The Moral Gap of Large Language Models

Moral foundation detection is crucial for analyzing social discourse and developing ethically-aligned AI systems. While large language models excel across diverse tasks, their performance on specialized moral reasoning remains unclear. This study provides the first comprehensive comparison between state-of-the-art LLMs and fine-tuned transformers across Twitter and Reddit datasets using ROC, PR, and DET curve analysis. Results reveal substantial performance gaps, with LLMs exhibiting high false negative rates and systematic under-detection of moral content despite prompt engineering efforts. These findings demonstrate that task-specific fine-tuning remains superior to prompting for moral reasoning applications.

==> data/classification_MFRC_DET.csv <==
fpr-probit-authority,fnr-probit-authority,fpr-probit-care,fnr-probit-care,fpr-probit-fairness,fnr-probit-fairness,fpr-probit-loyalty,fnr-probit-loyalty,fpr-probit-sanctity,fnr-probit-sanctity,fpr-probit-any,fnr-probit-any
-inf,2.7571,-inf,1.5537,-inf,2.1916,-inf,2.8038,-inf,1.998,-inf,1.4287
-3.0902,2.0759,-3.0902,1.1737,-3.0902,1.5265,-3.0902,1.3199,-3.0902,1.5312,-3.0902,1.2598
-2.8782,1.5326,-2.8782,0.9507,-2.8782,1.3468,-2.8782,1.03,-2.8782,1.298,-2.8782,1.1613
-2.7478,1.4039,-2.7478,0.922,-2.7478,1.1928,-2.7478,0.9278,-2.7478,1.1608,-2.7478,1.0886
-2.6521,1.3295,-2.6521,0.8364,-2.6521,1.0503,-2.6521,0.8989,-2.6521,1.0932,-2.6521,0.9523
-2.5758,1.3035,-2.5758,0.7885,-2.5758,0.8662,-2.5758,0.8708,-2.5758,1.0932,-2.5758,0.9367
-2.5121,1.2866,-2.5121,0.746,-2.5121,0.8457,-2.5121,0.7904,-2.5121,1.0426,-2.5121,0.8495
-2.4573,1.1139,-2.4573,0.7115,-2.4573,0.8355,-2.4573,0.7563,-2.4573,1.0303,-2.4573,0.8022
-2.4089,1.0676,-2.4089,0.6878,-2.4089,0.8222,-2.4089,0.7479,-2.4089,1.0182,-2.4089,0.6237
-2.3656,1.0421,-2.3656,0.6482,-2.3656,0.7893,-2.3656,0.7066,-2.3656,0.9945,-2.3656,0.6192
-2.3263,1.0111,-2.3263,0.5874,-2.3263,0.6895,-2.3263,0.6508,-2.3263,0.9712,-2.3263,0.6102
-2.2904,0.9811,-2.2904,0.547,-2.2904,0.6745,-2.2904,0.6046,-2.2904,0.9154,-2.2904,0.5411
-2.2571,0.907,-2.2571,0.4955,-2.2571,0.6421,-2.2571,0.5302,-2.2571,0.8726,-2.2571,0.5367
-2.2262,0.8584,-2.2262,0.4747,-2.2262,0.6304,-2.2262,0.4941,-2.2262,0.8416,-2.2262,0.5124
-2.1973,0.8017,-2.1973,0.4717,-2.1973,0.6132,-2.1973,0.487,-2.1973,0.8015,-2.1973,0.4675
-2.1701,0.7571,-2.1701,0.4688,-2.1701,0.6017,-2.1701,0.4657,-2.1701,0.8015,-2.1701,0.4536
-2.1444,0.7523,-2.1444,0.4424,-2.1444,0.5791,-2.1444,0.4307,-2.1444,0.7916,-2.1444,0.4509
-2.1201,0.7093,-2.1201,0.4365,-2.1201,0.5791,-2.1201,0.4238,-2.1201,0.7626,-2.1201,0.4412
-2.0969,0.7093,-2.0969,0.4019,-2.0969,0.5652,-2.0969,0.4169,-2.0969,0.7248,-2.0969,0.3977
-2.0749,0.6906,-2.0749,0.3876,-2.0749,0.5596,-2.0749,0.4169,-2.0749,0.7063,-2.0749,0.395
-2.0537,0.6722,-2.0537,0.3791,-2.0537,0.543,-2.0537,0.4169,-2.0537,0.688,-2.0537,0.3049
-2.0335,0.6495,-2.0335,0.3536,-2.0335,0.5266,-2.0335,0.41,-2.0335,0.679,-2.0335,0.2867
-2.0141,0.636,-2.0141,0.3452,-2.0141,0.5103,-2.0141,0.3622,-2.0141,0.6522,-2.0141,0.2841
-1.9954,0.605,-1.9954,0.3396,-1.9954,0.5076,-1.9954,0.3488,-1.9954,0.6258,-1.9954,0.2724
-1.9774,0.5832,-1.9774,0.3284,-1.9774,0.4941,-1.9774,0.3488,-1.9774,0.6085,-1.9774,0.257
-1.96,0.5446,-1.96,0.3145,-1.96,0.4861,-1.96,0.3353,-1.96,0.5914,-1.96,0.2505
-1.9431,0.5362,-1.9431,0.3034,-1.9431,0.4861,-1.9431,0.322,-1.9431,0.5828,-1.9431,0.2338
-1.9268,0.5278,-1.9268,0.2896,-1.9268,0.4781,-1.9268,0.3087,-1.9268,0.5744,-1.9268,0.2223
-1.911,0.5194,-1.911,0.2594,-1.911,0.4701,-1.911,0.2888,-1.911,0.5576,-1.911,0.2096
-1.8957,0.511,-1.8957,0.2185,-1.8957,0.4438,-1.8957,0.2756,-1.8957,0.5576,-1.8957,0.207
-1.8808,0.511,-1.8808,0.2023,-1.8808,0.4412,-1.8808,0.256,-1.8808,0.5492,-1.8808,0.1829
-1.8663,0.4821,-1.8663,0.1942,-1.8663,0.4255,-1.8663,0.256,-1.8663,0.5244,-1.8663,0.169
-1.8522,0.4698,-1.8522,0.1808,-1.8522,0.4023,-1.8522,0.256,-1.8522,0.4999,-1.8522,0.1576
-1.8384,0.4617,-1.8384,0.1781,-1.8384,0.3817,-1.8384,0.2429,-1.8384,0.4918,-1.8384,0.1538
-1.825,0.4617,-1.825,0.17,-1.825,0.3792,-1.825,0.2234,-1.825,0.4837,-1.825,0.1463
-1.8119,0.4334,-1.8119,0.154,-1.8119,0.3766,-1.8119,0.204,-1.8119,0.4677,-1.8119,0.1463
-1.7991,0.4174,-1.7991,0.1459,-1.7991,0.3513,-1.7991,0.1846,-1.7991,0.4677,-1.7991,0.14
-1.7866,0.3975,-1.7866,0.1353,-1.7866,0.3513,-1.7866,0.1782,-1.7866,0.4597,-1.7866,0.1274
-1.7744,0.3897,-1.7744,0.1246,-1.7744,0.3312,-1.7744,0.1589,-1.7744,0.4518,-1.7744,0.1023
-1.7624,0.3622,-1.7624,0.09,-1.7624,0.3312,-1.7624,0.1525,-1.7624,0.4281,-1.7624,0.0748
-1.7507,0.3622,-1.7507,0.0847,-1.7507,0.3236,-1.7507,0.1525,-1.7507,0.4203,-1.7507,0.0536
-1.7392,0.3466,-1.7392,0.0741,-1.7392,0.2962,-1.7392,0.1397,-1.7392,0.4125,-1.7392,0.0374
-1.7279,0.3273,-1.7279,0.0317,-1.7279,0.2962,-1.7279,0.1142,-1.7279,0.4125,-1.7279,0.0224
-1.7169,0.3119,-1.7169,0.0132,-1.7169,0.2789,-1.7169,0.1078,-1.7169,0.3969,-1.7169,0.0087
-1.706,0.3004,-1.706,0.0106,-1.706,0.2789,-1.706,0.0887,-1.706,0.3661,-1.706,0.005
-1.6954,0.3004,-1.6954,0.0053,-1.6954,0.2715,-1.6954,0.0824,-1.6954,0.3508,-1.6954,0.0012
-1.6849,0.2966,-1.6849,-0.0053,-1.6849,0.2691,-1.6849,0.076,-1.6849,0.3508,-1.6849,-0.015
-1.6747,0.2966,-1.6747,-0.0264,-1.6747,0.2519,-1.6747,0.0507,-1.6747,0.3356,-1.6747,-0.0523
-1.6646,0.2928,-1.6646,-0.037,-1.6646,0.2372,-1.6646,0.0507,-1.6646,0.3356,-1.6646,-0.0723
-1.6546,0.2928,-1.6546,-0.0423,-1.6546,0.2299,-1.6546,0.0443,-1.6546,0.3205,-1.6546,-0.0723
-1.6449,0.289,-1.6449,-0.0529,-1.6449,0.2056,-1.6449,0.0443,-1.6449,0.298,-1.6449,-0.0886
-1.6352,0.2814,-1.6352,-0.0821,-1.6352,0.2032,-1.6352,0.0317,-1.6352,0.298,-1.6352,-0.0898
-1.6258,0.27,-1.6258,-0.0874,-1.6258,0.1838,-1.6258,-0.0127,-1.6258,0.298,-1.6258,-0.1023
-1.6164,0.2586,-1.6164,-0.09,-1.6164,0.1766,-1.6164,-0.0317,-1.6164,0.283,-1.6164,-0.1111
-1.6072,0.2549,-1.6072,-0.1033,-1.6072,0.1669,-1.6072,-0.0317,-1.6072,0.2756,-1.6072,-0.1249
-1.5982,0.2248,-1.5982,-0.1086,-1.5982,0.1501,-1.5982,-0.038,-1.5982,0.2756,-1.5982,-0.1262
-1.5893,0.2173,-1.5893,-0.1139,-1.5893,0.1429,-1.5893,-0.038,-1.5893,0.2756,-1.5893,-0.1312
-1.5805,0.2061,-1.5805,-0.1353,-1.5805,0.1405,-1.5805,-0.0507,-1.5805,0.2756,-1.5805,-0.1337
-1.5718,0.1912,-1.5718,-0.1513,-1.5718,0.119,-1.5718,-0.0697,-1.5718,0.2756,-1.5718,-0.1337
-1.5632,0.1874,-1.5632,-0.1754,-1.5632,0.1118,-1.5632,-0.076,-1.5632,0.2756,-1.5632,-0.1387
-1.5548,0.1689,-1.5548,-0.1754,-1.5548,0.1046,-1.5548,-0.0951,-1.5548,0.2682,-1.5548,-0.145
-1.5464,0.1652,-1.5464,-0.1942,-1.5464,0.0856,-1.5464,-0.1078,-1.5464,0.2682,-1.5464,-0.1538
-1.5382,0.1652,-1.5382,-0.205,-1.5382,0.0713,-1.5382,-0.1078,-1.5382,0.2607,-1.5382,-0.1703
-1.5301,0.1615,-1.5301,-0.2131,-1.5301,0.0618,-1.5301,-0.1142,-1.5301,0.246,-1.5301,-0.1728
-1.522,0.1541,-1.522,-0.2267,-1.522,0.057,-1.522,-0.1142,-1.522,0.2239,-1.522,-0.1892
-1.5141,0.1246,-1.5141,-0.243,-1.5141,0.0522,-1.5141,-0.1206,-1.5141,0.2092,-1.5141,-0.1892
-1.5063,0.1209,-1.5063,-0.243,-1.5063,0.0451,-1.5063,-0.1206,-1.5063,0.2019,-1.5063,-0.1969
-1.4985,0.1062,-1.4985,-0.243,-1.4985,0.038,-1.4985,-0.1206,-1.4985,0.1946,-1.4985,-0.1969
-1.4909,0.0841,-1.4909,-0.2484,-1.4909,0.0332,-1.4909,-0.1269,-1.4909,0.1873,-1.4909,-0.1981
-1.4833,0.0731,-1.4833,-0.2539,-1.4833,0.0237,-1.4833,-0.1461,-1.4833,0.1873,-1.4833,-0.2007
-1.4758,0.0695,-1.4758,-0.2621,-1.4758,0.0214,-1.4758,-0.1653,-1.4758,0.1873,-1.4758,-0.2083
-1.4684,0.0548,-1.4684,-0.2676,-1.4684,0.0142,-1.4684,-0.1653,-1.4684,0.1873,-1.4684,-0.2134
-1.4611,0.0329,-1.4611,-0.2731,-1.4611,0.0142,-1.4611,-0.1782,-1.4611,0.1873,-1.4611,-0.2211
-1.4538,0.0292,-1.4538,-0.2785,-1.4538,-0.0071,-1.4538,-0.1782,-1.4538,0.1727,-1.4538,-0.2223
-1.4466,0.0256,-1.4466,-0.2896,-1.4466,-0.0095,-1.4466,-0.1975,-1.4466,0.1727,-1.4466,-0.2223
-1.4395,0.0183,-1.4395,-0.2978,-1.4395,-0.0095,-1.4395,-0.204,-1.4395,0.1437,-1.4395,-0.2287
-1.4325,0.0183,-1.4325,-0.3089,-1.4325,-0.0119,-1.4325,-0.2364,-1.4325,0.1076,-1.4325,-0.2402
-1.4255,0.0183,-1.4255,-0.3256,-1.4255,-0.0166,-1.4255,-0.2429,-1.4255,0.1076,-1.4255,-0.2454
-1.4187,-0.0146,-1.4187,-0.3284,-1.4187,-0.019,-1.4187,-0.2494,-1.4187,0.1004,-1.4187,-0.2621
-1.4118,-0.0146,-1.4118,-0.3312,-1.4118,-0.019,-1.4118,-0.256,-1.4118,0.086,-1.4118,-0.2634
-1.4051,-0.0365,-1.4051,-0.3312,-1.4051,-0.0522,-1.4051,-0.2625,-1.4051,0.0717,-1.4051,-0.2776
-1.3984,-0.0475,-1.3984,-0.3508,-1.3984,-0.0665,-1.3984,-0.2625,-1.3984,0.0645,-1.3984,-0.2776
-1.3917,-0.0512,-1.3917,-0.3508,-1.3917,-0.0689,-1.3917,-0.2822,-1.3917,0.0645,-1.3917,-0.2815
-1.3852,-0.0585,-1.3852,-0.3536,-1.3852,-0.076,-1.3852,-0.2888,-1.3852,0.0645,-1.3852,-0.2815
-1.3787,-0.0805,-1.3787,-0.3592,-1.3787,-0.076,-1.3787,-0.2888,-1.3787,0.0573,-1.3787,-0.2893
-1.3722,-0.0878,-1.3722,-0.3734,-1.3722,-0.0856,-1.3722,-0.302,-1.3722,0.0502,-1.3722,-0.2893
-1.3658,-0.0988,-1.3658,-0.3791,-1.3658,-0.0903,-1.3658,-0.3153,-1.3658,0.0358,-1.3658,-0.2893
-1.3595,-0.0988,-1.3595,-0.4048,-1.3595,-0.1022,-1.3595,-0.322,-1.3595,0.0287,-1.3595,-0.2958
-1.3532,-0.1062,-1.3532,-0.4048,-1.3532,-0.1022,-1.3532,-0.3353,-1.3532,0.0287,-1.3532,-0.2971
-1.3469,-0.1098,-1.3469,-0.4048,-1.3469,-0.1094,-1.3469,-0.342,-1.3469,0.0215,-1.3469,-0.301
-1.3408,-0.1172,-1.3408,-0.4076,-1.3408,-0.1118,-1.3408,-0.3555,-1.3408,0.0072,-1.3408,-0.3101
-1.3346,-0.1209,-1.3346,-0.4134,-1.3346,-0.119,-1.3346,-0.3622,-1.3346,-0.0358,-1.3346,-0.3127
-1.3285,-0.1209,-1.3285,-0.4134,-1.3285,-0.119,-1.3285,-0.3622,-1.3285,-0.0358,-1.3285,-0.318
-1.3225,-0.1209,-1.3225,-0.4192,-1.3225,-0.119,-1.3225,-0.3622,-1.3225,-0.043,-1.3225,-0.3245
-1.3165,-0.1319,-1.3165,-0.4307,-1.3165,-0.1309,-1.3165,-0.369,-1.3165,-0.0502,-1.3165,-0.3245
-1.3106,-0.143,-1.3106,-0.4453,-1.3106,-0.1309,-1.3106,-0.3826,-1.3106,-0.0502,-1.3106,-0.3259
-1.3047,-0.1578,-1.3047,-0.4541,-1.3047,-0.1357,-1.3047,-0.3826,-1.3047,-0.0573,-1.3047,-0.3285
-1.2988,-0.1578,-1.2988,-0.457,-1.2988,-0.1381,-1.2988,-0.3826,-1.2988,-0.0717,-1.2988,-0.3285
-1.293,-0.1578,-1.293,-0.457,-1.293,-0.1477,-1.293,-0.3826,-1.293,-0.0717,-1.293,-0.3311
-1.2873,-0.1837,-1.2873,-0.4599,-1.2873,-0.1525,-1.2873,-0.3894,-1.2873,-0.0717,-1.2873,-0.3337
-1.2816,-0.1874,-1.2816,-0.4658,-1.2816,-0.1573,-1.2816,-0.3963,-1.2816,-0.0789,-1.2816,-0.3377
-1.2759,-0.1874,-1.2759,-0.4658,-1.2759,-0.1573,-1.2759,-0.4031,-1.2759,-0.086,-1.2759,-0.3483
-1.2702,-0.2023,-1.2702,-0.4865,-1.2702,-0.1669,-1.2702,-0.4238,-1.2702,-0.1004,-1.2702,-0.3509
-1.2646,-0.2023,-1.2646,-0.4925,-1.2646,-0.1717,-1.2646,-0.4238,-1.2646,-0.1004,-1.2646,-0.3509
-1.2591,-0.2061,-1.2591,-0.5105,-1.2591,-0.1742,-1.2591,-0.4238,-1.2591,-0.1076,-1.2591,-0.3509
-1.2536,-0.2061,-1.2536,-0.5135,-1.2536,-0.1742,-1.2536,-0.4238,-1.2536,-0.1148,-1.2536,-0.3602
-1.2481,-0.2135,-1.2481,-0.5196,-1.2481,-0.179,-1.2481,-0.4238,-1.2481,-0.1221,-1.2481,-0.3629
-1.2426,-0.236,-1.2426,-0.5347,-1.2426,-0.1862,-1.2426,-0.4307,-1.2426,-0.1293,-1.2426,-0.3669
-1.2372,-0.2435,-1.2372,-0.5409,-1.2372,-0.1959,-1.2372,-0.4377,-1.2372,-0.1293,-1.2372,-0.3682
-1.2319,-0.2586,-1.2319,-0.5409,-1.2319,-0.1983,-1.2319,-0.4447,-1.2319,-0.1437,-1.2319,-0.3695
-1.2265,-0.27,-1.2265,-0.547,-1.2265,-0.2007,-1.2265,-0.4517,-1.2265,-0.1655,-1.2265,-0.3802
-1.2212,-0.2738,-1.2212,-0.5562,-1.2212,-0.208,-1.2212,-0.4517,-1.2212,-0.1655,-1.2212,-0.3816
-1.216,-0.2738,-1.216,-0.5593,-1.216,-0.208,-1.216,-0.4517,-1.216,-0.1655,-1.216,-0.391
-1.2107,-0.2776,-1.2107,-0.5655,-1.2107,-0.208,-1.2107,-0.4517,-1.2107,-0.1727,-1.2107,-0.391
-1.2055,-0.2814,-1.2055,-0.5717,-1.2055,-0.2129,-1.2055,-0.4587,-1.2055,-0.1727,-1.2055,-0.391
-1.2004,-0.2852,-1.2004,-0.5717,-1.2004,-0.2153,-1.2004,-0.4657,-1.2004,-0.1727,-1.2004,-0.3963
-1.1952,-0.2852,-1.1952,-0.5842,-1.1952,-0.2153,-1.1952,-0.4657,-1.1952,-0.1727,-1.1952,-0.3963
-1.1901,-0.289,-1.1901,-0.5842,-1.1901,-0.2177,-1.1901,-0.4657,-1.1901,-0.1727,-1.1901,-0.4017
-1.185,-0.3043,-1.185,-0.5874,-1.185,-0.2201,-1.185,-0.4728,-1.185,-0.1727,-1.185,-0.4031
-1.18,-0.3081,-1.18,-0.5874,-1.18,-0.225,-1.18,-0.4728,-1.18,-0.1946,-1.18,-0.4031
-1.175,-0.3158,-1.175,-0.5905,-1.175,-0.2274,-1.175,-0.4728,-1.175,-0.1946,-1.175,-0.4058
-1.17,-0.3234,-1.17,-0.5937,-1.17,-0.2323,-1.17,-0.487,-1.17,-0.2019,-1.17,-0.4072
-1.165,-0.3312,-1.165,-0.6,-1.165,-0.2348,-1.165,-0.487,-1.165,-0.2019,-1.165,-0.4139
-1.1601,-0.335,-1.1601,-0.6031,-1.1601,-0.2372,-1.1601,-0.4941,-1.1601,-0.2092,-1.1601,-0.4166
-1.1552,-0.3505,-1.1552,-0.6031,-1.1552,-0.2372,-1.1552,-0.4941,-1.1552,-0.2092,-1.1552,-0.4194
-1.1503,-0.3544,-1.1503,-0.6031,-1.1503,-0.2396,-1.1503,-0.4941,-1.1503,-0.2092,-1.1503,-0.4194
-1.1455,-0.3544,-1.1455,-0.6127,-1.1455,-0.2396,-1.1455,-0.4941,-1.1455,-0.2239,-1.1455,-0.4221
-1.1407,-0.3544,-1.1407,-0.6287,-1.1407,-0.2519,-1.1407,-0.5013,-1.1407,-0.2239,-1.1407,-0.4234
-1.1359,-0.3583,-1.1359,-0.6287,-1.1359,-0.2519,-1.1359,-0.5013,-1.1359,-0.2239,-1.1359,-0.4303
-1.1311,-0.3583,-1.1311,-0.6352,-1.1311,-0.2519,-1.1311,-0.5013,-1.1311,-0.2682,-1.1311,-0.4316
-1.1264,-0.3583,-1.1264,-0.6352,-1.1264,-0.2519,-1.1264,-0.5157,-1.1264,-0.2682,-1.1264,-0.4316
-1.1217,-0.3622,-1.1217,-0.6384,-1.1217,-0.2666,-1.1217,-0.5157,-1.1217,-0.2756,-1.1217,-0.4344
-1.117,-0.37,-1.117,-0.6482,-1.117,-0.2666,-1.117,-0.5302,-1.117,-0.2756,-1.117,-0.4371
-1.1123,-0.3739,-1.1123,-0.6482,-1.1123,-0.274,-1.1123,-0.5302,-1.1123,-0.283,-1.1123,-0.4412
-1.1077,-0.3739,-1.1077,-0.6547,-1.1077,-0.274,-1.1077,-0.5302,-1.1077,-0.283,-1.1077,-0.444
-1.1031,-0.3818,-1.1031,-0.658,-1.1031,-0.2765,-1.1031,-0.5375,-1.1031,-0.283,-1.1031,-0.4509
-1.0985,-0.3857,-1.0985,-0.6613,-1.0985,-0.2814,-1.0985,-0.5448,-1.0985,-0.283,-1.0985,-0.4509
-1.0939,-0.3857,-1.0939,-0.6679,-1.0939,-0.2814,-1.0939,-0.5448,-1.0939,-0.298,-1.0939,-0.4633
-1.0893,-0.3936,-1.0893,-0.6679,-1.0893,-0.2814,-1.0893,-0.5448,-1.0893,-0.313,-1.0893,-0.473
-1.0848,-0.4015,-1.0848,-0.6745,-1.0848,-0.2814,-1.0848,-0.5448,-1.0848,-0.3281,-1.0848,-0.4772
-1.0803,-0.4015,-1.0803,-0.6778,-1.0803,-0.2814,-1.0803,-0.5522,-1.0803,-0.3356,-1.0803,-0.4772
-1.0758,-0.4094,-1.0758,-0.6778,-1.0758,-0.2814,-1.0758,-0.5745,-1.0758,-0.3585,-1.0758,-0.4814
-1.0714,-0.4094,-1.0714,-0.6778,-1.0714,-0.2839,-1.0714,-0.5745,-1.0714,-0.3661,-1.0714,-0.4814
-1.0669,-0.4134,-1.0669,-0.6778,-1.0669,-0.2839,-1.0669,-0.5895,-1.0669,-0.3738,-1.0669,-0.4814
-1.0625,-0.4174,-1.0625,-0.6811,-1.0625,-0.2913,-1.0625,-0.597,-1.0625,-0.3738,-1.0625,-0.4842
-1.0581,-0.4294,-1.0581,-0.6811,-1.0581,-0.2962,-1.0581,-0.597,-1.0581,-0.3892,-1.0581,-0.4856
-1.0537,-0.4294,-1.0537,-0.6878,-1.0537,-0.2962,-1.0537,-0.597,-1.0537,-0.3892,-1.0537,-0.4898
-1.0494,-0.4294,-1.0494,-0.6979,-1.0494,-0.2987,-1.0494,-0.597,-1.0494,-0.3892,-1.0494,-0.4898
-1.045,-0.4294,-1.045,-0.7013,-1.045,-0.3062,-1.045,-0.597,-1.045,-0.4047,-1.045,-0.4912
-1.0407,-0.4294,-1.0407,-0.7013,-1.0407,-0.3112,-1.0407,-0.597,-1.0407,-0.4047,-1.0407,-0.4926
-1.0364,-0.4414,-1.0364,-0.7047,-1.0364,-0.3136,-1.0364,-0.597,-1.0364,-0.4047,-1.0364,-0.494
-1.0322,-0.4414,-1.0322,-0.7081,-1.0322,-0.3161,-1.0322,-0.597,-1.0322,-0.4047,-1.0322,-0.4997
-1.0279,-0.4455,-1.0279,-0.7115,-1.0279,-0.3211,-1.0279,-0.597,-1.0279,-0.4125,-1.0279,-0.5082
-1.0237,-0.4495,-1.0237,-0.7149,-1.0237,-0.3261,-1.0237,-0.597,-1.0237,-0.4125,-1.0237,-0.5082
-1.0194,-0.4536,-1.0194,-0.7321,-1.0194,-0.3412,-1.0194,-0.6046,-1.0194,-0.4203,-1.0194,-0.5167
-1.0152,-0.4617,-1.0152,-0.739,-1.0152,-0.3412,-1.0152,-0.6122,-1.0152,-0.4203,-1.0152,-0.5181
-1.011,-0.4657,-1.011,-0.746,-1.011,-0.3412,-1.011,-0.6199,-1.011,-0.4203,-1.011,-0.5238
-1.0069,-0.4698,-1.0069,-0.7494,-1.0069,-0.3412,-1.0069,-0.6199,-1.0069,-0.4203,-1.0069,-0.5238
-1.0027,-0.4698,-1.0027,-0.7565,-1.0027,-0.3462,-1.0027,-0.6199,-1.0027,-0.4281,-1.0027,-0.5253
-0.9986,-0.4739,-0.9986,-0.76,-0.9986,-0.3462,-0.9986,-0.6199,-0.9986,-0.4439,-0.9986,-0.5253
-0.9945,-0.4862,-0.9945,-0.76,-0.9945,-0.3462,-0.9945,-0.6353,-0.9945,-0.4439,-0.9945,-0.5253
-0.9904,-0.4944,-0.9904,-0.7635,-0.9904,-0.3538,-0.9904,-0.6508,-0.9904,-0.4518,-0.9904,-0.5281
-0.9863,-0.5027,-0.9863,-0.7635,-0.9863,-0.3538,-0.9863,-0.6508,-0.9863,-0.4518,-0.9863,-0.531
-0.9822,-0.5069,-0.9822,-0.7671,-0.9822,-0.3538,-0.9822,-0.6508,-0.9822,-0.4597,-0.9822,-0.5454
-0.9782,-0.511,-0.9782,-0.7706,-0.9782,-0.3563,-0.9782,-0.6666,-0.9782,-0.4597,-0.9782,-0.5468
-0.9741,-0.5152,-0.9741,-0.7742,-0.9741,-0.369,-0.9741,-0.6825,-0.9741,-0.4757,-0.9741,-0.5483
-0.9701,-0.5236,-0.9701,-0.7778,-0.9701,-0.369,-0.9701,-0.6825,-0.9701,-0.4757,-0.9701,-0.5497
-0.9661,-0.532,-0.9661,-0.7778,-0.9661,-0.3741,-0.9661,-0.6905,-0.9661,-0.4837,-0.9661,-0.5555
-0.9621,-0.5362,-0.9621,-0.7778,-0.9621,-0.3766,-0.9621,-0.7148,-0.9621,-0.4837,-0.9621,-0.5555
-0.9581,-0.5404,-0.9581,-0.7885,-0.9581,-0.3894,-0.9581,-0.7148,-0.9581,-0.4918,-0.9581,-0.5599
-0.9542,-0.5404,-0.9542,-0.7958,-0.9542,-0.3894,-0.9542,-0.7148,-0.9542,-0.4918,-0.9542,-0.5628
-0.9502,-0.5489,-0.9502,-0.7958,-0.9502,-0.392,-0.9502,-0.7312,-0.9502,-0.4999,-0.9502,-0.5643
-0.9463,-0.5489,-0.9463,-0.7958,-0.9463,-0.392,-0.9463,-0.7312,-0.9463,-0.4999,-0.9463,-0.5672
-0.9424,-0.5574,-0.9424,-0.7958,-0.9424,-0.3945,-0.9424,-0.7312,-0.9424,-0.4999,-0.9424,-0.5701
-0.9385,-0.5617,-0.9385,-0.7958,-0.9385,-0.3945,-0.9385,-0.7312,-0.9385,-0.508,-0.9385,-0.5819
-0.9346,-0.5745,-0.9346,-0.7958,-0.9346,-0.3945,-0.9346,-0.7395,-0.9346,-0.508,-0.9346,-0.5834
-0.9307,-0.5745,-0.9307,-0.7958,-0.9307,-0.3945,-0.9307,-0.7395,-0.9307,-0.5326,-0.9307,-0.5893
-0.9269,-0.5789,-0.9269,-0.7994,-0.9269,-0.3945,-0.9269,-0.7479,-0.9269,-0.5326,-0.9269,-0.5937
-0.923,-0.5832,-0.923,-0.8031,-0.923,-0.3971,-0.923,-0.7479,-0.923,-0.5409,-0.923,-0.5952
-0.9192,-0.5875,-0.9192,-0.8141,-0.9192,-0.3971,-0.9192,-0.7479,-0.9192,-0.5492,-0.9192,-0.5952
-0.9154,-0.5962,-0.9154,-0.8177,-0.9154,-0.3971,-0.9154,-0.7563,-0.9154,-0.5492,-0.9154,-0.5967
-0.9116,-0.6094,-0.9116,-0.8177,-0.9116,-0.3997,-0.9116,-0.7732,-0.9116,-0.5576,-0.9116,-0.5967
-0.9078,-0.6094,-0.9078,-0.8177,-0.9078,-0.3997,-0.9078,-0.7732,-0.9078,-0.5576,-0.9078,-0.6042
-0.904,-0.6138,-0.904,-0.8439,-0.904,-0.4023,-0.904,-0.7904,-0.904,-0.5659,-0.904,-0.6117
-0.9002,-0.6226,-0.9002,-0.8439,-0.9002,-0.4048,-0.9002,-0.7904,-0.9002,-0.5659,-0.9002,-0.6132
-0.8965,-0.6271,-0.8965,-0.8439,-0.8965,-0.41,-0.8965,-0.7904,-0.8965,-0.5659,-0.8965,-0.6177
-0.8927,-0.6271,-0.8927,-0.8439,-0.8927,-0.41,-0.8927,-0.7904,-0.8927,-0.5744,-0.8927,-0.6192
-0.889,-0.6271,-0.889,-0.8439,-0.889,-0.41,-0.889,-0.7904,-0.889,-0.5828,-0.889,-0.6207
-0.8853,-0.6271,-0.8853,-0.8553,-0.8853,-0.41,-0.8853,-0.7904,-0.8853,-0.5999,-0.8853,-0.6222
-0.8816,-0.6405,-0.8816,-0.8591,-0.8816,-0.4152,-0.8816,-0.7904,-0.8816,-0.5999,-0.8816,-0.6268
-0.8779,-0.6405,-0.8779,-0.8784,-0.8779,-0.4177,-0.8779,-0.8078,-0.8779,-0.6085,-0.8779,-0.6328
-0.8742,-0.6585,-0.8742,-0.8823,-0.8742,-0.4203,-0.8742,-0.8078,-0.8742,-0.6085,-0.8742,-0.6328
-0.8705,-0.6585,-0.8705,-0.8862,-0.8705,-0.4307,-0.8705,-0.8078,-0.8705,-0.6085,-0.8705,-0.6359
-0.8669,-0.6585,-0.8669,-0.8862,-0.8669,-0.4307,-0.8669,-0.8166,-0.8669,-0.6258,-0.8669,-0.6389
-0.8633,-0.6585,-0.8633,-0.894,-0.8633,-0.4333,-0.8633,-0.8255,-0.8633,-0.6346,-0.8633,-0.6405
-0.8596,-0.6631,-0.8596,-0.898,-0.8596,-0.4359,-0.8596,-0.8344,-0.8596,-0.6346,-0.8596,-0.6435
-0.856,-0.6631,-0.856,-0.9099,-0.856,-0.4412,-0.856,-0.8344,-0.856,-0.6433,-0.856,-0.6435
-0.8524,-0.6631,-0.8524,-0.9099,-0.8524,-0.4412,-0.8524,-0.8344,-0.8524,-0.6433,-0.8524,-0.6481
-0.8488,-0.6631,-0.8488,-0.9099,-0.8488,-0.4438,-0.8488,-0.8344,-0.8488,-0.6611,-0.8488,-0.6574
-0.8452,-0.6722,-0.8452,-0.9099,-0.8452,-0.4438,-0.8452,-0.8344,-0.8452,-0.6611,-0.8452,-0.6589
-0.8416,-0.6722,-0.8416,-0.9179,-0.8416,-0.4464,-0.8416,-0.8434,-0.8416,-0.6611,-0.8416,-0.6605
-0.8381,-0.686,-0.8381,-0.9179,-0.8381,-0.4517,-0.8381,-0.8434,-0.8381,-0.6611,-0.8381,-0.6651
-0.8345,-0.686,-0.8345,-0.922,-0.8345,-0.4569,-0.8345,-0.8434,-0.8345,-0.679,-0.8345,-0.6682
-0.831,-0.686,-0.831,-0.922,-0.831,-0.4596,-0.831,-0.8434,-0.831,-0.688,-0.831,-0.6682
-0.8274,-0.6999,-0.8274,-0.922,-0.8274,-0.4728,-0.8274,-0.8434,-0.8274,-0.688,-0.8274,-0.6714
-0.8239,-0.6999,-0.8239,-0.9301,-0.8239,-0.4728,-0.8239,-0.8525,-0.8239,-0.688,-0.8239,-0.6714
-0.8204,-0.7093,-0.8204,-0.9301,-0.8204,-0.4728,-0.8204,-0.8525,-0.8204,-0.6971,-0.8204,-0.6761
-0.8169,-0.7235,-0.8169,-0.9342,-0.8169,-0.4728,-0.8169,-0.8616,-0.8169,-0.6971,-0.8169,-0.6823
-0.8134,-0.7235,-0.8134,-0.9383,-0.8134,-0.4754,-0.8134,-0.8616,-0.8134,-0.7063,-0.8134,-0.6823
-0.8099,-0.7426,-0.8099,-0.9383,-0.8099,-0.4888,-0.8099,-0.8616,-0.8099,-0.7063,-0.8099,-0.6966
-0.8064,-0.7426,-0.8064,-0.9383,-0.8064,-0.4888,-0.8064,-0.8616,-0.8064,-0.7063,-0.8064,-0.6981
-0.803,-0.7426,-0.803,-0.9383,-0.803,-0.4941,-0.803,-0.8616,-0.803,-0.7063,-0.803,-0.6997
-0.7995,-0.7571,-0.7995,-0.9383,-0.7995,-0.4995,-0.7995,-0.8616,-0.7995,-0.7063,-0.7995,-0.6997
-0.7961,-0.7571,-0.7961,-0.9548,-0.7961,-0.513,-0.7961,-0.8616,-0.7961,-0.7063,-0.7961,-0.7029
-0.7926,-0.7571,-0.7926,-0.9548,-0.7926,-0.5157,-0.7926,-0.8708,-0.7926,-0.7063,-0.7926,-0.7093
-0.7892,-0.762,-0.7892,-0.9802,-0.7892,-0.5239,-0.7892,-0.8708,-0.7892,-0.7063,-0.7892,-0.7141
-0.7858,-0.7669,-0.7858,-1.0018,-0.7858,-0.5266,-0.7858,-0.8708,-0.7858,-0.7063,-0.7858,-0.7141
-0.7824,-0.7718,-0.7824,-1.0018,-0.7824,-0.5348,-0.7824,-0.8801,-0.7824,-0.7155,-0.7824,-0.7206
-0.779,-0.7767,-0.779,-1.0105,-0.779,-0.5403,-0.779,-0.8895,-0.779,-0.7155,-0.779,-0.7222
-0.7756,-0.7767,-0.7756,-1.0105,-0.7756,-0.543,-0.7756,-0.8895,-0.7756,-0.7155,-0.7756,-0.7238
-0.7722,-0.7866,-0.7722,-1.0105,-0.7722,-0.5458,-0.7722,-0.8895,-0.7722,-0.7436,-0.7722,-0.7303
-0.7688,-0.7916,-0.7688,-1.0105,-0.7688,-0.5568,-0.7688,-0.8895,-0.7688,-0.7436,-0.7688,-0.7336
-0.7655,-0.7916,-0.7655,-1.0105,-0.7655,-0.5652,-0.7655,-0.8895,-0.7655,-0.753,-0.7655,-0.7336
-0.7621,-0.7916,-0.7621,-1.0105,-0.7621,-0.5707,-0.7621,-0.8895,-0.7621,-0.753,-0.7621,-0.7401
-0.7588,-0.8169,-0.7588,-1.015,-0.7588,-0.5707,-0.7588,-0.8895,-0.7588,-0.7819,-0.7588,-0.7434
-0.7554,-0.8169,-0.7554,-1.0238,-0.7554,-0.5735,-0.7554,-0.8989,-0.7554,-0.7819,-0.7554,-0.7533
-0.7521,-0.8169,-0.7521,-1.0238,-0.7521,-0.5735,-0.7521,-0.9085,-0.7521,-0.7819,-0.7521,-0.7699
-0.7488,-0.822,-0.7488,-1.0328,-0.7488,-0.5791,-0.7488,-0.9085,-0.7488,-0.7819,-0.7488,-0.7699
-0.7454,-0.8271,-0.7454,-1.0373,-0.7454,-0.5932,-0.7454,-0.9085,-0.7454,-0.7819,-0.7454,-0.7749
-0.7421,-0.8271,-0.7421,-1.0464,-0.7421,-0.5989,-0.7421,-0.9085,-0.7421,-0.7819,-0.7421,-0.7749
-0.7388,-0.8271,-0.7388,-1.0464,-0.7388,-0.6046,-0.7388,-0.9085,-0.7388,-0.7819,-0.7388,-0.78
-0.7356,-0.8271,-0.7356,-1.0464,-0.7356,-0.6132,-0.7356,-0.9085,-0.7356,-0.7916,-0.7356,-0.78
-0.7323,-0.8323,-0.7323,-1.051,-0.7323,-0.616,-0.7323,-0.9085,-0.7323,-0.8015,-0.7323,-0.7834
-0.729,-0.8427,-0.729,-1.051,-0.729,-0.6189,-0.729,-0.9085,-0.729,-0.8214,-0.729,-0.7851
-0.7257,-0.8427,-0.7257,-1.051,-0.7257,-0.6189,-0.7257,-0.9085,-0.7257,-0.8214,-0.7257,-0.7851
-0.7225,-0.8479,-0.7225,-1.0556,-0.7225,-0.6218,-0.7225,-0.9085,-0.7225,-0.8214,-0.7225,-0.7851
-0.7192,-0.8531,-0.7192,-1.0603,-0.7192,-0.6218,-0.7192,-0.9085,-0.7192,-0.8214,-0.7192,-0.7868
-0.716,-0.8531,-0.716,-1.0603,-0.716,-0.6275,-0.716,-0.9085,-0.716,-0.8416,-0.716,-0.7902
-0.7128,-0.8584,-0.7128,-1.0603,-0.7128,-0.6362,-0.7128,-0.9085,-0.7128,-0.8416,-0.7128,-0.7902
-0.7095,-0.8637,-0.7095,-1.0649,-0.7095,-0.6391,-0.7095,-0.9085,-0.7095,-0.8416,-0.7095,-0.7902
-0.7063,-0.8637,-0.7063,-1.0649,-0.7063,-0.6391,-0.7063,-0.9085,-0.7063,-0.8416,-0.7063,-0.7902
-0.7031,-0.8637,-0.7031,-1.0696,-0.7031,-0.6421,-0.7031,-0.9085,-0.7031,-0.8416,-0.7031,-0.7902
-0.6999,-0.8744,-0.6999,-1.0743,-0.6999,-0.6479,-0.6999,-0.9181,-0.6999,-0.8519,-0.6999,-0.7953
-0.6967,-0.8744,-0.6967,-1.0837,-0.6967,-0.6538,-0.6967,-0.9278,-0.6967,-0.8622,-0.6967,-0.8056
-0.6935,-0.8851,-0.6935,-1.0933,-0.6935,-0.6567,-0.6935,-0.9278,-0.6935,-0.8726,-0.6935,-0.8125
-0.6903,-0.9015,-0.6903,-1.0933,-0.6903,-0.6567,-0.6903,-0.9278,-0.6903,-0.8726,-0.6903,-0.8142
-0.6871,-0.907,-0.6871,-1.0933,-0.6871,-0.6597,-0.6871,-0.9574,-0.6871,-0.8726,-0.6871,-0.8195
-0.684,-0.907,-0.684,-1.0933,-0.684,-0.6656,-0.684,-0.9674,-0.684,-0.8726,-0.684,-0.8229
-0.6808,-0.9125,-0.6808,-1.0933,-0.6808,-0.6715,-0.6808,-0.9776,-0.6808,-0.8726,-0.6808,-0.8247
-0.6776,-0.918,-0.6776,-1.0933,-0.6776,-0.6715,-0.6776,-0.9776,-0.6776,-0.8726,-0.6776,-0.8247
-0.6745,-0.9292,-0.6745,-1.0981,-0.6745,-0.6745,-0.6745,-0.9776,-0.6745,-0.8726,-0.6745,-0.8282
-0.6713,-0.9292,-0.6713,-1.103,-0.6713,-0.6775,-0.6713,-0.9776,-0.6713,-0.8726,-0.6713,-0.8317
-0.6682,-0.9405,-0.6682,-1.103,-0.6682,-0.6775,-0.6682,-0.9776,-0.6682,-0.8726,-0.6682,-0.8335
-0.6651,-0.9462,-0.6651,-1.1078,-0.6651,-0.6835,-0.6651,-0.9878,-0.6651,-0.8726,-0.6651,-0.8352
-0.662,-0.9577,-0.662,-1.1078,-0.662,-0.6895,-0.662,-1.0087,-0.662,-0.8832,-0.662,-0.8352
-0.6588,-0.9577,-0.6588,-1.1177,-0.6588,-0.6925,-0.6588,-1.0087,-0.6588,-0.8832,-0.6588,-0.837
-0.6557,-0.9577,-0.6557,-1.1177,-0.6557,-0.6955,-0.6557,-1.0087,-0.6557,-0.8832,-0.6557,-0.8388
-0.6526,-0.9577,-0.6526,-1.1226,-0.6526,-0.7076,-0.6526,-1.0087,-0.6526,-0.8832,-0.6526,-0.8459
-0.6495,-0.9694,-0.6495,-1.1326,-0.6495,-0.7076,-0.6495,-1.0087,-0.6495,-0.9045,-0.6495,-0.853
-0.6464,-0.9871,-0.6464,-1.1427,-0.6464,-0.7168,-0.6464,-1.0193,-0.6464,-0.9045,-0.6464,-0.8548
-0.6433,-0.9871,-0.6433,-1.1427,-0.6433,-0.7168,-0.6433,-1.0193,-0.6433,-0.9045,-0.6433,-0.862
-0.6403,-0.9871,-0.6403,-1.1427,-0.6403,-0.7168,-0.6403,-1.0193,-0.6403,-0.9263,-0.6403,-0.8638
-0.6372,-0.9871,-0.6372,-1.1478,-0.6372,-0.723,-0.6372,-1.0193,-0.6372,-0.9263,-0.6372,-0.8675
-0.6341,-0.999,-0.6341,-1.1478,-0.6341,-0.723,-0.6341,-1.0193,-0.6341,-0.9263,-0.6341,-0.8675
-0.6311,-0.999,-0.6311,-1.1581,-0.6311,-0.7261,-0.6311,-1.0193,-0.6311,-0.9263,-0.6311,-0.8675
-0.628,-1.0111,-0.628,-1.1581,-0.628,-0.7323,-0.628,-1.03,-0.628,-0.9374,-0.628,-0.8675
-0.625,-1.0172,-0.625,-1.1633,-0.625,-0.7323,-0.625,-1.0408,-0.625,-0.9374,-0.625,-0.8693
-0.6219,-1.0234,-0.6219,-1.1633,-0.6219,-0.7323,-0.6219,-1.0408,-0.6219,-0.9598,-0.6219,-0.8693
-0.6189,-1.0234,-0.6189,-1.1843,-0.6189,-0.7447,-0.6189,-1.0408,-0.6189,-0.9598,-0.6189,-0.8693
-0.6158,-1.0234,-0.6158,-1.1897,-0.6158,-0.7605,-0.6158,-1.0517,-0.6158,-0.9712,-0.6158,-0.8693
-0.6128,-1.0234,-0.6128,-1.195,-0.6128,-0.7605,-0.6128,-1.0628,-0.6128,-0.9712,-0.6128,-0.8693
-0.6098,-1.0358,-0.6098,-1.195,-0.6098,-0.7605,-0.6098,-1.074,-0.6098,-0.9712,-0.6098,-0.8693
-0.6068,-1.0421,-0.6068,-1.195,-0.6068,-0.7605,-0.6068,-1.074,-0.6068,-0.9712,-0.6068,-0.8748
-0.6038,-1.0547,-0.6038,-1.2005,-0.6038,-0.7668,-0.6038,-1.074,-0.6038,-0.9712,-0.6038,-0.8784
-0.6008,-1.0806,-0.6008,-1.2059,-0.6008,-0.7796,-0.6008,-1.0853,-0.6008,-0.9828,-0.6008,-0.8858
-0.5978,-1.0872,-0.5978,-1.2225,-0.5978,-0.7829,-0.5978,-1.0853,-0.5978,-0.9828,-0.5978,-0.8876
-0.5948,-1.0938,-0.5948,-1.2281,-0.5948,-0.7893,-0.5948,-1.0968,-0.5948,-0.9945,-0.5948,-0.9025
-0.5918,-1.0938,-0.5918,-1.2394,-0.5918,-0.7893,-0.5918,-1.0968,-0.5918,-1.0182,-0.5918,-0.9025
-0.5888,-1.0938,-0.5888,-1.2451,-0.5888,-0.7958,-0.5888,-1.1084,-0.5888,-1.0182,-0.5888,-0.9081
-0.5858,-1.0938,-0.5858,-1.2451,-0.5858,-0.7958,-0.5858,-1.1084,-0.5858,-1.0182,-0.5858,-0.9119
-0.5828,-1.0938,-0.5828,-1.2451,-0.5828,-0.7958,-0.5828,-1.1084,-0.5828,-1.0182,-0.5828,-0.9119
-0.5799,-1.0938,-0.5799,-1.2567,-0.5799,-0.7958,-0.5799,-1.1084,-0.5799,-1.0182,-0.5799,-0.9176
-0.5769,-1.1139,-0.5769,-1.2567,-0.5769,-0.7991,-0.5769,-1.1084,-0.5769,-1.0182,-0.5769,-0.9252
-0.574,-1.1139,-0.574,-1.2567,-0.574,-0.7991,-0.574,-1.1084,-0.574,-1.0182,-0.574,-0.929
-0.571,-1.1139,-0.571,-1.2567,-0.571,-0.7991,-0.571,-1.1084,-0.571,-1.0303,-0.571,-0.9309
-0.5681,-1.1208,-0.5681,-1.2567,-0.5681,-0.7991,-0.5681,-1.1084,-0.5681,-1.0426,-0.5681,-0.9348
-0.5651,-1.1208,-0.5651,-1.2567,-0.5651,-0.7991,-0.5651,-1.1202,-0.5651,-1.0426,-0.5651,-0.9348
-0.5622,-1.1208,-0.5622,-1.2625,-0.5622,-0.8024,-0.5622,-1.1202,-0.5622,-1.0426,-0.5622,-0.9367
-0.5592,-1.1208,-0.5592,-1.2625,-0.5592,-0.8024,-0.5592,-1.1202,-0.5592,-1.0426,-0.5592,-0.9386
-0.5563,-1.1208,-0.5563,-1.2684,-0.5563,-0.8024,-0.5563,-1.1202,-0.5563,-1.055,-0.5563,-0.9445
-0.5534,-1.1276,-0.5534,-1.2864,-0.5534,-0.8056,-0.5534,-1.1202,-0.5534,-1.0803,-0.5534,-0.9562
-0.5505,-1.1276,-0.5505,-1.2864,-0.5505,-0.8122,-0.5505,-1.1202,-0.5505,-1.1064,-0.5505,-0.9582
-0.5476,-1.1276,-0.5476,-1.2864,-0.5476,-0.8122,-0.5476,-1.1202,-0.5476,-1.1064,-0.5476,-0.9582
-0.5446,-1.1346,-0.5446,-1.2864,-0.5446,-0.8122,-0.5446,-1.1321,-0.5446,-1.1197,-0.5446,-0.9582
-0.5417,-1.1415,-0.5417,-1.2864,-0.5417,-0.8122,-0.5417,-1.1321,-0.5417,-1.1197,-0.5417,-0.9582
-0.5388,-1.1415,-0.5388,-1.2864,-0.5388,-0.8188,-0.5388,-1.1321,-0.5388,-1.1197,-0.5388,-0.9602
-0.5359,-1.1415,-0.5359,-1.2864,-0.5359,-0.8188,-0.5359,-1.1442,-0.5359,-1.1197,-0.5359,-0.9602
-0.533,-1.1415,-0.533,-1.2986,-0.533,-0.8222,-0.533,-1.1565,-0.533,-1.1197,-0.533,-0.9602
-0.5302,-1.1415,-0.5302,-1.2986,-0.5302,-0.8288,-0.5302,-1.1565,-0.5302,-1.1197,-0.5302,-0.9602
-0.5273,-1.1486,-0.5273,-1.2986,-0.5273,-0.8288,-0.5273,-1.1689,-0.5273,-1.1332,-0.5273,-0.9602
-0.5244,-1.1486,-0.5244,-1.3047,-0.5244,-0.8288,-0.5244,-1.1816,-0.5244,-1.1332,-0.5244,-0.9602
-0.5215,-1.1486,-0.5215,-1.3047,-0.5215,-0.8322,-0.5215,-1.1816,-0.5215,-1.1332,-0.5215,-0.9602
-0.5187,-1.1628,-0.5187,-1.3047,-0.5187,-0.8322,-0.5187,-1.1816,-0.5187,-1.1332,-0.5187,-0.9602
-0.5158,-1.1628,-0.5158,-1.3047,-0.5158,-0.8355,-0.5158,-1.1816,-0.5158,-1.1332,-0.5158,-0.9641
-0.5129,-1.1628,-0.5129,-1.311,-0.5129,-0.8355,-0.5129,-1.1816,-0.5129,-1.1332,-0.5129,-0.9661
-0.5101,-1.1628,-0.5101,-1.311,-0.5101,-0.8355,-0.5101,-1.1816,-0.5101,-1.1332,-0.5101,-0.9701
-0.5072,-1.1628,-0.5072,-1.311,-0.5072,-0.8355,-0.5072,-1.1816,-0.5072,-1.1332,-0.5072,-0.9761
-0.5044,-1.1628,-0.5044,-1.311,-0.5044,-0.8355,-0.5044,-1.1816,-0.5044,-1.1332,-0.5044,-0.9781
-0.5015,-1.1628,-0.5015,-1.311,-0.5015,-0.8457,-0.5015,-1.1816,-0.5015,-1.1332,-0.5015,-0.9821
-0.4987,-1.1628,-0.4987,-1.311,-0.4987,-0.8457,-0.4987,-1.1816,-0.4987,-1.1332,-0.4987,-0.9821
-0.4959,-1.1628,-0.4959,-1.311,-0.4959,-0.8491,-0.4959,-1.1944,-0.4959,-1.1469,-0.4959,-0.9821
-0.493,-1.17,-0.493,-1.311,-0.493,-0.8525,-0.493,-1.1944,-0.493,-1.1469,-0.493,-0.9841
-0.4902,-1.17,-0.4902,-1.311,-0.4902,-0.8593,-0.4902,-1.1944,-0.4902,-1.1608,-0.4902,-0.9862
-0.4874,-1.1773,-0.4874,-1.3235,-0.4874,-0.8593,-0.4874,-1.1944,-0.4874,-1.1608,-0.4874,-0.9882
-0.4845,-1.1847,-0.4845,-1.3235,-0.4845,-0.8593,-0.4845,-1.2074,-0.4845,-1.1608,-0.4845,-0.9882
-0.4817,-1.1847,-0.4817,-1.3299,-0.4817,-0.8593,-0.4817,-1.2074,-0.4817,-1.1608,-0.4817,-0.9882
-0.4789,-1.1847,-0.4789,-1.3299,-0.4789,-0.8593,-0.4789,-1.2341,-0.4789,-1.1608,-0.4789,-0.9882
-0.4761,-1.1847,-0.4761,-1.3299,-0.4761,-0.8628,-0.4761,-1.2478,-0.4761,-1.1608,-0.4761,-0.9923
-0.4733,-1.1847,-0.4733,-1.3364,-0.4733,-0.8697,-0.4733,-1.2478,-0.4733,-1.1608,-0.4733,-0.9923
-0.4705,-1.1921,-0.4705,-1.3364,-0.4705,-0.8697,-0.4705,-1.2617,-0.4705,-1.1608,-0.4705,-0.9963
-0.4677,-1.1921,-0.4677,-1.3428,-0.4677,-0.8697,-0.4677,-1.2758,-0.4677,-1.1608,-0.4677,-0.9984
-0.4649,-1.1921,-0.4649,-1.3494,-0.4649,-0.8697,-0.4649,-1.2902,-0.4649,-1.1608,-0.4649,-0.9984
-0.4621,-1.1995,-0.4621,-1.356,-0.4621,-0.8836,-0.4621,-1.2902,-0.4621,-1.175,-0.4621,-1.0066
-0.4593,-1.2147,-0.4593,-1.356,-0.4593,-0.8836,-0.4593,-1.2902,-0.4593,-1.175,-0.4593,-1.0066
-0.4565,-1.2224,-0.4565,-1.356,-0.4565,-0.8942,-0.4565,-1.2902,-0.4565,-1.175,-0.4565,-1.0128
-0.4538,-1.2224,-0.4538,-1.356,-0.4538,-0.8978,-0.4538,-1.2902,-0.4538,-1.1894,-0.4538,-1.0128
-0.451,-1.2301,-0.451,-1.356,-0.451,-0.8978,-0.451,-1.3049,-0.451,-1.1894,-0.451,-1.0191
-0.4482,-1.2301,-0.4482,-1.3626,-0.4482,-0.8978,-0.4482,-1.3049,-0.4482,-1.1894,-0.4482,-1.0275
-0.4454,-1.2301,-0.4454,-1.3626,-0.4454,-0.9085,-0.4454,-1.3049,-0.4454,-1.1894,-0.4454,-1.0275
-0.4427,-1.2301,-0.4427,-1.3626,-0.4427,-0.9085,-0.4427,-1.3049,-0.4427,-1.1894,-0.4427,-1.0275
-0.4399,-1.2301,-0.4399,-1.3626,-0.4399,-0.912,-0.4399,-1.3049,-0.4399,-1.1894,-0.4399,-1.0296
-0.4372,-1.2379,-0.4372,-1.3626,-0.4372,-0.912,-0.4372,-1.3049,-0.4372,-1.1894,-0.4372,-1.0318
-0.4344,-1.2538,-0.4344,-1.3626,-0.4344,-0.912,-0.4344,-1.3049,-0.4344,-1.1894,-0.4344,-1.0318
-0.4316,-1.2538,-0.4316,-1.3626,-0.4316,-0.912,-0.4316,-1.3049,-0.4316,-1.1894,-0.4316,-1.0424
-0.4289,-1.2538,-0.4289,-1.3761,-0.4289,-0.9193,-0.4289,-1.3049,-0.4289,-1.1894,-0.4289,-1.051
-0.4261,-1.2538,-0.4261,-1.3761,-0.4261,-0.9193,-0.4261,-1.3049,-0.4261,-1.1894,-0.4261,-1.051
-0.4234,-1.2866,-0.4234,-1.383,-0.4234,-0.9229,-0.4234,-1.3049,-0.4234,-1.1894,-0.4234,-1.0576
-0.4207,-1.2866,-0.4207,-1.383,-0.4207,-0.9229,-0.4207,-1.3049,-0.4207,-1.1894,-0.4207,-1.0597
-0.4179,-1.2866,-0.4179,-1.383,-0.4179,-0.9265,-0.4179,-1.3049,-0.4179,-1.1894,-0.4179,-1.0597
-0.4152,-1.2866,-0.4152,-1.3969,-0.4152,-0.9265,-0.4152,-1.3352,-0.4152,-1.1894,-0.4152,-1.0619
-0.4125,-1.2866,-0.4125,-1.3969,-0.4125,-0.9265,-0.4125,-1.3352,-0.4125,-1.1894,-0.4125,-1.0641
-0.4097,-1.295,-0.4097,-1.3969,-0.4097,-0.9265,-0.4097,-1.3352,-0.4097,-1.1894,-0.4097,-1.0663
-0.407,-1.295,-0.407,-1.4111,-0.407,-0.9302,-0.407,-1.3352,-0.407,-1.1894,-0.407,-1.0663
-0.4043,-1.295,-0.4043,-1.4111,-0.4043,-0.9375,-0.4043,-1.3352,-0.4043,-1.1894,-0.4043,-1.0685
-0.4016,-1.295,-0.4016,-1.4182,-0.4016,-0.9375,-0.4016,-1.3352,-0.4016,-1.1894,-0.4016,-1.0729
-0.3989,-1.295,-0.3989,-1.4182,-0.3989,-0.9375,-0.3989,-1.3352,-0.3989,-1.1894,-0.3989,-1.0752
-0.3961,-1.3035,-0.3961,-1.4182,-0.3961,-0.9412,-0.3961,-1.3352,-0.3961,-1.1894,-0.3961,-1.0818
-0.3934,-1.3035,-0.3934,-1.4182,-0.3934,-0.9412,-0.3934,-1.3352,-0.3934,-1.219,-0.3934,-1.0818
-0.3907,-1.3035,-0.3907,-1.4182,-0.3907,-0.9412,-0.3907,-1.3508,-0.3907,-1.219,-0.3907,-1.0818
-0.388,-1.3035,-0.388,-1.4182,-0.388,-0.9449,-0.388,-1.3508,-0.388,-1.219,-0.388,-1.0908
-0.3853,-1.312,-0.3853,-1.4255,-0.3853,-0.9449,-0.3853,-1.3508,-0.3853,-1.219,-0.3853,-1.0908
-0.3826,-1.312,-0.3826,-1.4329,-0.3826,-0.9449,-0.3826,-1.3508,-0.3826,-1.219,-0.3826,-1.0908
-0.3799,-1.312,-0.3799,-1.4329,-0.3799,-0.9449,-0.3799,-1.3667,-0.3799,-1.219,-0.3799,-1.0931
-0.3772,-1.3207,-0.3772,-1.4403,-0.3772,-0.9449,-0.3772,-1.3667,-0.3772,-1.219,-0.3772,-1.0954
-0.3745,-1.3384,-0.3745,-1.4403,-0.3745,-0.9449,-0.3745,-1.383,-0.3745,-1.219,-0.3745,-1.0954
-0.3719,-1.3384,-0.3719,-1.4403,-0.3719,-0.9486,-0.3719,-1.383,-0.3719,-1.219,-0.3719,-1.0954
-0.3692,-1.3384,-0.3692,-1.4403,-0.3692,-0.9524,-0.3692,-1.383,-0.3692,-1.219,-0.3692,-1.0954
-0.3665,-1.3384,-0.3665,-1.4403,-0.3665,-0.9561,-0.3665,-1.383,-0.3665,-1.2496,-0.3665,-1.0999
-0.3638,-1.3384,-0.3638,-1.4478,-0.3638,-0.9561,-0.3638,-1.383,-0.3638,-1.298,-0.3638,-1.1022
-0.3611,-1.3384,-0.3611,-1.4478,-0.3611,-0.9599,-0.3611,-1.383,-0.3611,-1.298,-0.3611,-1.1045
-0.3585,-1.3474,-0.3585,-1.4478,-0.3585,-0.9599,-0.3585,-1.383,-0.3585,-1.298,-0.3585,-1.1045
-0.3558,-1.3474,-0.3558,-1.4478,-0.3558,-0.9636,-0.3558,-1.383,-0.3558,-1.298,-0.3558,-1.1091
-0.3531,-1.3474,-0.3531,-1.4478,-0.3531,-0.9636,-0.3531,-1.383,-0.3531,-1.298,-0.3531,-1.1114
-0.3505,-1.3565,-0.3505,-1.4478,-0.3505,-0.9674,-0.3505,-1.383,-0.3505,-1.298,-0.3505,-1.1137
-0.3478,-1.3565,-0.3478,-1.463,-0.3478,-0.9674,-0.3478,-1.383,-0.3478,-1.298,-0.3478,-1.1207
-0.3451,-1.3658,-0.3451,-1.463,-0.3451,-0.9674,-0.3451,-1.3997,-0.3451,-1.298,-0.3451,-1.1207
-0.3425,-1.3658,-0.3425,-1.463,-0.3425,-0.9674,-0.3425,-1.3997,-0.3425,-1.298,-0.3425,-1.1324
-0.3398,-1.3658,-0.3398,-1.463,-0.3398,-0.9674,-0.3398,-1.3997,-0.3398,-1.298,-0.3398,-1.1324
-0.3372,-1.3658,-0.3372,-1.463,-0.3372,-0.9712,-0.3372,-1.3997,-0.3372,-1.298,-0.3372,-1.1324
-0.3345,-1.3658,-0.3345,-1.463,-0.3345,-0.975,-0.3345,-1.3997,-0.3345,-1.298,-0.3345,-1.1348
-0.3319,-1.3658,-0.3319,-1.4866,-0.3319,-0.9789,-0.3319,-1.4167,-0.3319,-1.298,-0.3319,-1.1348
-0.3292,-1.3658,-0.3292,-1.4946,-0.3292,-0.9827,-0.3292,-1.4167,-0.3292,-1.298,-0.3292,-1.1372
-0.3266,-1.3751,-0.3266,-1.5109,-0.3266,-0.9827,-0.3266,-1.4342,-0.3266,-1.298,-0.3266,-1.1372
-0.3239,-1.3751,-0.3239,-1.5109,-0.3239,-0.9827,-0.3239,-1.4342,-0.3239,-1.298,-0.3239,-1.1372
-0.3213,-1.3751,-0.3213,-1.5193,-0.3213,-0.9865,-0.3213,-1.4342,-0.3213,-1.298,-0.3213,-1.1372
-0.3186,-1.3751,-0.3186,-1.5363,-0.3186,-0.9865,-0.3186,-1.4342,-0.3186,-1.298,-0.3186,-1.1467
-0.316,-1.3751,-0.316,-1.5363,-0.316,-0.9865,-0.316,-1.4342,-0.316,-1.298,-0.316,-1.1467
-0.3134,-1.3751,-0.3134,-1.5363,-0.3134,-0.9904,-0.3134,-1.4342,-0.3134,-1.298,-0.3134,-1.1516
-0.3107,-1.3846,-0.3107,-1.5449,-0.3107,-0.9904,-0.3107,-1.4342,-0.3107,-1.298,-0.3107,-1.1516
-0.3081,-1.3846,-0.3081,-1.5449,-0.3081,-0.9904,-0.3081,-1.4342,-0.3081,-1.3148,-0.3081,-1.1516
-0.3055,-1.3942,-0.3055,-1.5537,-0.3055,-0.9904,-0.3055,-1.4342,-0.3055,-1.332,-0.3055,-1.154
-0.3029,-1.3942,-0.3029,-1.5537,-0.3029,-0.9904,-0.3029,-1.4342,-0.3029,-1.3496,-0.3029,-1.154
-0.3002,-1.3942,-0.3002,-1.5537,-0.3002,-0.9904,-0.3002,-1.4342,-0.3002,-1.3496,-0.3002,-1.154
-0.2976,-1.3942,-0.2976,-1.5537,-0.2976,-0.9982,-0.2976,-1.4342,-0.2976,-1.3496,-0.2976,-1.154
-0.295,-1.3942,-0.295,-1.5537,-0.295,-1.0021,-0.295,-1.4342,-0.295,-1.3496,-0.295,-1.154
-0.2924,-1.3942,-0.2924,-1.5537,-0.2924,-1.006,-0.2924,-1.4342,-0.2924,-1.3496,-0.2924,-1.154
-0.2898,-1.3942,-0.2898,-1.5537,-0.2898,-1.01,-0.2898,-1.4342,-0.2898,-1.3496,-0.2898,-1.154
-0.2871,-1.4039,-0.2871,-1.5537,-0.2871,-1.01,-0.2871,-1.4342,-0.2871,-1.3496,-0.2871,-1.154
-0.2845,-1.4039,-0.2845,-1.5537,-0.2845,-1.01,-0.2845,-1.4521,-0.2845,-1.3496,-0.2845,-1.154
-0.2819,-1.4039,-0.2819,-1.5537,-0.2819,-1.014,-0.2819,-1.4521,-0.2819,-1.3496,-0.2819,-1.1637
-0.2793,-1.4138,-0.2793,-1.5537,-0.2793,-1.0179,-0.2793,-1.4521,-0.2793,-1.3496,-0.2793,-1.1662
-0.2767,-1.4237,-0.2767,-1.5716,-0.2767,-1.0219,-0.2767,-1.4705,-0.2767,-1.3496,-0.2767,-1.1686
-0.2741,-1.4237,-0.2741,-1.5808,-0.2741,-1.0219,-0.2741,-1.4705,-0.2741,-1.3496,-0.2741,-1.1686
-0.2715,-1.4237,-0.2715,-1.6091,-0.2715,-1.0259,-0.2715,-1.4705,-0.2715,-1.3496,-0.2715,-1.1686
-0.2689,-1.4339,-0.2689,-1.6091,-0.2689,-1.0259,-0.2689,-1.4705,-0.2689,-1.3496,-0.2689,-1.1736
-0.2663,-1.4339,-0.2663,-1.6091,-0.2663,-1.03,-0.2663,-1.4705,-0.2663,-1.3676,-0.2663,-1.1736
-0.2637,-1.4339,-0.2637,-1.6091,-0.2637,-1.03,-0.2637,-1.4895,-0.2637,-1.3676,-0.2637,-1.1761
-0.2611,-1.4442,-0.2611,-1.6091,-0.2611,-1.034,-0.2611,-1.4895,-0.2611,-1.3676,-0.2611,-1.1761
-0.2585,-1.4652,-0.2585,-1.6091,-0.2585,-1.034,-0.2585,-1.4895,-0.2585,-1.3676,-0.2585,-1.1761
-0.2559,-1.4652,-0.2559,-1.6091,-0.2559,-1.0421,-0.2559,-1.4895,-0.2559,-1.3676,-0.2559,-1.1761
-0.2533,-1.4652,-0.2533,-1.6188,-0.2533,-1.0421,-0.2533,-1.4895,-0.2533,-1.3676,-0.2533,-1.1861
-0.2508,-1.4652,-0.2508,-1.6188,-0.2508,-1.0503,-0.2508,-1.4895,-0.2508,-1.3676,-0.2508,-1.1861
-0.2482,-1.4652,-0.2482,-1.6188,-0.2482,-1.0586,-0.2482,-1.4895,-0.2482,-1.3676,-0.2482,-1.1861
-0.2456,-1.487,-0.2456,-1.6188,-0.2456,-1.0586,-0.2456,-1.4895,-0.2456,-1.3676,-0.2456,-1.1886
-0.243,-1.4981,-0.243,-1.6287,-0.243,-1.0628,-0.243,-1.5089,-0.243,-1.3676,-0.243,-1.1886
-0.2404,-1.4981,-0.2404,-1.6287,-0.2404,-1.0712,-0.2404,-1.5089,-0.2404,-1.3861,-0.2404,-1.1886
-0.2378,-1.4981,-0.2378,-1.6287,-0.2378,-1.0754,-0.2378,-1.5089,-0.2378,-1.3861,-0.2378,-1.1886
-0.2353,-1.4981,-0.2353,-1.6387,-0.2353,-1.0796,-0.2353,-1.5089,-0.2353,-1.3861,-0.2353,-1.2039
-0.2327,-1.4981,-0.2327,-1.649,-0.2327,-1.0839,-0.2327,-1.5089,-0.2327,-1.3861,-0.2327,-1.2247
-0.2301,-1.4981,-0.2301,-1.6593,-0.2301,-1.0839,-0.2301,-1.5089,-0.2301,-1.4051,-0.2301,-1.2247
-0.2275,-1.4981,-0.2275,-1.6593,-0.2275,-1.0839,-0.2275,-1.5089,-0.2275,-1.4051,-0.2275,-1.2247
-0.225,-1.4981,-0.225,-1.6593,-0.225,-1.0839,-0.225,-1.5089,-0.225,-1.4051,-0.225,-1.2274
-0.2224,-1.4981,-0.2224,-1.6593,-0.2224,-1.0882,-0.2224,-1.5089,-0.2224,-1.4051,-0.2224,-1.23
-0.2198,-1.4981,-0.2198,-1.6593,-0.2198,-1.0968,-0.2198,-1.5089,-0.2198,-1.4051,-0.2198,-1.2327
-0.2173,-1.4981,-0.2173,-1.6593,-0.2173,-1.1055,-0.2173,-1.5089,-0.2173,-1.4246,-0.2173,-1.2327
-0.2147,-1.4981,-0.2147,-1.6593,-0.2147,-1.1055,-0.2147,-1.5089,-0.2147,-1.4246,-0.2147,-1.2354
-0.2121,-1.4981,-0.2121,-1.6593,-0.2121,-1.1055,-0.2121,-1.5089,-0.2121,-1.4246,-0.2121,-1.238
-0.2096,-1.4981,-0.2096,-1.6593,-0.2096,-1.1055,-0.2096,-1.5089,-0.2096,-1.4246,-0.2096,-1.2407
-0.207,-1.4981,-0.207,-1.6916,-0.207,-1.1055,-0.207,-1.5089,-0.207,-1.4246,-0.207,-1.2461
-0.2045,-1.4981,-0.2045,-1.6916,-0.2045,-1.1055,-0.2045,-1.5089,-0.2045,-1.4246,-0.2045,-1.2598
-0.2019,-1.4981,-0.2019,-1.6916,-0.2019,-1.1099,-0.2019,-1.5089,-0.2019,-1.4446,-0.2019,-1.2598
-0.1993,-1.5209,-0.1993,-1.7028,-0.1993,-1.1099,-0.1993,-1.5089,-0.1993,-1.4446,-0.1993,-1.2681
-0.1968,-1.5209,-0.1968,-1.7028,-0.1968,-1.1099,-0.1968,-1.5089,-0.1968,-1.4446,-0.1968,-1.2737
-0.1942,-1.5209,-0.1942,-1.7142,-0.1942,-1.1099,-0.1942,-1.5089,-0.1942,-1.4446,-0.1942,-1.2737
-0.1917,-1.5326,-0.1917,-1.7142,-0.1917,-1.1099,-0.1917,-1.5089,-0.1917,-1.4446,-0.1917,-1.2737
-0.1891,-1.5326,-0.1891,-1.7142,-0.1891,-1.1232,-0.1891,-1.5089,-0.1891,-1.4446,-0.1891,-1.2765
-0.1866,-1.5446,-0.1866,-1.7142,-0.1866,-1.1232,-0.1866,-1.5089,-0.1866,-1.4446,-0.1866,-1.285
-0.184,-1.5446,-0.184,-1.7142,-0.184,-1.1232,-0.184,-1.5089,-0.184,-1.4446,-0.184,-1.285
-0.1815,-1.5446,-0.1815,-1.7142,-0.1815,-1.1232,-0.1815,-1.5089,-0.1815,-1.4446,-0.1815,-1.2907
-0.1789,-1.5446,-0.1789,-1.7258,-0.1789,-1.1321,-0.1789,-1.5089,-0.1789,-1.4446,-0.1789,-1.2935
-0.1764,-1.5567,-0.1764,-1.7258,-0.1764,-1.1321,-0.1764,-1.5089,-0.1764,-1.4446,-0.1764,-1.2993
-0.1738,-1.5567,-0.1738,-1.7258,-0.1738,-1.1321,-0.1738,-1.5089,-0.1738,-1.4446,-0.1738,-1.3051
-0.1713,-1.5818,-0.1713,-1.7376,-0.1713,-1.1321,-0.1713,-1.5089,-0.1713,-1.4446,-0.1713,-1.3081
-0.1687,-1.5818,-0.1687,-1.7497,-0.1687,-1.1367,-0.1687,-1.5089,-0.1687,-1.4446,-0.1687,-1.3081
-0.1662,-1.5818,-0.1662,-1.7497,-0.1662,-1.1412,-0.1662,-1.5089,-0.1662,-1.4446,-0.1662,-1.3081
-0.1637,-1.5818,-0.1637,-1.7497,-0.1637,-1.1503,-0.1637,-1.5089,-0.1637,-1.4446,-0.1637,-1.311
-0.1611,-1.5947,-0.1611,-1.7497,-0.1611,-1.1503,-0.1611,-1.5089,-0.1611,-1.4446,-0.1611,-1.3169
-0.1586,-1.5947,-0.1586,-1.7497,-0.1586,-1.155,-0.1586,-1.5089,-0.1586,-1.4446,-0.1586,-1.3169
-0.156,-1.5947,-0.156,-1.7497,-0.156,-1.155,-0.156,-1.5089,-0.156,-1.4446,-0.156,-1.3169
-0.1535,-1.5947,-0.1535,-1.7497,-0.1535,-1.155,-0.1535,-1.5089,-0.1535,-1.4652,-0.1535,-1.3199
-0.151,-1.5947,-0.151,-1.7497,-0.151,-1.155,-0.151,-1.5089,-0.151,-1.4652,-0.151,-1.3229
-0.1484,-1.5947,-0.1484,-1.7497,-0.1484,-1.155,-0.1484,-1.5089,-0.1484,-1.4652,-0.1484,-1.3229
-0.1459,-1.5947,-0.1459,-1.7497,-0.1459,-1.155,-0.1459,-1.5089,-0.1459,-1.4652,-0.1459,-1.3258
-0.1434,-1.6078,-0.1434,-1.7497,-0.1434,-1.1596,-0.1434,-1.5089,-0.1434,-1.4652,-0.1434,-1.3319
-0.1408,-1.6078,-0.1408,-1.7497,-0.1408,-1.1596,-0.1408,-1.5089,-0.1408,-1.4652,-0.1408,-1.3319
-0.1383,-1.6078,-0.1383,-1.7621,-0.1383,-1.1596,-0.1383,-1.5089,-0.1383,-1.4652,-0.1383,-1.3319
-0.1358,-1.6078,-0.1358,-1.7621,-0.1358,-1.1596,-0.1358,-1.5089,-0.1358,-1.4652,-0.1358,-1.3319
-0.1332,-1.6213,-0.1332,-1.7621,-0.1332,-1.1643,-0.1332,-1.5089,-0.1332,-1.4652,-0.1332,-1.3319
-0.1307,-1.6491,-0.1307,-1.7621,-0.1307,-1.1643,-0.1307,-1.5089,-0.1307,-1.4652,-0.1307,-1.3319
-0.1282,-1.6635,-0.1282,-1.7747,-0.1282,-1.1737,-0.1282,-1.5089,-0.1282,-1.4652,-0.1282,-1.3379
-0.1257,-1.6635,-0.1257,-1.7747,-0.1257,-1.1737,-0.1257,-1.529,-0.1257,-1.4652,-0.1257,-1.341
-0.1231,-1.6635,-0.1231,-1.7747,-0.1231,-1.1784,-0.1231,-1.529,-0.1231,-1.4865,-0.1231,-1.3441
-0.1206,-1.6635,-0.1206,-1.7747,-0.1206,-1.1784,-0.1206,-1.529,-0.1206,-1.4865,-0.1206,-1.3441
-0.1181,-1.6635,-0.1181,-1.7747,-0.1181,-1.1832,-0.1181,-1.529,-0.1181,-1.4865,-0.1181,-1.3441
-0.1156,-1.6635,-0.1156,-1.7747,-0.1156,-1.188,-0.1156,-1.529,-0.1156,-1.4865,-0.1156,-1.3441
-0.113,-1.6635,-0.113,-1.7747,-0.113,-1.188,-0.113,-1.529,-0.113,-1.5085,-0.113,-1.3441
-0.1105,-1.6635,-0.1105,-1.7876,-0.1105,-1.1928,-0.1105,-1.529,-0.1105,-1.5085,-0.1105,-1.3502
-0.108,-1.6783,-0.108,-1.7876,-0.108,-1.1928,-0.108,-1.529,-0.108,-1.5085,-0.108,-1.3502
-0.1055,-1.6783,-0.1055,-1.7876,-0.1055,-1.1928,-0.1055,-1.529,-0.1055,-1.5085,-0.1055,-1.3502
-0.103,-1.6783,-0.103,-1.7876,-0.103,-1.2025,-0.103,-1.529,-0.103,-1.5085,-0.103,-1.3533
-0.1004,-1.6783,-0.1004,-1.7876,-0.1004,-1.2025,-0.1004,-1.529,-0.1004,-1.5085,-0.1004,-1.3565
-0.0979,-1.6934,-0.0979,-1.7876,-0.0979,-1.2025,-0.0979,-1.529,-0.0979,-1.5312,-0.0979,-1.3565
-0.0954,-1.6934,-0.0954,-1.7876,-0.0954,-1.2074,-0.0954,-1.5497,-0.0954,-1.5312,-0.0954,-1.3627
-0.0929,-1.6934,-0.0929,-1.7876,-0.0929,-1.2074,-0.0929,-1.5497,-0.0929,-1.5312,-0.0929,-1.3627
-0.0904,-1.7089,-0.0904,-1.8008,-0.0904,-1.2074,-0.0904,-1.5497,-0.0904,-1.5312,-0.0904,-1.3691
-0.0878,-1.7089,-0.0878,-1.8008,-0.0878,-1.2074,-0.0878,-1.5497,-0.0878,-1.5792,-0.0878,-1.3723
-0.0853,-1.7089,-0.0853,-1.8008,-0.0853,-1.2074,-0.0853,-1.5497,-0.0853,-1.5792,-0.0853,-1.3723
-0.0828,-1.7089,-0.0828,-1.8008,-0.0828,-1.2074,-0.0828,-1.5497,-0.0828,-1.5792,-0.0828,-1.3917
-0.0803,-1.7089,-0.0803,-1.8008,-0.0803,-1.2123,-0.0803,-1.5497,-0.0803,-1.5792,-0.0803,-1.395
-0.0778,-1.7089,-0.0778,-1.8008,-0.0778,-1.2123,-0.0778,-1.5497,-0.0778,-1.5792,-0.0778,-1.3983
-0.0753,-1.7249,-0.0753,-1.8008,-0.0753,-1.2123,-0.0753,-1.5497,-0.0753,-1.6046,-0.0753,-1.4016
-0.0728,-1.7413,-0.0728,-1.8008,-0.0728,-1.2123,-0.0728,-1.5497,-0.0728,-1.6046,-0.0728,-1.4016
-0.0702,-1.7413,-0.0702,-1.8008,-0.0702,-1.2173,-0.0702,-1.5497,-0.0702,-1.6046,-0.0702,-1.4016
-0.0677,-1.7413,-0.0677,-1.8008,-0.0677,-1.2223,-0.0677,-1.5497,-0.0677,-1.6046,-0.0677,-1.4016
-0.0652,-1.7413,-0.0652,-1.8008,-0.0652,-1.2324,-0.0652,-1.5497,-0.0652,-1.6046,-0.0652,-1.4049
-0.0627,-1.7582,-0.0627,-1.8008,-0.0627,-1.2324,-0.0627,-1.5497,-0.0627,-1.6046,-0.0627,-1.4049
-0.0602,-1.7582,-0.0602,-1.8008,-0.0602,-1.2375,-0.0602,-1.5497,-0.0602,-1.6046,-0.0602,-1.4083
-0.0577,-1.7935,-0.0577,-1.8283,-0.0577,-1.2426,-0.0577,-1.5497,-0.0577,-1.6046,-0.0577,-1.415
-0.0552,-1.8121,-0.0552,-1.8425,-0.0552,-1.2478,-0.0552,-1.5497,-0.0552,-1.6046,-0.0552,-1.415
-0.0527,-1.8121,-0.0527,-1.8425,-0.0527,-1.2478,-0.0527,-1.5497,-0.0527,-1.6046,-0.0527,-1.4357
-0.0502,-1.8121,-0.0502,-1.8571,-0.0502,-1.2529,-0.0502,-1.5497,-0.0502,-1.6312,-0.0502,-1.4357
-0.0476,-1.8313,-0.0476,-1.8571,-0.0476,-1.2529,-0.0476,-1.5497,-0.0476,-1.6312,-0.0476,-1.4392
-0.0451,-1.8313,-0.0451,-1.8571,-0.0451,-1.2529,-0.0451,-1.5497,-0.0451,-1.6312,-0.0451,-1.4427
-0.0426,-1.8512,-0.0426,-1.8571,-0.0426,-1.2529,-0.0426,-1.5711,-0.0426,-1.6589,-0.0426,-1.4462
-0.0401,-1.8512,-0.0401,-1.8571,-0.0401,-1.2582,-0.0401,-1.6162,-0.0401,-1.6589,-0.0401,-1.4462
-0.0376,-1.8934,-0.0376,-1.8571,-0.0376,-1.2582,-0.0376,-1.6162,-0.0376,-1.6879,-0.0376,-1.4462
-0.0351,-1.8934,-0.0351,-1.8571,-0.0351,-1.2582,-0.0351,-1.6162,-0.0351,-1.6879,-0.0351,-1.4498
-0.0326,-1.9158,-0.0326,-1.8571,-0.0326,-1.2582,-0.0326,-1.6162,-0.0326,-1.6879,-0.0326,-1.4498
-0.0301,-1.9158,-0.0301,-1.8722,-0.0301,-1.2582,-0.0301,-1.6162,-0.0301,-1.7185,-0.0301,-1.4498
-0.0276,-1.9158,-0.0276,-1.8722,-0.0276,-1.2582,-0.0276,-1.6162,-0.0276,-1.7507,-0.0276,-1.4498
-0.0251,-1.9158,-0.0251,-1.8722,-0.0251,-1.2582,-0.0251,-1.6162,-0.0251,-1.7507,-0.0251,-1.457
-0.0226,-1.9158,-0.0226,-1.8722,-0.0226,-1.2634,-0.0226,-1.6162,-0.0226,-1.7507,-0.0226,-1.457
-0.0201,-1.9158,-0.0201,-1.8877,-0.0201,-1.2634,-0.0201,-1.6162,-0.0201,-1.7507,-0.0201,-1.457
-0.0175,-1.9158,-0.0175,-1.8877,-0.0175,-1.2687,-0.0175,-1.6162,-0.0175,-1.7507,-0.0175,-1.457
-0.015,-1.9158,-0.015,-1.8877,-0.015,-1.2687,-0.015,-1.6162,-0.015,-1.7507,-0.015,-1.4606
-0.0125,-1.9158,-0.0125,-1.8877,-0.0125,-1.2687,-0.0125,-1.6162,-0.0125,-1.7848,-0.0125,-1.4642
-0.01,-1.9158,-0.01,-1.9036,-0.01,-1.2687,-0.01,-1.6162,-0.01,-1.7848,-0.01,-1.4678
-0.0075,-1.9158,-0.0075,-1.9036,-0.0075,-1.274,-0.0075,-1.6162,-0.0075,-1.7848,-0.0075,-1.4715
-0.005,-1.9158,-0.005,-1.9036,-0.005,-1.2794,-0.005,-1.6162,-0.005,-1.7848,-0.005,-1.4715
-0.0025,-1.9158,-0.0025,-1.92,-0.0025,-1.2848,-0.0025,-1.6162,-0.0025,-1.7848,-0.0025,-1.4752
0.0,-1.9158,0.0,-1.92,0.0,-1.2848,0.0,-1.6162,0.0,-1.7848,0.0,-1.4789
0.0025,-1.9158,0.0025,-1.92,0.0025,-1.2848,0.0025,-1.6162,0.0025,-1.7848,0.0025,-1.4789
0.005,-1.9158,0.005,-1.92,0.005,-1.2848,0.005,-1.6162,0.005,-1.7848,0.005,-1.4826
0.0075,-1.9158,0.0075,-1.92,0.0075,-1.2848,0.0075,-1.6162,0.0075,-1.7848,0.0075,-1.4826
0.01,-1.9158,0.01,-1.92,0.01,-1.2848,0.01,-1.6162,0.01,-1.7848,0.01,-1.4939
0.0125,-1.9158,0.0125,-1.92,0.0125,-1.2848,0.0125,-1.6162,0.0125,-1.7848,0.0125,-1.4939
0.015,-1.9158,0.015,-1.92,0.015,-1.2848,0.015,-1.64,0.015,-1.7848,0.015,-1.4939
0.0175,-1.9158,0.0175,-1.92,0.0175,-1.2848,0.0175,-1.64,0.0175,-1.7848,0.0175,-1.4939
0.0201,-1.9158,0.0201,-1.92,0.0201,-1.2848,0.0201,-1.64,0.0201,-1.7848,0.0201,-1.4939
0.0226,-1.9158,0.0226,-1.937,0.0226,-1.2902,0.0226,-1.64,0.0226,-1.7848,0.0226,-1.4939
0.0251,-1.9158,0.0251,-1.937,0.0251,-1.2957,0.0251,-1.64,0.0251,-1.7848,0.0251,-1.4939
0.0276,-1.9392,0.0276,-1.937,0.0276,-1.2957,0.0276,-1.64,0.0276,-1.7848,0.0276,-1.4939
0.0301,-1.9392,0.0301,-1.9546,0.0301,-1.2957,0.0301,-1.64,0.0301,-1.7848,0.0301,-1.4939
0.0326,-1.9392,0.0326,-1.9728,0.0326,-1.3012,0.0326,-1.64,0.0326,-1.7848,0.0326,-1.4939
0.0351,-1.9637,0.0351,-1.9728,0.0351,-1.3068,0.0351,-1.64,0.0351,-1.7848,0.0351,-1.4939
0.0376,-1.9895,0.0376,-1.9728,0.0376,-1.3124,0.0376,-1.64,0.0376,-1.7848,0.0376,-1.4939
0.0401,-2.0167,0.0401,-1.9916,0.0401,-1.3124,0.0401,-1.64,0.0401,-1.7848,0.0401,-1.4978
0.0426,-2.0167,0.0426,-1.9916,0.0426,-1.3124,0.0426,-1.64,0.0426,-1.7848,0.0426,-1.5016
0.0451,-2.0167,0.0451,-1.9916,0.0451,-1.3124,0.0451,-1.64,0.0451,-1.8212,0.0451,-1.5016
0.0476,-2.0167,0.0476,-1.9916,0.0476,-1.3124,0.0476,-1.64,0.0476,-1.8212,0.0476,-1.5093
0.0502,-2.0167,0.0502,-1.9916,0.0502,-1.3124,0.0502,-1.64,0.0502,-1.8212,0.0502,-1.5093
0.0527,-2.0167,0.0527,-1.9916,0.0527,-1.3124,0.0527,-1.64,0.0527,-1.8212,0.0527,-1.5093
0.0552,-2.0167,0.0552,-1.9916,0.0552,-1.3124,0.0552,-1.64,0.0552,-1.8602,0.0552,-1.5093
0.0577,-2.0167,0.0577,-1.9916,0.0577,-1.3124,0.0577,-1.64,0.0577,-1.8602,0.0577,-1.5093
0.0602,-2.0167,0.0602,-1.9916,0.0602,-1.3124,0.0602,-1.64,0.0602,-1.8602,0.0602,-1.5093
0.0627,-2.0167,0.0627,-1.9916,0.0627,-1.318,0.0627,-1.64,0.0627,-1.8602,0.0627,-1.5093
0.0652,-2.0167,0.0652,-1.9916,0.0652,-1.3237,0.0652,-1.64,0.0652,-1.8602,0.0652,-1.5093
0.0677,-2.0167,0.0677,-1.9916,0.0677,-1.3237,0.0677,-1.64,0.0677,-1.8602,0.0677,-1.5132
0.0702,-2.0167,0.0702,-1.9916,0.0702,-1.3294,0.0702,-1.6648,0.0702,-1.8602,0.0702,-1.5172
0.0728,-2.0167,0.0728,-1.9916,0.0728,-1.341,0.0728,-1.6648,0.0728,-1.8602,0.0728,-1.5251
0.0753,-2.0167,0.0753,-2.0112,0.0753,-1.341,0.0753,-1.6648,0.0753,-1.8602,0.0753,-1.5331
0.0778,-2.0167,0.0778,-2.0112,0.0778,-1.341,0.0778,-1.6648,0.0778,-1.8602,0.0778,-1.5372
0.0803,-2.0167,0.0803,-2.0112,0.0803,-1.3468,0.0803,-1.6648,0.0803,-1.8602,0.0803,-1.5495
0.0828,-2.0167,0.0828,-2.0112,0.0828,-1.3468,0.0828,-1.6648,0.0828,-1.8602,0.0828,-1.5495
0.0853,-2.0167,0.0853,-2.0112,0.0853,-1.3468,0.0853,-1.6648,0.0853,-1.8602,0.0853,-1.5578
0.0878,-2.0167,0.0878,-2.0112,0.0878,-1.3527,0.0878,-1.6648,0.0878,-1.8602,0.0878,-1.5662
0.0904,-2.0167,0.0904,-2.0112,0.0904,-1.3527,0.0904,-1.6648,0.0904,-1.8602,0.0904,-1.5662
0.0929,-2.0454,0.0929,-2.0112,0.0929,-1.3527,0.0929,-1.6648,0.0929,-1.8602,0.0929,-1.5705
0.0954,-2.0454,0.0954,-2.0112,0.0954,-1.3527,0.0954,-1.6648,0.0954,-1.8602,0.0954,-1.5705
0.0979,-2.0454,0.0979,-2.0112,0.0979,-1.3527,0.0979,-1.6648,0.0979,-1.8602,0.0979,-1.5834
0.1004,-2.0454,0.1004,-2.0112,0.1004,-1.3587,0.1004,-1.6648,0.1004,-1.8602,0.1004,-1.5834
0.103,-2.0454,0.103,-2.0112,0.103,-1.3587,0.103,-1.6648,0.103,-1.8602,0.103,-1.5922
0.1055,-2.0454,0.1055,-2.0112,0.1055,-1.3587,0.1055,-1.6648,0.1055,-1.8602,0.1055,-1.5922
0.108,-2.0454,0.108,-2.0112,0.108,-1.3587,0.108,-1.6906,0.108,-1.8602,0.108,-1.5922
0.1105,-2.0759,0.1105,-2.0112,0.1105,-1.3587,0.1105,-1.6906,0.1105,-1.8602,0.1105,-1.5922
0.113,-2.0759,0.113,-2.0112,0.113,-1.3647,0.113,-1.6906,0.113,-1.8602,0.113,-1.5922
0.1156,-2.0759,0.1156,-2.0112,0.1156,-1.3647,0.1156,-1.6906,0.1156,-1.8602,0.1156,-1.5922
0.1181,-2.1085,0.1181,-2.0112,0.1181,-1.3647,0.1181,-1.6906,0.1181,-1.8602,0.1181,-1.5922
0.1206,-2.1085,0.1206,-2.0112,0.1206,-1.3707,0.1206,-1.6906,0.1206,-1.8602,0.1206,-1.5922
0.1231,-2.1085,0.1231,-2.0112,0.1231,-1.3768,0.1231,-1.6906,0.1231,-1.8602,0.1231,-1.5922
0.1257,-2.1085,0.1257,-2.0316,0.1257,-1.383,0.1257,-1.6906,0.1257,-1.8602,0.1257,-1.6011
0.1282,-2.1085,0.1282,-2.0316,0.1282,-1.383,0.1282,-1.6906,0.1282,-1.9022,0.1282,-1.6011
0.1307,-2.1085,0.1307,-2.0316,0.1307,-1.383,0.1307,-1.7177,0.1307,-1.9022,0.1307,-1.6011
0.1332,-2.1085,0.1332,-2.0316,0.1332,-1.383,0.1332,-1.7177,0.1332,-1.9022,0.1332,-1.6011
0.1358,-2.1085,0.1358,-2.0316,0.1358,-1.3892,0.1358,-1.7177,0.1358,-1.9022,0.1358,-1.6057
0.1383,-2.1085,0.1383,-2.0316,0.1383,-1.3955,0.1383,-1.7177,0.1383,-1.9022,0.1383,-1.6057
0.1408,-2.1085,0.1408,-2.0529,0.1408,-1.3955,0.1408,-1.746,0.1408,-1.9022,0.1408,-1.6057
0.1434,-2.1085,0.1434,-2.0751,0.1434,-1.4018,0.1434,-1.746,0.1434,-1.9022,0.1434,-1.6148
0.1459,-2.1085,0.1459,-2.0751,0.1459,-1.4146,0.1459,-1.746,0.1459,-1.9022,0.1459,-1.6148
0.1484,-2.1085,0.1484,-2.0985,0.1484,-1.4146,0.1484,-1.7759,0.1484,-1.9022,0.1484,-1.6148
0.151,-2.1085,0.151,-2.0985,0.151,-1.421,0.151,-1.7759,0.151,-1.9022,0.151,-1.6148
0.1535,-2.1085,0.1535,-2.0985,0.1535,-1.421,0.1535,-1.7759,0.1535,-1.9022,0.1535,-1.6194
0.156,-2.1085,0.156,-2.0985,0.156,-1.421,0.156,-1.7759,0.156,-1.9479,0.156,-1.624
0.1586,-2.1085,0.1586,-2.0985,0.1586,-1.421,0.1586,-1.7759,0.1586,-1.998,0.1586,-1.624
0.1611,-2.1085,0.1611,-2.0985,0.1611,-1.421,0.1611,-1.7759,0.1611,-1.998,0.1611,-1.624
0.1637,-2.1085,0.1637,-2.123,0.1637,-1.421,0.1637,-1.7759,0.1637,-1.998,0.1637,-1.624
0.1662,-2.1435,0.1662,-2.123,0.1662,-1.421,0.1662,-1.7759,0.1662,-1.998,0.1662,-1.624
0.1687,-2.1435,0.1687,-2.123,0.1687,-1.421,0.1687,-1.7759,0.1687,-1.998,0.1687,-1.6381
0.1713,-2.1435,0.1713,-2.123,0.1713,-1.4276,0.1713,-1.7759,0.1713,-1.998,0.1713,-1.6429
0.1738,-2.1814,0.1738,-2.123,0.1738,-1.4342,0.1738,-1.7759,0.1738,-1.998,0.1738,-1.6478
0.1764,-2.1814,0.1764,-2.123,0.1764,-1.4342,0.1764,-1.7759,0.1764,-1.998,0.1764,-1.6478
0.1789,-2.1814,0.1789,-2.123,0.1789,-1.4342,0.1789,-1.7759,0.1789,-1.998,0.1789,-1.6625
0.1815,-2.1814,0.1815,-2.123,0.1815,-1.4342,0.1815,-1.7759,0.1815,-1.998,0.1815,-1.6625
0.184,-2.1814,0.184,-2.123,0.184,-1.4409,0.184,-1.7759,0.184,-1.998,0.184,-1.6625
0.1866,-2.1814,0.1866,-2.1489,0.1866,-1.4409,0.1866,-1.7759,0.1866,-1.998,0.1866,-1.6625
0.1891,-2.1814,0.1891,-2.1489,0.1891,-1.4544,0.1891,-1.7759,0.1891,-1.998,0.1891,-1.6674
0.1917,-2.1814,0.1917,-2.1489,0.1917,-1.4544,0.1917,-1.8074,0.1917,-1.998,0.1917,-1.6674
0.1942,-2.1814,0.1942,-2.1489,0.1942,-1.4544,0.1942,-1.8074,0.1942,-1.998,0.1942,-1.6674
0.1968,-2.1814,0.1968,-2.1489,0.1968,-1.4544,0.1968,-1.8074,0.1968,-1.998,0.1968,-1.6674
0.1993,-2.1814,0.1993,-2.1489,0.1993,-1.4544,0.1993,-1.8074,0.1993,-1.998,0.1993,-1.6674
0.2019,-2.1814,0.2019,-2.1489,0.2019,-1.4544,0.2019,-1.8074,0.2019,-1.998,0.2019,-1.6674
0.2045,-2.1814,0.2045,-2.1489,0.2045,-1.4613,0.2045,-1.8074,0.2045,-1.998,0.2045,-1.6674
0.207,-2.1814,0.207,-2.1489,0.207,-1.4823,0.207,-1.8074,0.207,-1.998,0.207,-1.6674
0.2096,-2.1814,0.2096,-2.1489,0.2096,-1.4895,0.2096,-1.8074,0.2096,-1.998,0.2096,-1.6674
0.2121,-2.1814,0.2121,-2.1489,0.2121,-1.4895,0.2121,-1.8074,0.2121,-2.0537,0.2121,-1.6674
0.2147,-2.1814,0.2147,-2.1489,0.2147,-1.4895,0.2147,-1.8074,0.2147,-2.0537,0.2147,-1.6674
0.2173,-2.1814,0.2173,-2.1489,0.2173,-1.4895,0.2173,-1.8074,0.2173,-2.0537,0.2173,-1.6725
0.2198,-2.1814,0.2198,-2.1489,0.2198,-1.4895,0.2198,-1.8074,0.2198,-2.0537,0.2198,-1.6725
0.2224,-2.1814,0.2224,-2.1763,0.2224,-1.4895,0.2224,-1.8074,0.2224,-2.0537,0.2224,-1.6725
0.225,-2.1814,0.225,-2.1763,0.225,-1.4895,0.225,-1.8074,0.225,-2.0537,0.225,-1.6775
0.2275,-2.1814,0.2275,-2.1763,0.2275,-1.4895,0.2275,-1.8074,0.2275,-2.0537,0.2275,-1.6775
0.2301,-2.1814,0.2301,-2.1763,0.2301,-1.4967,0.2301,-1.8074,0.2301,-2.0537,0.2301,-1.6775
0.2327,-2.1814,0.2327,-2.1763,0.2327,-1.504,0.2327,-1.8074,0.2327,-2.0537,0.2327,-1.6775
0.2353,-2.1814,0.2353,-2.1763,0.2353,-1.504,0.2353,-1.8074,0.2353,-2.0537,0.2353,-1.6775
0.2378,-2.1814,0.2378,-2.1763,0.2378,-1.5114,0.2378,-1.8074,0.2378,-2.0537,0.2378,-1.6775
0.2404,-2.1814,0.2404,-2.1763,0.2404,-1.5114,0.2404,-1.8074,0.2404,-2.0537,0.2404,-1.6826
0.243,-2.1814,0.243,-2.1763,0.243,-1.5114,0.243,-1.8074,0.243,-2.0537,0.243,-1.6826
0.2456,-2.1814,0.2456,-2.1763,0.2456,-1.5114,0.2456,-1.8074,0.2456,-2.0537,0.2456,-1.6826
0.2482,-2.1814,0.2482,-2.2054,0.2482,-1.5114,0.2482,-1.8074,0.2482,-2.0537,0.2482,-1.6826
0.2508,-2.1814,0.2508,-2.2054,0.2508,-1.5114,0.2508,-1.8074,0.2508,-2.0537,0.2508,-1.6826
0.2533,-2.1814,0.2533,-2.2054,0.2533,-1.5114,0.2533,-1.8074,0.2533,-2.0537,0.2533,-1.6826
0.2559,-2.1814,0.2559,-2.2054,0.2559,-1.5114,0.2559,-1.8074,0.2559,-2.0537,0.2559,-1.693
0.2585,-2.1814,0.2585,-2.2054,0.2585,-1.5114,0.2585,-1.8074,0.2585,-2.0537,0.2585,-1.693
0.2611,-2.1814,0.2611,-2.2054,0.2611,-1.5189,0.2611,-1.8074,0.2611,-2.0537,0.2611,-1.7035
0.2637,-2.1814,0.2637,-2.2054,0.2637,-1.5189,0.2637,-1.8074,0.2637,-2.0537,0.2637,-1.7035
0.2663,-2.1814,0.2663,-2.2054,0.2663,-1.5189,0.2663,-1.8074,0.2663,-2.0537,0.2663,-1.7143
0.2689,-2.1814,0.2689,-2.2054,0.2689,-1.5189,0.2689,-1.8074,0.2689,-2.0537,0.2689,-1.7143
0.2715,-2.1814,0.2715,-2.2054,0.2715,-1.5265,0.2715,-1.8074,0.2715,-2.0537,0.2715,-1.7143
0.2741,-2.1814,0.2741,-2.2054,0.2741,-1.5265,0.2741,-1.8074,0.2741,-2.1167,0.2741,-1.7143
0.2767,-2.1814,0.2767,-2.2054,0.2767,-1.5341,0.2767,-1.8074,0.2767,-2.1167,0.2767,-1.7143
0.2793,-2.2227,0.2793,-2.2054,0.2793,-1.5341,0.2793,-1.8074,0.2793,-2.1167,0.2793,-1.7143
0.2819,-2.2227,0.2819,-2.2054,0.2819,-1.5341,0.2819,-1.8074,0.2819,-2.1167,0.2819,-1.7197
0.2845,-2.2227,0.2845,-2.2054,0.2845,-1.5341,0.2845,-1.8074,0.2845,-2.1167,0.2845,-1.7197
0.2871,-2.2227,0.2871,-2.2054,0.2871,-1.5341,0.2871,-1.8074,0.2871,-2.1167,0.2871,-1.7197
0.2898,-2.2227,0.2898,-2.2054,0.2898,-1.5341,0.2898,-1.8074,0.2898,-2.1167,0.2898,-1.7197
0.2924,-2.2227,0.2924,-2.2365,0.2924,-1.5341,0.2924,-1.8408,0.2924,-2.1167,0.2924,-1.7307
0.295,-2.2227,0.295,-2.2365,0.295,-1.5419,0.295,-1.8408,0.295,-2.1167,0.295,-1.7363
0.2976,-2.2227,0.2976,-2.2365,0.2976,-1.5419,0.2976,-1.8764,0.2976,-2.1167,0.2976,-1.7363
0.3002,-2.2227,0.3002,-2.2365,0.3002,-1.5419,0.3002,-1.8764,0.3002,-2.1167,0.3002,-1.7363
0.3029,-2.2227,0.3029,-2.27,0.3029,-1.5419,0.3029,-1.8764,0.3029,-2.1167,0.3029,-1.7363
0.3055,-2.2227,0.3055,-2.27,0.3055,-1.5419,0.3055,-1.8764,0.3055,-2.1167,0.3055,-1.7363
0.3081,-2.2227,0.3081,-2.27,0.3081,-1.5419,0.3081,-1.8764,0.3081,-2.1167,0.3081,-1.7477
0.3107,-2.2227,0.3107,-2.27,0.3107,-1.5497,0.3107,-1.8764,0.3107,-2.1167,0.3107,-1.7477
0.3134,-2.2227,0.3134,-2.27,0.3134,-1.5657,0.3134,-1.8764,0.3134,-2.1167,0.3134,-1.7477
0.316,-2.2227,0.316,-2.27,0.316,-1.5738,0.316,-1.8764,0.316,-2.1167,0.316,-1.7477
0.3186,-2.2227,0.3186,-2.27,0.3186,-1.5821,0.3186,-1.8764,0.3186,-2.1167,0.3186,-1.7477
0.3213,-2.2227,0.3213,-2.27,0.3213,-1.5821,0.3213,-1.8764,0.3213,-2.1167,0.3213,-1.7535
0.3239,-2.2227,0.3239,-2.27,0.3239,-1.5904,0.3239,-1.8764,0.3239,-2.1167,0.3239,-1.7535
0.3266,-2.2227,0.3266,-2.27,0.3266,-1.5904,0.3266,-1.8764,0.3266,-2.1167,0.3266,-1.7535
0.3292,-2.2227,0.3292,-2.27,0.3292,-1.5904,0.3292,-1.8764,0.3292,-2.1167,0.3292,-1.7593
0.3319,-2.2227,0.3319,-2.27,0.3319,-1.5904,0.3319,-1.8764,0.3319,-2.1167,0.3319,-1.7593
0.3345,-2.2227,0.3345,-2.27,0.3345,-1.5904,0.3345,-1.8764,0.3345,-2.1167,0.3345,-1.7593
0.3372,-2.2227,0.3372,-2.27,0.3372,-1.5904,0.3372,-1.8764,0.3372,-2.1167,0.3372,-1.7593
0.3398,-2.2227,0.3398,-2.27,0.3398,-1.5904,0.3398,-1.8764,0.3398,-2.1167,0.3398,-1.7652
0.3425,-2.2227,0.3425,-2.3062,0.3425,-1.5904,0.3425,-1.8764,0.3425,-2.1893,0.3425,-1.7711
0.3451,-2.2227,0.3451,-2.3062,0.3451,-1.5904,0.3451,-1.8764,0.3451,-2.1893,0.3451,-1.7711
0.3478,-2.2227,0.3478,-2.3062,0.3478,-1.5904,0.3478,-1.8764,0.3478,-2.1893,0.3478,-1.7771
0.3505,-2.2227,0.3505,-2.3062,0.3505,-1.5989,0.3505,-1.8764,0.3505,-2.1893,0.3505,-1.7832
0.3531,-2.2227,0.3531,-2.3062,0.3531,-1.5989,0.3531,-1.8764,0.3531,-2.1893,0.3531,-1.7832
0.3558,-2.2227,0.3558,-2.3062,0.3558,-1.5989,0.3558,-1.8764,0.3558,-2.1893,0.3558,-1.7832
0.3585,-2.2227,0.3585,-2.3062,0.3585,-1.5989,0.3585,-1.8764,0.3585,-2.1893,0.3585,-1.7893
0.3611,-2.2227,0.3611,-2.3062,0.3611,-1.5989,0.3611,-1.8764,0.3611,-2.1893,0.3611,-1.7893
0.3638,-2.2227,0.3638,-2.3062,0.3638,-1.5989,0.3638,-1.8764,0.3638,-2.1893,0.3638,-1.7893
0.3665,-2.3188,0.3665,-2.3062,0.3665,-1.5989,0.3665,-1.8764,0.3665,-2.1893,0.3665,-1.7893
0.3692,-2.3188,0.3692,-2.3062,0.3692,-1.5989,0.3692,-1.8764,0.3692,-2.1893,0.3692,-1.7893
0.3719,-2.3188,0.3719,-2.3062,0.3719,-1.5989,0.3719,-1.8764,0.3719,-2.1893,0.3719,-1.7893
0.3745,-2.3188,0.3745,-2.3062,0.3745,-1.6075,0.3745,-1.8764,0.3745,-2.1893,0.3745,-1.7956
0.3772,-2.3188,0.3772,-2.3062,0.3772,-1.6075,0.3772,-1.8764,0.3772,-2.1893,0.3772,-1.8018
0.3799,-2.3188,0.3799,-2.3062,0.3799,-1.6075,0.3799,-1.8764,0.3799,-2.1893,0.3799,-1.8018
0.3826,-2.3188,0.3826,-2.3062,0.3826,-1.6075,0.3826,-1.8764,0.3826,-2.1893,0.3826,-1.8018
0.3853,-2.3188,0.3853,-2.3062,0.3853,-1.6162,0.3853,-1.8764,0.3853,-2.1893,0.3853,-1.8018
0.388,-2.3188,0.388,-2.3458,0.388,-1.6162,0.388,-1.8764,0.388,-2.1893,0.388,-1.8018
0.3907,-2.3762,0.3907,-2.3458,0.3907,-1.6162,0.3907,-1.8764,0.3907,-2.1893,0.3907,-1.8082
0.3934,-2.3762,0.3934,-2.3458,0.3934,-1.6162,0.3934,-1.8764,0.3934,-2.1893,0.3934,-1.8146
0.3961,-2.3762,0.3961,-2.3458,0.3961,-1.6162,0.3961,-1.8764,0.3961,-2.1893,0.3961,-1.8277
0.3989,-2.3762,0.3989,-2.3458,0.3989,-1.6162,0.3989,-1.8764,0.3989,-2.1893,0.3989,-1.8277
0.4016,-2.3762,0.4016,-2.3458,0.4016,-1.6162,0.4016,-1.9145,0.4016,-2.1893,0.4016,-1.8411
0.4043,-2.3762,0.4043,-2.3458,0.4043,-1.6162,0.4043,-1.9145,0.4043,-2.1893,0.4043,-1.8411
0.407,-2.3762,0.407,-2.3458,0.407,-1.6162,0.407,-1.9145,0.407,-2.1893,0.407,-1.8411
0.4097,-2.3762,0.4097,-2.3458,0.4097,-1.6162,0.4097,-1.9145,0.4097,-2.1893,0.4097,-1.8411
0.4125,-2.4427,0.4125,-2.3458,0.4125,-1.6162,0.4125,-1.9145,0.4125,-2.1893,0.4125,-1.8411
0.4152,-2.4427,0.4152,-2.3458,0.4152,-1.6162,0.4152,-1.9145,0.4152,-2.1893,0.4152,-1.8479
0.4179,-2.4427,0.4179,-2.3458,0.4179,-1.625,0.4179,-1.9145,0.4179,-2.1893,0.4179,-1.8479
0.4207,-2.4427,0.4207,-2.3458,0.4207,-1.625,0.4207,-1.9145,0.4207,-2.2758,0.4207,-1.8548
0.4234,-2.4427,0.4234,-2.3458,0.4234,-1.625,0.4234,-1.9145,0.4234,-2.2758,0.4234,-1.8548
0.4261,-2.4427,0.4261,-2.3458,0.4261,-1.625,0.4261,-1.9145,0.4261,-2.2758,0.4261,-1.8618
0.4289,-2.4427,0.4289,-2.3458,0.4289,-1.625,0.4289,-1.9145,0.4289,-2.3836,0.4289,-1.8618
0.4316,-2.4427,0.4316,-2.3458,0.4316,-1.6339,0.4316,-1.9145,0.4316,-2.3836,0.4316,-1.8618
0.4344,-2.4427,0.4344,-2.3458,0.4344,-1.6339,0.4344,-1.9145,0.4344,-2.3836,0.4344,-1.8618
0.4372,-2.4427,0.4372,-2.3458,0.4372,-1.6339,0.4372,-1.9145,0.4372,-2.3836,0.4372,-1.8618
0.4399,-2.5222,0.4399,-2.3458,0.4399,-1.6522,0.4399,-1.9145,0.4399,-2.3836,0.4399,-1.8689
0.4427,-2.5222,0.4427,-2.3458,0.4427,-1.6616,0.4427,-1.9145,0.4427,-2.3836,0.4427,-1.8689
0.4454,-2.5222,0.4454,-2.3458,0.4454,-1.6616,0.4454,-1.9145,0.4454,-2.3836,0.4454,-1.8689
0.4482,-2.5222,0.4482,-2.3458,0.4482,-1.6808,0.4482,-1.9145,0.4482,-2.3836,0.4482,-1.8689
0.451,-2.5222,0.451,-2.3458,0.451,-1.6808,0.451,-1.9145,0.451,-2.5293,0.451,-1.8689
0.4538,-2.5222,0.4538,-2.3458,0.4538,-1.6906,0.4538,-1.9145,0.4538,-2.5293,0.4538,-1.8689
0.4565,-2.5222,0.4565,-2.3458,0.4565,-1.6906,0.4565,-1.9145,0.4565,-2.5293,0.4565,-1.8689
0.4593,-2.5222,0.4593,-2.3458,0.4593,-1.6906,0.4593,-1.9145,0.4593,-2.5293,0.4593,-1.8689
0.4621,-2.5222,0.4621,-2.3458,0.4621,-1.6906,0.4621,-1.9145,0.4621,-2.5293,0.4621,-1.8689
0.4649,-2.5222,0.4649,-2.3458,0.4649,-1.6906,0.4649,-1.9145,0.4649,-2.5293,0.4649,-1.8689
0.4677,-2.5222,0.4677,-2.3458,0.4677,-1.7006,0.4677,-1.9145,0.4677,-2.5293,0.4677,-1.8689
0.4705,-2.5222,0.4705,-2.3458,0.4705,-1.7006,0.4705,-1.9145,0.4705,-2.5293,0.4705,-1.8689
0.4733,-2.5222,0.4733,-2.3458,0.4733,-1.7108,0.4733,-1.9145,0.4733,-2.5293,0.4733,-1.8689
0.4761,-2.5222,0.4761,-2.3458,0.4761,-1.7108,0.4761,-1.9145,0.4761,-2.5293,0.4761,-1.8689
0.4789,-2.5222,0.4789,-2.3458,0.4789,-1.7108,0.4789,-1.9145,0.4789,-2.5293,0.4789,-1.8689
0.4817,-2.5222,0.4817,-2.3458,0.4817,-1.7108,0.4817,-1.9145,0.4817,-2.5293,0.4817,-1.8689
0.4845,-2.5222,0.4845,-2.3458,0.4845,-1.7108,0.4845,-1.9145,0.4845,-2.5293,0.4845,-1.8689
0.4874,-2.5222,0.4874,-2.3458,0.4874,-1.7108,0.4874,-1.9145,0.4874,-2.5293,0.4874,-1.8689
0.4902,-2.5222,0.4902,-2.3458,0.4902,-1.7108,0.4902,-1.9145,0.4902,-2.5293,0.4902,-1.8834
0.493,-2.5222,0.493,-2.3458,0.493,-1.7108,0.493,-1.9145,0.493,-2.5293,0.493,-1.8908
0.4959,-2.5222,0.4959,-2.3458,0.4959,-1.7211,0.4959,-1.9145,0.4959,-2.5293,0.4959,-1.8983
0.4987,-2.5222,0.4987,-2.3458,0.4987,-1.7211,0.4987,-1.9145,0.4987,-2.5293,0.4987,-1.8983
0.5015,-2.5222,0.5015,-2.3458,0.5015,-1.7211,0.5015,-1.9145,0.5015,-2.5293,0.5015,-1.8983
0.5044,-2.5222,0.5044,-2.3894,0.5044,-1.7211,0.5044,-1.9145,0.5044,-2.5293,0.5044,-1.8983
0.5072,-2.5222,0.5072,-2.3894,0.5072,-1.7211,0.5072,-1.9145,0.5072,-2.5293,0.5072,-1.8983
0.5101,-2.5222,0.5101,-2.3894,0.5101,-1.7211,0.5101,-1.9145,0.5101,-2.5293,0.5101,-1.8983
0.5129,-2.5222,0.5129,-2.3894,0.5129,-1.7211,0.5129,-1.9145,0.5129,-2.5293,0.5129,-1.9059
0.5158,-2.5222,0.5158,-2.3894,0.5158,-1.7211,0.5158,-1.9145,0.5158,-2.5293,0.5158,-1.9136
0.5187,-2.5222,0.5187,-2.3894,0.5187,-1.7211,0.5187,-1.9145,0.5187,-2.5293,0.5187,-1.9215
0.5215,-2.5222,0.5215,-2.3894,0.5215,-1.7211,0.5215,-1.9145,0.5215,-2.5293,0.5215,-1.9215
0.5244,-2.5222,0.5244,-2.3894,0.5244,-1.7317,0.5244,-1.9145,0.5244,-2.5293,0.5244,-1.9215
0.5273,-2.5222,0.5273,-2.3894,0.5273,-1.7317,0.5273,-1.9145,0.5273,-2.5293,0.5273,-1.9215
0.5302,-2.5222,0.5302,-2.3894,0.5302,-1.7317,0.5302,-1.9145,0.5302,-2.5293,0.5302,-1.9375
0.533,-2.5222,0.533,-2.3894,0.533,-1.7317,0.533,-1.9145,0.533,-2.5293,0.533,-1.9375
0.5359,-2.5222,0.5359,-2.3894,0.5359,-1.7317,0.5359,-1.9145,0.5359,-2.5293,0.5359,-1.9375
0.5388,-2.5222,0.5388,-2.3894,0.5388,-1.7317,0.5388,-1.9145,0.5388,-2.5293,0.5388,-1.9375
0.5417,-2.5222,0.5417,-2.3894,0.5417,-1.7424,0.5417,-1.9145,0.5417,-2.5293,0.5417,-1.9457
0.5446,-2.5222,0.5446,-2.3894,0.5446,-1.7424,0.5446,-1.9145,0.5446,-2.5293,0.5446,-1.954
0.5476,-2.5222,0.5476,-2.3894,0.5476,-1.7533,0.5476,-1.9145,0.5476,-2.5293,0.5476,-1.954
0.5505,-2.5222,0.5505,-2.3894,0.5505,-1.7533,0.5505,-1.9145,0.5505,-2.5293,0.5505,-1.9625
0.5534,-2.5222,0.5534,-2.3894,0.5534,-1.7533,0.5534,-1.9145,0.5534,-2.5293,0.5534,-1.9625
0.5563,-2.5222,0.5563,-2.3894,0.5563,-1.7533,0.5563,-1.9145,0.5563,-2.7637,0.5563,-1.9625
0.5592,-2.5222,0.5592,-2.438,0.5592,-1.7533,0.5592,-1.9145,0.5592,-2.7637,0.5592,-1.9625
0.5622,-2.5222,0.5622,-2.438,0.5622,-1.7533,0.5622,-1.9145,0.5622,-2.7637,0.5622,-1.9625
0.5651,-2.5222,0.5651,-2.438,0.5651,-1.7533,0.5651,-1.9145,0.5651,-2.7637,0.5651,-1.9711
0.5681,-2.5222,0.5681,-2.438,0.5681,-1.7533,0.5681,-1.9145,0.5681,-2.7637,0.5681,-1.9799
0.571,-2.5222,0.571,-2.438,0.571,-1.7645,0.571,-1.9145,0.571,-2.7637,0.571,-1.9799
0.574,-2.5222,0.574,-2.438,0.574,-1.7645,0.574,-1.9145,0.574,-2.7637,0.574,-2.0072
0.5769,-2.5222,0.5769,-2.438,0.5769,-1.7645,0.5769,-1.9145,0.5769,-2.7637,0.5769,-2.0072
0.5799,-2.5222,0.5799,-2.438,0.5799,-1.7645,0.5799,-1.9145,0.5799,-2.7637,0.5799,-2.0072
0.5828,-2.5222,0.5828,-2.438,0.5828,-1.7645,0.5828,-1.9145,0.5828,-2.7637,0.5828,-2.0166
0.5858,-2.5222,0.5858,-2.438,0.5858,-1.7645,0.5858,-1.9145,0.5858,-2.7637,0.5858,-2.0262
0.5888,-2.5222,0.5888,-2.438,0.5888,-1.7645,0.5888,-1.9145,0.5888,-2.7637,0.5888,-2.0262
0.5918,-2.5222,0.5918,-2.438,0.5918,-1.7645,0.5918,-1.9145,0.5918,-2.7637,0.5918,-2.0262
0.5948,-2.5222,0.5948,-2.438,0.5948,-1.7645,0.5948,-1.9145,0.5948,-2.7637,0.5948,-2.0262
0.5978,-2.5222,0.5978,-2.4932,0.5978,-1.7645,0.5978,-1.9145,0.5978,-2.7637,0.5978,-2.0262
0.6008,-2.6218,0.6008,-2.4932,0.6008,-1.7875,0.6008,-1.9145,0.6008,-2.7637,0.6008,-2.0262
0.6038,-2.6218,0.6038,-2.4932,0.6038,-1.7875,0.6038,-1.9145,0.6038,-2.7637,0.6038,-2.0262
0.6068,-2.6218,0.6068,-2.4932,0.6068,-1.7875,0.6068,-1.9145,0.6068,-2.7637,0.6068,-2.0262
0.6098,-2.6218,0.6098,-2.4932,0.6098,-1.7993,0.6098,-1.9145,0.6098,-2.7637,0.6098,-2.0262
0.6128,-2.6218,0.6128,-2.5573,0.6128,-1.7993,0.6128,-1.9145,0.6128,-2.7637,0.6128,-2.036
0.6158,-2.6218,0.6158,-2.5573,0.6158,-1.7993,0.6158,-1.9145,0.6158,-2.7637,0.6158,-2.036
0.6189,-2.6218,0.6189,-2.5573,0.6189,-1.8114,0.6189,-1.9145,0.6189,-2.7637,0.6189,-2.036
0.6219,-2.6218,0.6219,-2.5573,0.6219,-1.8114,0.6219,-1.9145,0.6219,-2.7637,0.6219,-2.036
0.625,-2.6218,0.625,-2.5573,0.625,-1.8114,0.625,-1.9145,0.625,-2.7637,0.625,-2.036
0.628,-2.6218,0.628,-2.5573,0.628,-1.8238,0.628,-1.9145,0.628,-2.7637,0.628,-2.0562
0.6311,-2.6218,0.6311,-2.5573,0.6311,-1.8238,0.6311,-1.9145,0.6311,-2.7637,0.6311,-2.0562
0.6341,-2.6218,0.6341,-2.5573,0.6341,-1.8238,0.6341,-1.9145,0.6341,-2.7637,0.6341,-2.0562
0.6372,-2.6218,0.6372,-2.5573,0.6372,-1.8238,0.6372,-1.9145,0.6372,-2.7637,0.6372,-2.0562
0.6403,-2.6218,0.6403,-2.5573,0.6403,-1.8238,0.6403,-1.9145,0.6403,-2.7637,0.6403,-2.0591
0.6433,-2.6218,0.6433,-2.5573,0.6433,-1.8238,0.6433,-1.9145,0.6433,-2.7637,0.6433,-2.0773
0.6464,-2.6218,0.6464,-2.5573,0.6464,-1.8238,0.6464,-1.9145,0.6464,-2.7637,0.6464,-2.0994
0.6495,-2.6218,0.6495,-2.5573,0.6495,-1.8238,0.6495,-1.9145,0.6495,-2.7637,0.6495,-2.0994
0.6526,-2.6218,0.6526,-2.5573,0.6526,-1.8238,0.6526,-1.9145,0.6526,-2.7637,0.6526,-2.0994
0.6557,-2.6218,0.6557,-2.5573,0.6557,-1.8238,0.6557,-1.9145,0.6557,-2.7637,0.6557,-2.1108
0.6588,-2.6218,0.6588,-2.5573,0.6588,-1.8238,0.6588,-1.9557,0.6588,-2.7637,0.6588,-2.1108
0.662,-2.6218,0.662,-2.5573,0.662,-1.8238,0.662,-1.9557,0.662,-2.7637,0.662,-2.1108
0.6651,-2.6218,0.6651,-2.5573,0.6651,-1.8238,0.6651,-1.9557,0.6651,-2.7637,0.6651,-2.1108
0.6682,-2.6218,0.6682,-2.5573,0.6682,-1.8238,0.6682,-1.9557,0.6682,-2.7637,0.6682,-2.1108
0.6713,-2.6218,0.6713,-2.5573,0.6713,-1.8238,0.6713,-1.9557,0.6713,-2.7637,0.6713,-2.1108
0.6745,-2.6218,0.6745,-2.5573,0.6745,-1.8238,0.6745,-1.9557,0.6745,-2.7637,0.6745,-2.1345
0.6776,-2.6218,0.6776,-2.5573,0.6776,-1.8238,0.6776,-1.9557,0.6776,-2.7637,0.6776,-2.1345
0.6808,-2.6218,0.6808,-2.5573,0.6808,-1.8238,0.6808,-1.9557,0.6808,-2.7637,0.6808,-2.1345
0.684,-2.6218,0.684,-2.5573,0.684,-1.8365,0.684,-1.9557,0.684,-2.7637,0.684,-2.1345
0.6871,-2.6218,0.6871,-2.5573,0.6871,-1.8365,0.6871,-1.9557,0.6871,-2.7637,0.6871,-2.1468
0.6903,-2.6218,0.6903,-2.5573,0.6903,-1.8365,0.6903,-2.0004,0.6903,-2.7637,0.6903,-2.1468
0.6935,-2.6218,0.6935,-2.5573,0.6935,-1.8365,0.6935,-2.0004,0.6935,-2.7637,0.6935,-2.1468
0.6967,-2.6218,0.6967,-2.5573,0.6967,-1.8494,0.6967,-2.0004,0.6967,-2.7637,0.6967,-2.1468
0.6999,-2.6218,0.6999,-2.5573,0.6999,-1.8494,0.6999,-2.0496,0.6999,-2.7637,0.6999,-2.1468
0.7031,-2.6218,0.7031,-2.5573,0.7031,-1.8494,0.7031,-2.0496,0.7031,-2.7637,0.7031,-2.1468
0.7063,-2.6218,0.7063,-2.5573,0.7063,-1.8494,0.7063,-2.0496,0.7063,-2.7637,0.7063,-2.1468
0.7095,-2.6218,0.7095,-2.5573,0.7095,-1.8494,0.7095,-2.0496,0.7095,-2.7637,0.7095,-2.1468
0.7128,-2.6218,0.7128,-2.5573,0.7128,-1.8494,0.7128,-2.0496,0.7128,-2.7637,0.7128,-2.1468
0.716,-2.7571,0.716,-2.5573,0.716,-1.8494,0.716,-2.0496,0.716,-2.7637,0.716,-2.1468
0.7192,-2.7571,0.7192,-2.5573,0.7192,-1.8494,0.7192,-2.0496,0.7192,-2.7637,0.7192,-2.1468
0.7225,-2.7571,0.7225,-2.5573,0.7225,-1.8494,0.7225,-2.0496,0.7225,-2.7637,0.7225,-2.1468
0.7257,-2.7571,0.7257,-2.5573,0.7257,-1.8627,0.7257,-2.1661,0.7257,-2.7637,0.7257,-2.1468
0.729,-2.7571,0.729,-2.5573,0.729,-1.8764,0.729,-2.1661,0.729,-2.7637,0.729,-2.1468
0.7323,-2.7571,0.7323,-2.5573,0.7323,-1.8764,0.7323,-2.1661,0.7323,-2.7637,0.7323,-2.1468
0.7356,-2.7571,0.7356,-2.5573,0.7356,-1.8903,0.7356,-2.1661,0.7356,-2.7637,0.7356,-2.1468
0.7388,-2.7571,0.7388,-2.5573,0.7388,-1.8903,0.7388,-2.1661,0.7388,-2.7637,0.7388,-2.1595
0.7421,-2.7571,0.7421,-2.5573,0.7421,-1.9047,0.7421,-2.1661,0.7421,-2.7637,0.7421,-2.1595
0.7454,-2.7571,0.7454,-2.5573,0.7454,-1.9047,0.7454,-2.1661,0.7454,-2.7637,0.7454,-2.1595
0.7488,-2.7571,0.7488,-2.5573,0.7488,-1.9047,0.7488,-2.2375,0.7488,-2.7637,0.7488,-2.1725
0.7521,-2.7571,0.7521,-2.5573,0.7521,-1.9195,0.7521,-2.2375,0.7521,-2.7637,0.7521,-2.1725
0.7554,-2.7571,0.7554,-2.5573,0.7554,-1.9195,0.7554,-2.2375,0.7554,-2.7637,0.7554,-2.1858
0.7588,-2.7571,0.7588,-2.5573,0.7588,-1.9195,0.7588,-2.2375,0.7588,-2.7637,0.7588,-2.1858
0.7621,-2.7571,0.7621,-2.5573,0.7621,-1.9195,0.7621,-2.2375,0.7621,-2.7637,0.7621,-2.1858
0.7655,-2.7571,0.7655,-2.5573,0.7655,-1.9832,0.7655,-2.2375,0.7655,-2.7637,0.7655,-2.1858
0.7688,-2.7571,0.7688,-2.5573,0.7688,-1.9832,0.7688,-2.2375,0.7688,-2.7637,0.7688,-2.1858
0.7722,-2.7571,0.7722,-2.5573,0.7722,-2.0004,0.7722,-2.2375,0.7722,-2.7637,0.7722,-2.1858
0.7756,-2.7571,0.7756,-2.5573,0.7756,-2.0004,0.7756,-2.2375,0.7756,-2.7637,0.7756,-2.1858
0.779,-2.7571,0.779,-2.5573,0.779,-2.0368,0.779,-2.2375,0.779,-2.7637,0.779,-2.1858
0.7824,-2.7571,0.7824,-2.5573,0.7824,-2.0368,0.7824,-2.2375,0.7824,-2.7637,0.7824,-2.2139
0.7858,-2.7571,0.7858,-2.5573,0.7858,-2.0368,0.7858,-2.2375,0.7858,-2.7637,0.7858,-2.2139
0.7892,-2.7571,0.7892,-2.634,0.7892,-2.0368,0.7892,-2.2375,0.7892,-2.7637,0.7892,-2.2139
0.7926,-2.7571,0.7926,-2.634,0.7926,-2.0368,0.7926,-2.2375,0.7926,-2.7637,0.7926,-2.2139
0.7961,-2.7571,0.7961,-2.634,0.7961,-2.0368,0.7961,-2.2375,0.7961,-2.7637,0.7961,-2.2139
0.7995,-2.7571,0.7995,-2.634,0.7995,-2.0368,0.7995,-2.2375,0.7995,-2.7637,0.7995,-2.2139
0.803,-2.7571,0.803,-2.634,0.803,-2.0368,0.803,-2.2375,0.803,-2.7637,0.803,-2.2139
0.8064,-2.7571,0.8064,-2.634,0.8064,-2.0561,0.8064,-2.2375,0.8064,-2.7637,0.8064,-2.2139
0.8099,-2.7571,0.8099,-2.634,0.8099,-2.0561,0.8099,-2.2375,0.8099,-2.7637,0.8099,-2.2139
0.8134,-2.7571,0.8134,-2.634,0.8134,-2.0561,0.8134,-2.2375,0.8134,-2.7637,0.8134,-2.2437
0.8169,-2.7571,0.8169,-2.7302,0.8169,-2.0762,0.8169,-2.2375,0.8169,-2.7637,0.8169,-2.2437
0.8204,-2.7571,0.8204,-2.7302,0.8204,-2.0762,0.8204,-2.2375,0.8204,-2.7637,0.8204,-2.2437
0.8239,-2.7571,0.8239,-2.7302,0.8239,-2.0971,0.8239,-2.2375,0.8239,-2.7637,0.8239,-2.2437
0.8274,-2.7571,0.8274,-2.7302,0.8274,-2.0971,0.8274,-2.2375,0.8274,-2.7637,0.8274,-2.3102
0.831,-2.7571,0.831,-2.7302,0.831,-2.119,0.831,-2.2375,0.831,-2.7637,0.831,-2.3102
0.8345,-2.7571,0.8345,-2.7302,0.8345,-2.119,0.8345,-2.2375,0.8345,-2.7637,0.8345,-2.3286
0.8381,-2.7571,0.8381,-2.7302,0.8381,-2.142,0.8381,-2.2375,0.8381,-2.7637,0.8381,-2.3286
0.8416,-2.7571,0.8416,-2.7302,0.8416,-2.142,0.8416,-2.2375,0.8416,-2.7637,0.8416,-2.3286
0.8452,-2.7571,0.8452,-2.7302,0.8452,-2.142,0.8452,-2.2375,0.8452,-2.7637,0.8452,-2.3286
0.8488,-2.7571,0.8488,-2.7302,0.8488,-2.142,0.8488,-2.2375,0.8488,-2.7637,0.8488,-2.3286
0.8524,-2.7571,0.8524,-2.7302,0.8524,-2.142,0.8524,-2.2375,0.8524,-2.7637,0.8524,-2.3286
0.856,-2.7571,0.856,-2.7302,0.856,-2.142,0.856,-2.2375,0.856,-2.7637,0.856,-2.3286
0.8596,-2.7571,0.8596,-2.7302,0.8596,-2.142,0.8596,-2.2375,0.8596,-2.7637,0.8596,-2.3286
0.8633,-2.7571,0.8633,-2.7302,0.8633,-2.142,0.8633,-2.2375,0.8633,-2.7637,0.8633,-2.3286
0.8669,-2.7571,0.8669,-2.7302,0.8669,-2.142,0.8669,-2.2375,0.8669,-2.7637,0.8669,-2.3478
0.8705,-2.7571,0.8705,-2.7302,0.8705,-2.142,0.8705,-2.2375,0.8705,-2.7637,0.8705,-2.3478
0.8742,-2.7571,0.8742,-2.7302,0.8742,-2.142,0.8742,-2.2375,0.8742,-2.7637,0.8742,-2.3478
0.8779,-2.7571,0.8779,-2.7302,0.8779,-2.142,0.8779,-2.2375,0.8779,-2.7637,0.8779,-2.3678
0.8816,-2.7571,0.8816,-2.7302,0.8816,-2.142,0.8816,-2.2375,0.8816,-2.7637,0.8816,-2.3678
0.8853,-2.7571,0.8853,-2.7302,0.8853,-2.142,0.8853,-2.2375,0.8853,-2.7637,0.8853,-2.3678
0.889,-2.7571,0.889,-2.7302,0.889,-2.1661,0.889,-2.2375,0.889,-2.7637,0.889,-2.3678
0.8927,-2.7571,0.8927,-2.7302,0.8927,-2.1661,0.8927,-2.2375,0.8927,-2.7637,0.8927,-2.3678
0.8965,-2.7571,0.8965,-2.7302,0.8965,-2.1916,0.8965,-2.2375,0.8965,-2.7637,0.8965,-2.3889
0.9002,-2.7571,0.9002,-2.7302,0.9002,-2.1916,0.9002,-2.3226,0.9002,-2.7637,0.9002,-2.3889
0.904,-2.7571,0.904,-2.7302,0.904,-2.1916,0.904,-2.3226,0.904,-2.7637,0.904,-2.3889
0.9078,-2.7571,0.9078,-2.7302,0.9078,-2.1916,0.9078,-2.3226,0.9078,-2.7637,0.9078,-2.3889
0.9116,-2.7571,0.9116,-2.7302,0.9116,-2.2186,0.9116,-2.3226,0.9116,-2.7637,0.9116,-2.3889
0.9154,-2.7571,0.9154,-2.7302,0.9154,-2.2186,0.9154,-2.3226,0.9154,-2.7637,0.9154,-2.4111
0.9192,-2.7571,0.9192,-2.7302,0.9192,-2.2186,0.9192,-2.3226,0.9192,-2.7637,0.9192,-2.4111
0.923,-2.7571,0.923,-2.7302,0.923,-2.2186,0.923,-2.4287,0.923,-2.7637,0.923,-2.4111
0.9269,-2.7571,0.9269,-2.7302,0.9269,-2.2186,0.9269,-2.4287,0.9269,-2.7637,0.9269,-2.4111
0.9307,-2.7571,0.9307,-2.7302,0.9307,-2.2186,0.9307,-2.4287,0.9307,-2.7637,0.9307,-2.4111
0.9346,-2.7571,0.9346,-2.7302,0.9346,-2.2473,0.9346,-2.4287,0.9346,-2.7637,0.9346,-2.4111
0.9385,-2.7571,0.9385,-2.7302,0.9385,-2.2473,0.9385,-2.4287,0.9385,-2.7637,0.9385,-2.4111
0.9424,-2.7571,0.9424,-2.7302,0.9424,-2.2473,0.9424,-2.4287,0.9424,-2.7637,0.9424,-2.4111
0.9463,-2.7571,0.9463,-2.7302,0.9463,-2.2473,0.9463,-2.4287,0.9463,-2.7637,0.9463,-2.4111
0.9502,-2.7571,0.9502,-2.7302,0.9502,-2.278,0.9502,-2.4287,0.9502,-2.7637,0.9502,-2.4111
0.9542,-2.7571,0.9542,-2.7302,0.9542,-2.278,0.9542,-2.4287,0.9542,-2.7637,0.9542,-2.4111
0.9581,-2.7571,0.9581,-2.7302,0.9581,-2.278,0.9581,-2.4287,0.9581,-2.7637,0.9581,-2.4345
0.9621,-2.7571,0.9621,-2.7302,0.9621,-2.278,0.9621,-2.4287,0.9621,-2.7637,0.9621,-2.4345
0.9661,-2.7571,0.9661,-2.7302,0.9661,-2.278,0.9661,-2.4287,0.9661,-2.7637,0.9661,-2.4345
0.9701,-2.7571,0.9701,-2.7302,0.9701,-2.278,0.9701,-2.4287,0.9701,-2.7637,0.9701,-2.4345
0.9741,-2.7571,0.9741,-2.7302,0.9741,-2.311,0.9741,-2.4287,0.9741,-2.7637,0.9741,-2.4345
0.9782,-2.7571,0.9782,-2.7302,0.9782,-2.311,0.9782,-2.5724,0.9782,-2.7637,0.9782,-2.4345
0.9822,-2.7571,0.9822,-2.7302,0.9822,-2.311,0.9822,-2.5724,0.9822,-2.7637,0.9822,-2.4345
0.9863,-2.7571,0.9863,-2.7302,0.9863,-2.311,0.9863,-2.5724,0.9863,-2.7637,0.9863,-2.4345
0.9904,-2.7571,0.9904,-2.7302,0.9904,-2.3467,0.9904,-2.5724,0.9904,-2.7637,0.9904,-2.4345
0.9945,-2.7571,0.9945,-2.7302,0.9945,-2.3467,0.9945,-2.5724,0.9945,-2.7637,0.9945,-2.4345
0.9986,-2.7571,0.9986,-2.7302,0.9986,-2.3467,0.9986,-2.5724,0.9986,-2.7637,0.9986,-2.4345
1.0027,-2.7571,1.0027,-2.7302,1.0027,-2.3467,1.0027,-2.5724,1.0027,-2.7637,1.0027,-2.4345
1.0069,-2.7571,1.0069,-2.7302,1.0069,-2.3467,1.0069,-2.5724,1.0069,-2.7637,1.0069,-2.4345
1.011,-2.7571,1.011,-2.7302,1.011,-2.3467,1.011,-2.5724,1.011,-2.7637,1.011,-2.4345
1.0152,-2.7571,1.0152,-2.7302,1.0152,-2.3467,1.0152,-2.5724,1.0152,-2.7637,1.0152,-2.4345
1.0194,-2.7571,1.0194,-2.7302,1.0194,-2.3467,1.0194,-2.5724,1.0194,-2.7637,1.0194,-2.4345
1.0237,-2.7571,1.0237,-2.7302,1.0237,-2.3467,1.0237,-2.5724,1.0237,-2.7637,1.0237,-2.4345
1.0279,-2.9765,1.0279,-2.7302,1.0279,-2.3467,1.0279,-2.5724,1.0279,-2.7637,1.0279,-2.4345
1.0322,-2.9765,1.0322,-2.7302,1.0322,-2.3467,1.0322,-2.5724,1.0322,-2.7637,1.0322,-2.4345
1.0364,-2.9765,1.0364,-2.7302,1.0364,-2.3857,1.0364,-2.5724,1.0364,-2.7637,1.0364,-2.4345
1.0407,-2.9765,1.0407,-2.7302,1.0407,-2.3857,1.0407,-2.5724,1.0407,-2.7637,1.0407,-2.4345
1.045,-2.9765,1.045,-2.7302,1.045,-2.3857,1.045,-2.5724,1.045,-2.7637,1.045,-2.4345
1.0494,-2.9765,1.0494,-2.7302,1.0494,-2.4287,1.0494,-2.5724,1.0494,-2.7637,1.0494,-2.4345
1.0537,-2.9765,1.0537,-2.7302,1.0537,-2.4287,1.0537,-2.5724,1.0537,-2.7637,1.0537,-2.4345
1.0581,-2.9765,1.0581,-2.7302,1.0581,-2.4287,1.0581,-2.5724,1.0581,-2.7637,1.0581,-2.4594
1.0625,-2.9765,1.0625,-2.7302,1.0625,-2.4287,1.0625,-2.5724,1.0625,-2.7637,1.0625,-2.4859
1.0669,-2.9765,1.0669,-2.7302,1.0669,-2.4768,1.0669,-2.5724,1.0669,-2.7637,1.0669,-2.4859
1.0714,-2.9765,1.0714,-2.7302,1.0714,-2.4768,1.0714,-2.5724,1.0714,-2.7637,1.0714,-2.5143
1.0758,-2.9765,1.0758,-2.7302,1.0758,-2.4768,1.0758,-2.5724,1.0758,-2.7637,1.0758,-2.5143
1.0803,-2.9765,1.0803,-2.7302,1.0803,-2.4768,1.0803,-2.5724,1.0803,-2.7637,1.0803,-2.5448
1.0848,-2.9765,1.0848,-2.7302,1.0848,-2.4768,1.0848,-2.5724,1.0848,-2.7637,1.0848,-2.5779
1.0893,-2.9765,1.0893,-2.7302,1.0893,-2.5313,1.0893,-2.5724,1.0893,-2.7637,1.0893,-2.5779
1.0939,-2.9765,1.0939,-2.7302,1.0939,-2.5313,1.0939,-2.5724,1.0939,-2.7637,1.0939,-2.5779
1.0985,-2.9765,1.0985,-2.7302,1.0985,-2.5313,1.0985,-2.5724,1.0985,-2.7637,1.0985,-2.5779
1.1031,-2.9765,1.1031,-2.7302,1.1031,-2.5313,1.1031,-2.5724,1.1031,-2.7637,1.1031,-2.5779
1.1077,-2.9765,1.1077,-2.7302,1.1077,-2.5313,1.1077,-2.5724,1.1077,-2.7637,1.1077,-2.5779
1.1123,-2.9765,1.1123,-2.7302,1.1123,-2.5313,1.1123,-2.5724,1.1123,-2.7637,1.1123,-2.5779
1.117,-2.9765,1.117,-2.7302,1.117,-2.5313,1.117,-2.5724,1.117,-2.7637,1.117,-2.6141
1.1217,-2.9765,1.1217,-2.7302,1.1217,-2.5313,1.1217,-2.5724,1.1217,-2.7637,1.1217,-2.6141
1.1264,-2.9765,1.1264,-2.7302,1.1264,-2.5313,1.1264,-2.8038,1.1264,-2.7637,1.1264,-2.6141
1.1311,-2.9765,1.1311,-2.7302,1.1311,-2.5313,1.1311,-2.8038,1.1311,-2.7637,1.1311,-2.6141
1.1359,-2.9765,1.1359,-2.7302,1.1359,-2.5313,1.1359,-2.8038,1.1359,-2.7637,1.1359,-2.6141
1.1407,-2.9765,1.1407,-2.7302,1.1407,-2.5946,1.1407,-2.8038,1.1407,-2.7637,1.1407,-2.6141
1.1455,-2.9765,1.1455,-2.7302,1.1455,-2.5946,1.1455,-2.8038,1.1455,-2.7637,1.1455,-2.6541
1.1503,-2.9765,1.1503,-2.7302,1.1503,-2.5946,1.1503,-2.8038,1.1503,-2.7637,1.1503,-2.6541
1.1552,-2.9765,1.1552,-2.7302,1.1552,-2.6704,1.1552,-2.8038,1.1552,-2.7637,1.1552,-2.6541
1.1601,-2.9765,1.1601,-2.7302,1.1601,-2.6704,1.1601,-2.8038,1.1601,-2.7637,1.1601,-2.6541
1.165,-2.9765,1.165,-2.7302,1.165,-2.6704,1.165,-2.8038,1.165,-2.7637,1.165,-2.6541
1.17,-2.9765,1.17,-2.7302,1.17,-2.6704,1.17,-2.8038,1.17,-2.7637,1.17,-2.6541
1.175,-2.9765,1.175,-2.7302,1.175,-2.6704,1.175,-2.8038,1.175,-2.7637,1.175,-2.6541
1.18,-2.9765,1.18,-2.7302,1.18,-2.6704,1.18,-2.8038,1.18,-2.7637,1.18,-2.6541
1.185,-2.9765,1.185,-2.7302,1.185,-2.6704,1.185,-2.8038,1.185,-2.7637,1.185,-2.6541
1.1901,-2.9765,1.1901,-2.7302,1.1901,-2.6704,1.1901,-2.8038,1.1901,-2.7637,1.1901,-2.6541
1.1952,-2.9765,1.1952,-2.7302,1.1952,-2.6704,1.1952,-2.8038,1.1952,-2.7637,1.1952,-2.6541
1.2004,-2.9765,1.2004,-2.7302,1.2004,-2.6704,1.2004,-2.8038,1.2004,-2.7637,1.2004,-2.6541
1.2055,-2.9765,1.2055,-2.7302,1.2055,-2.6704,1.2055,-2.8038,1.2055,-2.7637,1.2055,-2.6541
1.2107,-2.9765,1.2107,-2.7302,1.2107,-2.6704,1.2107,-2.8038,1.2107,-2.7637,1.2107,-2.6541
1.216,-2.9765,1.216,-2.7302,1.216,-2.6704,1.216,-2.8038,1.216,-2.7637,1.216,-2.6541
1.2212,-2.9765,1.2212,-2.7302,1.2212,-2.6704,1.2212,-2.8038,1.2212,-2.7637,1.2212,-2.6988
1.2265,-2.9765,1.2265,-2.7302,1.2265,-2.6704,1.2265,-2.8038,1.2265,-2.7637,1.2265,-2.6988
1.2319,-2.9765,1.2319,-2.7302,1.2319,-2.6704,1.2319,-2.8038,1.2319,-2.7637,1.2319,-2.6988
1.2372,-2.9765,1.2372,-2.7302,1.2372,-2.6704,1.2372,-2.8038,1.2372,-2.7637,1.2372,-2.6988
1.2426,-2.9765,1.2426,-2.7302,1.2426,-2.6704,1.2426,-2.8038,1.2426,-2.7637,1.2426,-2.6988
1.2481,-2.9765,1.2481,-2.8613,1.2481,-2.6704,1.2481,-2.8038,1.2481,-2.7637,1.2481,-2.7497
1.2536,-2.9765,1.2536,-2.8613,1.2536,-2.6704,1.2536,-2.8038,1.2536,-2.7637,1.2536,-2.7497
1.2591,-2.9765,1.2591,-2.8613,1.2591,-2.6704,1.2591,-2.8038,1.2591,-2.7637,1.2591,-2.7497
1.2646,-2.9765,1.2646,-2.8613,1.2646,-2.6704,1.2646,-2.8038,1.2646,-2.7637,1.2646,-2.7497
1.2702,-2.9765,1.2702,-2.8613,1.2702,-2.6704,1.2702,-2.8038,1.2702,-2.7637,1.2702,-2.7497
1.2759,-2.9765,1.2759,-2.8613,1.2759,-2.6704,1.2759,-2.8038,1.2759,-2.7637,1.2759,-2.7497
1.2816,-2.9765,1.2816,-2.8613,1.2816,-2.6704,1.2816,-2.8038,1.2816,-2.7637,1.2816,-2.7497
1.2873,-2.9765,1.2873,-2.8613,1.2873,-2.6704,1.2873,-2.8038,1.2873,-2.7637,1.2873,-2.7497
1.293,-inf,1.293,-2.8613,1.293,-2.6704,1.293,-2.8038,1.293,-2.7637,1.293,-2.809
1.2988,-inf,1.2988,-2.8613,1.2988,-2.6704,1.2988,-2.8038,1.2988,-2.7637,1.2988,-2.809
1.3047,-inf,1.3047,-2.8613,1.3047,-2.6704,1.3047,-2.8038,1.3047,-2.7637,1.3047,-2.809
1.3106,-inf,1.3106,-2.8613,1.3106,-2.6704,1.3106,-2.8038,1.3106,-2.7637,1.3106,-2.809
1.3165,-inf,1.3165,-2.8613,1.3165,-2.6704,1.3165,-2.8038,1.3165,-2.7637,1.3165,-2.809
1.3225,-inf,1.3225,-2.8613,1.3225,-2.6704,1.3225,-inf,1.3225,-2.7637,1.3225,-2.809
1.3285,-inf,1.3285,-2.8613,1.3285,-2.6704,1.3285,-inf,1.3285,-2.7637,1.3285,-2.809
1.3346,-inf,1.3346,-2.8613,1.3346,-2.6704,1.3346,-inf,1.3346,-2.7637,1.3346,-2.809
1.3408,-inf,1.3408,-2.8613,1.3408,-2.6704,1.3408,-inf,1.3408,-2.7637,1.3408,-2.809
1.3469,-inf,1.3469,-2.8613,1.3469,-2.7656,1.3469,-inf,1.3469,-2.7637,1.3469,-2.809
1.3532,-inf,1.3532,-2.8613,1.3532,-2.7656,1.3532,-inf,1.3532,-2.7637,1.3532,-2.809
1.3595,-inf,1.3595,-2.8613,1.3595,-2.7656,1.3595,-inf,1.3595,-2.7637,1.3595,-2.809
1.3658,-inf,1.3658,-2.8613,1.3658,-2.7656,1.3658,-inf,1.3658,-2.7637,1.3658,-2.809
1.3722,-inf,1.3722,-2.8613,1.3722,-2.7656,1.3722,-inf,1.3722,-2.7637,1.3722,-2.809
1.3787,-inf,1.3787,-2.8613,1.3787,-2.8953,1.3787,-inf,1.3787,-2.7637,1.3787,-2.809
1.3852,-inf,1.3852,-2.8613,1.3852,-2.8953,1.3852,-inf,1.3852,-2.7637,1.3852,-2.809
1.3917,-inf,1.3917,-2.8613,1.3917,-2.8953,1.3917,-inf,1.3917,-2.7637,1.3917,-2.809
1.3984,-inf,1.3984,-2.8613,1.3984,-2.8953,1.3984,-inf,1.3984,-2.7637,1.3984,-2.809
1.4051,-inf,1.4051,-2.8613,1.4051,-3.1064,1.4051,-inf,1.4051,-2.7637,1.4051,-2.809
1.4118,-inf,1.4118,-2.8613,1.4118,-3.1064,1.4118,-inf,1.4118,-2.7637,1.4118,-2.809
1.4187,-inf,1.4187,-2.8613,1.4187,-3.1064,1.4187,-inf,1.4187,-2.7637,1.4187,-2.809
1.4255,-inf,1.4255,-2.8613,1.4255,-3.1064,1.4255,-inf,1.4255,-2.7637,1.4255,-2.809
1.4325,-inf,1.4325,-2.8613,1.4325,-3.1064,1.4325,-inf,1.4325,-2.7637,1.4325,-2.809
1.4395,-inf,1.4395,-2.8613,1.4395,-3.1064,1.4395,-inf,1.4395,-2.7637,1.4395,-2.809
1.4466,-inf,1.4466,-2.8613,1.4466,-3.1064,1.4466,-inf,1.4466,-2.7637,1.4466,-2.809
1.4538,-inf,1.4538,-2.8613,1.4538,-3.1064,1.4538,-inf,1.4538,-2.7637,1.4538,-2.88
1.4611,-inf,1.4611,-2.8613,1.4611,-3.1064,1.4611,-inf,1.4611,-2.7637,1.4611,-2.9696
1.4684,-inf,1.4684,-2.8613,1.4684,-3.1064,1.4684,-inf,1.4684,-2.7637,1.4684,-2.9696
1.4758,-inf,1.4758,-2.8613,1.4758,-3.1064,1.4758,-inf,1.4758,-2.7637,1.4758,-2.9696
1.4833,-inf,1.4833,-2.8613,1.4833,-3.1064,1.4833,-inf,1.4833,-2.7637,1.4833,-2.9696
1.4909,-inf,1.4909,-2.8613,1.4909,-3.1064,1.4909,-inf,1.4909,-2.7637,1.4909,-2.9696
1.4985,-inf,1.4985,-2.8613,1.4985,-3.1064,1.4985,-inf,1.4985,-2.7637,1.4985,-2.9696
1.5063,-inf,1.5063,-2.8613,1.5063,-3.1064,1.5063,-inf,1.5063,-2.7637,1.5063,-2.9696
1.5141,-inf,1.5141,-2.8613,1.5141,-3.1064,1.5141,-inf,1.5141,-2.7637,1.5141,-2.9696
1.522,-inf,1.522,-2.8613,1.522,-3.1064,1.522,-inf,1.522,-2.7637,1.522,-2.9696
1.5301,-inf,1.5301,-2.8613,1.5301,-3.1064,1.5301,-inf,1.5301,-2.7637,1.5301,-2.9696
1.5382,-inf,1.5382,-2.8613,1.5382,-inf,1.5382,-inf,1.5382,-2.7637,1.5382,-2.9696
1.5464,-inf,1.5464,-2.8613,1.5464,-inf,1.5464,-inf,1.5464,-2.7637,1.5464,-2.9696
1.5548,-inf,1.5548,-2.8613,1.5548,-inf,1.5548,-inf,1.5548,-2.7637,1.5548,-2.9696
1.5632,-inf,1.5632,-2.8613,1.5632,-inf,1.5632,-inf,1.5632,-2.7637,1.5632,-2.9696
1.5718,-inf,1.5718,-2.8613,1.5718,-inf,1.5718,-inf,1.5718,-2.7637,1.5718,-2.9696
1.5805,-inf,1.5805,-2.8613,1.5805,-inf,1.5805,-inf,1.5805,-2.7637,1.5805,-2.9696
1.5893,-inf,1.5893,-2.8613,1.5893,-inf,1.5893,-inf,1.5893,-2.7637,1.5893,-2.9696
1.5982,-inf,1.5982,-3.0743,1.5982,-inf,1.5982,-inf,1.5982,-2.7637,1.5982,-2.9696
1.6072,-inf,1.6072,-3.0743,1.6072,-inf,1.6072,-inf,1.6072,-2.7637,1.6072,-2.9696
1.6164,-inf,1.6164,-3.0743,1.6164,-inf,1.6164,-inf,1.6164,-2.7637,1.6164,-2.9696
1.6258,-inf,1.6258,-3.0743,1.6258,-inf,1.6258,-inf,1.6258,-2.7637,1.6258,-2.9696
1.6352,-inf,1.6352,-3.0743,1.6352,-inf,1.6352,-inf,1.6352,-2.7637,1.6352,-3.092
1.6449,-inf,1.6449,-3.0743,1.6449,-inf,1.6449,-inf,1.6449,-2.7637,1.6449,-3.092
1.6546,-inf,1.6546,-3.0743,1.6546,-inf,1.6546,-inf,1.6546,-2.7637,1.6546,-3.092
1.6646,-inf,1.6646,-3.0743,1.6646,-inf,1.6646,-inf,1.6646,-2.7637,1.6646,-3.092
1.6747,-inf,1.6747,-3.0743,1.6747,-inf,1.6747,-inf,1.6747,-2.7637,1.6747,-3.092
1.6849,-inf,1.6849,-3.0743,1.6849,-inf,1.6849,-inf,1.6849,-2.7637,1.6849,-3.092
1.6954,-inf,1.6954,-3.0743,1.6954,-inf,1.6954,-inf,1.6954,-2.7637,1.6954,-3.092
1.706,-inf,1.706,-3.0743,1.706,-inf,1.706,-inf,1.706,-2.7637,1.706,-3.092
1.7169,-inf,1.7169,-3.0743,1.7169,-inf,1.7169,-inf,1.7169,-2.7637,1.7169,-3.092
1.7279,-inf,1.7279,-3.0743,1.7279,-inf,1.7279,-inf,1.7279,-2.7637,1.7279,-3.092
1.7392,-inf,1.7392,-3.0743,1.7392,-inf,1.7392,-inf,1.7392,-2.7637,1.7392,-3.092
1.7507,-inf,1.7507,-3.0743,1.7507,-inf,1.7507,-inf,1.7507,-2.7637,1.7507,-3.092
1.7624,-inf,1.7624,-3.0743,1.7624,-inf,1.7624,-inf,1.7624,-2.7637,1.7624,-3.092
1.7744,-inf,1.7744,-3.0743,1.7744,-inf,1.7744,-inf,1.7744,-2.7637,1.7744,-3.092
1.7866,-inf,1.7866,-3.0743,1.7866,-inf,1.7866,-inf,1.7866,-2.7637,1.7866,-3.092
1.7991,-inf,1.7991,-3.0743,1.7991,-inf,1.7991,-inf,1.7991,-2.7637,1.7991,-3.092
1.8119,-inf,1.8119,-3.0743,1.8119,-inf,1.8119,-inf,1.8119,-2.7637,1.8119,-3.092
1.825,-inf,1.825,-3.0743,1.825,-inf,1.825,-inf,1.825,-2.7637,1.825,-3.092
1.8384,-inf,1.8384,-3.0743,1.8384,-inf,1.8384,-inf,1.8384,-2.7637,1.8384,-3.092
1.8522,-inf,1.8522,-3.0743,1.8522,-inf,1.8522,-inf,1.8522,-2.7637,1.8522,-3.092
1.8663,-inf,1.8663,-3.0743,1.8663,-inf,1.8663,-inf,1.8663,-2.7637,1.8663,-3.092
1.8808,-inf,1.8808,-3.0743,1.8808,-inf,1.8808,-inf,1.8808,-2.7637,1.8808,-3.092
1.8957,-inf,1.8957,-3.0743,1.8957,-inf,1.8957,-inf,1.8957,-2.7637,1.8957,-3.092
1.911,-inf,1.911,-3.0743,1.911,-inf,1.911,-inf,1.911,-2.7637,1.911,-3.092
1.9268,-inf,1.9268,-3.0743,1.9268,-inf,1.9268,-inf,1.9268,-2.7637,1.9268,-3.092
1.9431,-inf,1.9431,-3.0743,1.9431,-inf,1.9431,-inf,1.9431,-2.7637,1.9431,-3.092
1.96,-inf,1.96,-3.0743,1.96,-inf,1.96,-inf,1.96,-2.7637,1.96,-3.092
1.9774,-inf,1.9774,-3.0743,1.9774,-inf,1.9774,-inf,1.9774,-2.7637,1.9774,-3.092
1.9954,-inf,1.9954,-3.0743,1.9954,-inf,1.9954,-inf,1.9954,-2.7637,1.9954,-3.2922
2.0141,-inf,2.0141,-3.0743,2.0141,-inf,2.0141,-inf,2.0141,-2.7637,2.0141,-3.2922
2.0335,-inf,2.0335,-3.0743,2.0335,-inf,2.0335,-inf,2.0335,-2.7637,2.0335,-3.2922
2.0537,-inf,2.0537,-3.0743,2.0537,-inf,2.0537,-inf,2.0537,-inf,2.0537,-3.2922
2.0749,-inf,2.0749,-3.0743,2.0749,-inf,2.0749,-inf,2.0749,-inf,2.0749,-3.2922
2.0969,-inf,2.0969,-3.0743,2.0969,-inf,2.0969,-inf,2.0969,-inf,2.0969,-3.2922
2.1201,-inf,2.1201,-3.0743,2.1201,-inf,2.1201,-inf,2.1201,-inf,2.1201,-3.2922
2.1444,-inf,2.1444,-3.0743,2.1444,-inf,2.1444,-inf,2.1444,-inf,2.1444,-3.2922
2.1701,-inf,2.1701,-3.0743,2.1701,-inf,2.1701,-inf,2.1701,-inf,2.1701,-3.2922
2.1973,-inf,2.1973,-3.0743,2.1973,-inf,2.1973,-inf,2.1973,-inf,2.1973,-3.2922
2.2262,-inf,2.2262,-3.0743,2.2262,-inf,2.2262,-inf,2.2262,-inf,2.2262,-3.2922
2.2571,-inf,2.2571,-3.0743,2.2571,-inf,2.2571,-inf,2.2571,-inf,2.2571,-3.2922
2.2904,-inf,2.2904,-inf,2.2904,-inf,2.2904,-inf,2.2904,-inf,2.2904,-3.2922
2.3263,-inf,2.3263,-inf,2.3263,-inf,2.3263,-inf,2.3263,-inf,2.3263,-3.2922
2.3656,-inf,2.3656,-inf,2.3656,-inf,2.3656,-inf,2.3656,-inf,2.3656,-3.2922
2.4089,-inf,2.4089,-inf,2.4089,-inf,2.4089,-inf,2.4089,-inf,2.4089,-3.2922
2.4573,-inf,2.4573,-inf,2.4573,-inf,2.4573,-inf,2.4573,-inf,2.4573,-inf
2.5121,-inf,2.5121,-inf,2.5121,-inf,2.5121,-inf,2.5121,-inf,2.5121,-inf
2.5758,-inf,2.5758,-inf,2.5758,-inf,2.5758,-inf,2.5758,-inf,2.5758,-inf
2.6521,-inf,2.6521,-inf,2.6521,-inf,2.6521,-inf,2.6521,-inf,2.6521,-inf
2.7478,-inf,2.7478,-inf,2.7478,-inf,2.7478,-inf,2.7478,-inf,2.7478,-inf
2.8782,-inf,2.8782,-inf,2.8782,-inf,2.8782,-inf,2.8782,-inf,2.8782,-inf
3.0902,-inf,3.0902,-inf,3.0902,-inf,3.0902,-inf,3.0902,-inf,3.0902,-inf
inf,-inf,inf,-inf,inf,-inf,inf,-inf,inf,-inf,inf,-inf


==> data/classification_MFRC_PR.csv <==
precision-authority,recall-authority,precision-care,recall-care,precision-fairness,recall-fairness,precision-loyalty,recall-loyalty,precision-sanctity,recall-sanctity,precision-any,recall-any
1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0
1.0,0.001,1.0,0.001,1.0,0.001,1.0,0.001,1.0,0.001,1.0,0.001
1.0,0.002,1.0,0.002,1.0,0.002,1.0,0.002,1.0,0.002,1.0,0.002
0.5058,0.003,1.0,0.003,1.0,0.003,0.5313,0.003,1.0,0.003,1.0,0.003
0.5744,0.004,1.0,0.004,1.0,0.004,0.5973,0.004,1.0,0.004,1.0,0.004
0.6287,0.005,1.0,0.005,1.0,0.005,0.6633,0.005,1.0,0.005,1.0,0.005
0.6722,0.006,1.0,0.006,1.0,0.006,0.698,0.006,1.0,0.006,1.0,0.006
0.7049,0.007,1.0,0.007,1.0,0.007,0.731,0.007,1.0,0.007,1.0,0.007
0.7317,0.008,1.0,0.008,1.0,0.008,0.7584,0.008,1.0,0.008,1.0,0.008
0.7548,0.009,1.0,0.009,1.0,0.009,0.7782,0.009,1.0,0.009,1.0,0.009
0.7739,0.01,1.0,0.01,1.0,0.01,0.798,0.01,1.0,0.01,1.0,0.01
0.7899,0.011,1.0,0.011,1.0,0.011,0.8119,0.011,1.0,0.011,1.0,0.011
0.8042,0.012,1.0,0.012,1.0,0.012,0.8251,0.012,1.0,0.012,1.0,0.012
0.8167,0.013,1.0,0.013,1.0,0.013,0.8369,0.013,1.0,0.013,1.0,0.013
0.8273,0.014,1.0,0.014,1.0,0.014,0.8463,0.014,1.0,0.014,1.0,0.014
0.8371,0.015,1.0,0.015,0.9406,0.015,0.8557,0.015,1.0,0.015,1.0,0.015
0.8458,0.016,1.0,0.016,0.9441,0.016,0.8631,0.016,1.0,0.016,1.0,0.016
0.8534,0.017,1.0,0.017,0.9472,0.017,0.8702,0.017,1.0,0.017,1.0,0.017
0.8605,0.018,1.0,0.018,0.95,0.018,0.8768,0.018,1.0,0.018,1.0,0.018
0.7652,0.019,1.0,0.019,0.9525,0.019,0.8823,0.019,1.0,0.019,1.0,0.019
0.7741,0.02,1.0,0.02,0.9548,0.02,0.8878,0.02,1.0,0.02,1.0,0.02
0.7825,0.021,1.0,0.021,0.9568,0.021,0.8924,0.021,1.0,0.021,1.0,0.021
0.7904,0.022,1.0,0.022,0.9587,0.022,0.8968,0.022,1.0,0.022,1.0,0.022
0.7977,0.023,1.0,0.023,0.9604,0.023,0.901,0.023,0.8894,0.023,1.0,0.023
0.8044,0.024,1.0,0.024,0.962,0.024,0.9046,0.024,0.8933,0.024,1.0,0.024
0.8108,0.025,1.0,0.025,0.9635,0.025,0.9082,0.025,0.8972,0.025,1.0,0.025
0.8168,0.026,1.0,0.026,0.9648,0.026,0.9113,0.026,0.9009,0.026,1.0,0.026
0.8223,0.027,1.0,0.027,0.9661,0.027,0.9143,0.027,0.9041,0.027,1.0,0.027
0.8276,0.028,1.0,0.028,0.9673,0.028,0.9172,0.028,0.9073,0.028,1.0,0.028
0.8326,0.029,1.0,0.029,0.9684,0.029,0.9198,0.029,0.9102,0.029,1.0,0.029
0.8045,0.03,1.0,0.03,0.9694,0.03,0.9223,0.03,0.9129,0.03,1.0,0.03
0.8096,0.031,1.0,0.031,0.9704,0.031,0.9246,0.031,0.9155,0.031,1.0,0.031
0.8145,0.032,1.0,0.032,0.9713,0.032,0.9268,0.032,0.9179,0.032,1.0,0.032
0.819,0.033,1.0,0.033,0.9721,0.033,0.9289,0.033,0.9202,0.033,1.0,0.033
0.8234,0.034,1.0,0.034,0.9729,0.034,0.9308,0.034,0.9224,0.034,1.0,0.034
0.8276,0.035,1.0,0.035,0.9737,0.035,0.9327,0.035,0.9245,0.035,1.0,0.035
0.8316,0.036,1.0,0.036,0.9744,0.036,0.9344,0.036,0.9264,0.036,1.0,0.036
0.8354,0.037,1.0,0.037,0.975,0.037,0.936,0.037,0.9283,0.037,1.0,0.037
0.8391,0.038,1.0,0.038,0.9757,0.038,0.9377,0.038,0.93,0.038,1.0,0.038
0.8425,0.039,1.0,0.039,0.9763,0.039,0.9391,0.039,0.9317,0.039,1.0,0.039
0.8458,0.04,1.0,0.04,0.9769,0.04,0.9406,0.04,0.9333,0.04,1.0,0.04
0.849,0.041,1.0,0.041,0.9774,0.041,0.9419,0.041,0.9348,0.041,1.0,0.041
0.8521,0.042,1.0,0.042,0.9779,0.042,0.9432,0.042,0.9362,0.042,1.0,0.042
0.855,0.043,1.0,0.043,0.9784,0.043,0.8949,0.043,0.8338,0.043,1.0,0.043
0.8579,0.044,1.0,0.044,0.9789,0.044,0.897,0.044,0.8368,0.044,1.0,0.044
0.8606,0.045,1.0,0.045,0.9794,0.045,0.8991,0.045,0.8399,0.045,1.0,0.045
0.8632,0.046,1.0,0.046,0.9798,0.046,0.901,0.046,0.8429,0.046,1.0,0.046
0.8657,0.047,1.0,0.047,0.9802,0.047,0.9029,0.047,0.8457,0.047,1.0,0.047
0.8682,0.048,1.0,0.048,0.9807,0.048,0.9048,0.048,0.8484,0.048,1.0,0.048
0.8705,0.049,1.0,0.049,0.981,0.049,0.9065,0.049,0.8511,0.049,1.0,0.049
0.8728,0.05,1.0,0.05,0.9814,0.05,0.9082,0.05,0.8536,0.05,1.0,0.05
0.875,0.051,1.0,0.051,0.9818,0.051,0.9099,0.051,0.8561,0.051,1.0,0.051
0.877,0.052,1.0,0.052,0.9821,0.052,0.9114,0.052,0.8584,0.052,1.0,0.052
0.8791,0.053,1.0,0.053,0.9824,0.053,0.913,0.053,0.8607,0.053,1.0,0.053
0.8811,0.054,1.0,0.054,0.9828,0.054,0.9144,0.054,0.863,0.054,1.0,0.054
0.883,0.055,1.0,0.055,0.9831,0.055,0.9159,0.055,0.8651,0.055,1.0,0.055
0.8848,0.056,1.0,0.056,0.9834,0.056,0.8808,0.056,0.8672,0.056,1.0,0.056
0.8866,0.057,1.0,0.057,0.9837,0.057,0.8826,0.057,0.8693,0.057,1.0,0.057
0.8884,0.058,1.0,0.058,0.9839,0.058,0.8845,0.058,0.8712,0.058,1.0,0.058
0.89,0.059,1.0,0.059,0.9842,0.059,0.8862,0.059,0.8731,0.059,1.0,0.059
0.8917,0.06,1.0,0.06,0.9694,0.06,0.8879,0.06,0.875,0.06,1.0,0.06
0.8933,0.061,0.983,0.061,0.9699,0.061,0.8895,0.061,0.8768,0.061,1.0,0.061
0.8948,0.062,0.9833,0.062,0.9704,0.062,0.8911,0.062,0.8785,0.062,1.0,0.062
0.8781,0.063,0.9835,0.063,0.9708,0.063,0.8927,0.063,0.8464,0.063,1.0,0.063
0.8798,0.064,0.9838,0.064,0.9575,0.064,0.8941,0.064,0.8484,0.064,1.0,0.064
0.8814,0.065,0.984,0.065,0.9581,0.065,0.8956,0.065,0.8504,0.065,1.0,0.065
0.883,0.066,0.9843,0.066,0.9587,0.066,0.897,0.066,0.8524,0.066,1.0,0.066
0.8845,0.067,0.9845,0.067,0.9593,0.067,0.8984,0.067,0.8542,0.067,1.0,0.067
0.886,0.068,0.9847,0.068,0.9599,0.068,0.8998,0.068,0.8561,0.068,1.0,0.068
0.8875,0.069,0.9849,0.069,0.948,0.069,0.901,0.069,0.8579,0.069,1.0,0.069
0.8889,0.07,0.9852,0.07,0.9487,0.07,0.9023,0.07,0.8596,0.07,1.0,0.07
0.8903,0.071,0.9854,0.071,0.9494,0.071,0.9036,0.071,0.8613,0.071,1.0,0.071
0.8759,0.072,0.9856,0.072,0.95,0.072,0.9048,0.072,0.863,0.072,1.0,0.072
0.8774,0.073,0.9858,0.073,0.9507,0.073,0.906,0.073,0.8646,0.073,1.0,0.073
0.8788,0.074,0.9859,0.074,0.9513,0.074,0.9071,0.074,0.8662,0.074,1.0,0.074
0.8802,0.075,0.9861,0.075,0.9519,0.075,0.9082,0.075,0.8677,0.075,1.0,0.075
0.8816,0.076,0.9863,0.076,0.9525,0.076,0.9093,0.076,0.8692,0.076,1.0,0.076
0.883,0.077,0.9865,0.077,0.9421,0.077,0.9104,0.077,0.8708,0.077,0.9936,0.077
0.8843,0.078,0.9867,0.078,0.9428,0.078,0.9115,0.078,0.8722,0.078,0.9937,0.078
0.8856,0.079,0.9868,0.079,0.9435,0.079,0.9125,0.079,0.8736,0.079,0.9937,0.079
0.8869,0.08,0.987,0.08,0.9441,0.08,0.9135,0.08,0.8485,0.08,0.9938,0.08
0.8475,0.081,0.9871,0.081,0.9448,0.081,0.9145,0.081,0.85,0.081,0.9939,0.081
0.8491,0.082,0.9873,0.082,0.9454,0.082,0.9154,0.082,0.8516,0.082,0.994,0.082
0.8506,0.083,0.9874,0.083,0.946,0.083,0.9164,0.083,0.8532,0.083,0.994,0.083
0.8521,0.084,0.9876,0.084,0.9466,0.084,0.9173,0.084,0.8546,0.084,0.9941,0.084
0.8536,0.085,0.9877,0.085,0.9472,0.085,0.9182,0.085,0.8561,0.085,0.9942,0.085
0.8551,0.086,0.9879,0.086,0.9478,0.086,0.919,0.086,0.8575,0.086,0.9943,0.086
0.8565,0.087,0.988,0.087,0.9484,0.087,0.9199,0.087,0.8589,0.087,0.9943,0.087
0.8459,0.088,0.9766,0.088,0.9489,0.088,0.9207,0.088,0.8603,0.088,0.9944,0.088
0.8473,0.089,0.9768,0.089,0.9495,0.089,0.9215,0.089,0.8385,0.089,0.9944,0.089
0.8488,0.09,0.9771,0.09,0.9406,0.09,0.9223,0.09,0.84,0.09,0.9945,0.09
0.8502,0.091,0.9773,0.091,0.9412,0.091,0.9231,0.091,0.8415,0.091,0.9946,0.091
0.8292,0.092,0.9776,0.092,0.9418,0.092,0.9239,0.092,0.8429,0.092,0.9946,0.092
0.8307,0.093,0.9778,0.093,0.9424,0.093,0.9247,0.093,0.8443,0.093,0.9947,0.093
0.8216,0.094,0.978,0.094,0.943,0.094,0.903,0.094,0.8457,0.094,0.9947,0.094
0.8232,0.095,0.9783,0.095,0.9436,0.095,0.9039,0.095,0.8471,0.095,0.9948,0.095
0.8247,0.096,0.9785,0.096,0.9441,0.096,0.9048,0.096,0.8485,0.096,0.9948,0.096
0.8062,0.097,0.9787,0.097,0.9447,0.097,0.9057,0.097,0.8498,0.097,0.9949,0.097
0.7982,0.098,0.9789,0.098,0.9452,0.098,0.9066,0.098,0.8305,0.098,0.995,0.098
0.7998,0.099,0.9791,0.099,0.9457,0.099,0.9074,0.099,0.8319,0.099,0.995,0.099
0.7921,0.1,0.9793,0.1,0.9462,0.1,0.9082,0.1,0.8333,0.1,0.9951,0.1
0.7938,0.101,0.9795,0.101,0.9467,0.101,0.9091,0.101,0.8347,0.101,0.9951,0.101
0.7954,0.102,0.9797,0.102,0.9472,0.102,0.9099,0.102,0.836,0.102,0.9952,0.102
0.797,0.103,0.9799,0.103,0.9477,0.103,0.9107,0.103,0.8184,0.103,0.9952,0.103
0.7985,0.104,0.9801,0.104,0.9482,0.104,0.9115,0.104,0.8198,0.104,0.9905,0.104
0.8001,0.105,0.9803,0.105,0.9487,0.105,0.9122,0.105,0.8212,0.105,0.9906,0.105
0.8016,0.106,0.9805,0.106,0.9491,0.106,0.913,0.106,0.8226,0.106,0.9907,0.106
0.8031,0.107,0.9807,0.107,0.9496,0.107,0.9137,0.107,0.824,0.107,0.9908,0.107
0.8045,0.108,0.9808,0.108,0.95,0.108,0.9145,0.108,0.8253,0.108,0.9909,0.108
0.806,0.109,0.981,0.109,0.9505,0.109,0.9152,0.109,0.8266,0.109,0.991,0.109
0.8074,0.11,0.9812,0.11,0.9509,0.11,0.9159,0.11,0.8279,0.11,0.991,0.11
0.8003,0.111,0.9813,0.111,0.9513,0.111,0.9166,0.111,0.8292,0.111,0.9911,0.111
0.8017,0.112,0.9815,0.112,0.9517,0.112,0.9173,0.112,0.8133,0.112,0.9912,0.112
0.8031,0.113,0.9817,0.113,0.9521,0.113,0.9179,0.113,0.8146,0.113,0.9913,0.113
0.8045,0.114,0.9818,0.114,0.9525,0.114,0.9186,0.114,0.8159,0.114,0.9914,0.114
0.8059,0.115,0.982,0.115,0.9455,0.115,0.9192,0.115,0.8172,0.115,0.9914,0.115
0.8073,0.116,0.9821,0.116,0.9459,0.116,0.9199,0.116,0.8185,0.116,0.9915,0.116
0.8086,0.117,0.9823,0.117,0.9392,0.117,0.9205,0.117,0.8198,0.117,0.9874,0.117
0.8099,0.118,0.9824,0.118,0.9397,0.118,0.9211,0.118,0.8211,0.118,0.9875,0.118
0.8112,0.119,0.9826,0.119,0.9401,0.119,0.9218,0.119,0.8223,0.119,0.9876,0.119
0.8125,0.12,0.9827,0.12,0.9406,0.12,0.9224,0.12,0.8235,0.12,0.9877,0.12
0.8137,0.121,0.9745,0.121,0.9411,0.121,0.923,0.121,0.8247,0.121,0.9878,0.121
0.815,0.122,0.9747,0.122,0.9415,0.122,0.9235,0.122,0.8259,0.122,0.9879,0.122
0.8162,0.123,0.9749,0.123,0.942,0.123,0.9241,0.123,0.8115,0.123,0.9841,0.123
0.8174,0.124,0.9751,0.124,0.9424,0.124,0.9247,0.124,0.8127,0.124,0.9842,0.124
0.8186,0.125,0.9753,0.125,0.9429,0.125,0.9252,0.125,0.8139,0.125,0.9843,0.125
0.8198,0.126,0.9755,0.126,0.9433,0.126,0.9258,0.126,0.8004,0.126,0.9845,0.126
0.821,0.127,0.9757,0.127,0.9437,0.127,0.9263,0.127,0.8016,0.127,0.9846,0.127
0.8221,0.128,0.9759,0.128,0.9441,0.128,0.9269,0.128,0.8029,0.128,0.9847,0.128
0.8232,0.129,0.9761,0.129,0.9445,0.129,0.9274,0.129,0.8041,0.129,0.9848,0.129
0.8244,0.13,0.9686,0.13,0.9449,0.13,0.9279,0.13,0.8053,0.13,0.9849,0.13
0.8255,0.131,0.9688,0.131,0.9453,0.131,0.9284,0.131,0.8065,0.131,0.9851,0.131
0.8266,0.132,0.969,0.132,0.9457,0.132,0.9289,0.132,0.8077,0.132,0.9852,0.132
0.8129,0.133,0.9693,0.133,0.9461,0.133,0.9294,0.133,0.8088,0.133,0.9853,0.133
0.814,0.134,0.9695,0.134,0.9465,0.134,0.9299,0.134,0.81,0.134,0.9854,0.134
0.8152,0.135,0.9697,0.135,0.9469,0.135,0.9304,0.135,0.7975,0.135,0.9855,0.135
0.8163,0.136,0.9699,0.136,0.9472,0.136,0.9309,0.136,0.7986,0.136,0.9856,0.136
0.8174,0.137,0.9701,0.137,0.9476,0.137,0.9313,0.137,0.7998,0.137,0.9857,0.137
0.8114,0.138,0.9703,0.138,0.948,0.138,0.9318,0.138,0.7397,0.138,0.9858,0.138
0.8125,0.139,0.9705,0.139,0.9483,0.139,0.9017,0.139,0.741,0.139,0.9824,0.139
0.8136,0.14,0.9707,0.14,0.9426,0.14,0.9023,0.14,0.7313,0.14,0.9826,0.14
0.8147,0.141,0.9709,0.141,0.943,0.141,0.903,0.141,0.7327,0.141,0.9827,0.141
0.8158,0.142,0.9711,0.142,0.9434,0.142,0.9036,0.142,0.7341,0.142,0.9828,0.142
0.8034,0.143,0.9713,0.143,0.9438,0.143,0.9042,0.143,0.7355,0.143,0.9829,0.143
0.8045,0.144,0.9647,0.144,0.9441,0.144,0.9048,0.144,0.7368,0.144,0.983,0.144
0.8056,0.145,0.9649,0.145,0.9445,0.145,0.9054,0.145,0.7382,0.145,0.9832,0.145
0.8067,0.146,0.9651,0.146,0.9391,0.146,0.906,0.146,0.7395,0.146,0.9833,0.146
0.8078,0.147,0.9654,0.147,0.9338,0.147,0.9066,0.147,0.7408,0.147,0.9834,0.147
0.8024,0.148,0.9656,0.148,0.9342,0.148,0.9071,0.148,0.7421,0.148,0.9835,0.148
0.791,0.149,0.9658,0.149,0.9347,0.149,0.9077,0.149,0.7033,0.149,0.9836,0.149
0.7921,0.15,0.966,0.15,0.9351,0.15,0.9083,0.15,0.7047,0.15,0.9837,0.15
0.7932,0.151,0.9662,0.151,0.93,0.151,0.9088,0.151,0.7061,0.151,0.9838,0.151
0.7943,0.152,0.9665,0.152,0.9304,0.152,0.8958,0.152,0.6982,0.152,0.9839,0.152
0.7954,0.153,0.9667,0.153,0.9309,0.153,0.8964,0.153,0.6995,0.153,0.984,0.153
0.7905,0.154,0.9669,0.154,0.9313,0.154,0.897,0.154,0.7009,0.154,0.9841,0.154
0.7916,0.155,0.9671,0.155,0.9317,0.155,0.8976,0.155,0.6677,0.155,0.9842,0.155
0.7868,0.156,0.9673,0.156,0.9321,0.156,0.8982,0.156,0.6691,0.156,0.9843,0.156
0.7879,0.157,0.9675,0.157,0.9325,0.157,0.886,0.157,0.6705,0.157,0.9844,0.157
0.7889,0.158,0.9677,0.158,0.9329,0.158,0.8866,0.158,0.656,0.158,0.9845,0.158
0.7787,0.159,0.9679,0.159,0.9333,0.159,0.8873,0.159,0.6574,0.159,0.9846,0.159
0.7798,0.16,0.9681,0.16,0.9337,0.16,0.8879,0.16,0.6364,0.16,0.9847,0.16
0.7808,0.161,0.9683,0.161,0.9341,0.161,0.8885,0.161,0.6378,0.161,0.9848,0.161
0.7819,0.162,0.9685,0.162,0.9345,0.162,0.877,0.162,0.6392,0.162,0.9849,0.162
0.7829,0.163,0.9687,0.163,0.9348,0.163,0.8776,0.163,0.6406,0.163,0.985,0.163
0.7732,0.164,0.9688,0.164,0.9352,0.164,0.8783,0.164,0.642,0.164,0.9851,0.164
0.7743,0.165,0.969,0.165,0.9356,0.165,0.8789,0.165,0.6434,0.165,0.9852,0.165
0.7753,0.166,0.9692,0.166,0.9359,0.166,0.8796,0.166,0.6378,0.166,0.9853,0.166
0.7764,0.167,0.9694,0.167,0.9363,0.167,0.8802,0.167,0.6391,0.167,0.9853,0.167
0.7774,0.168,0.9696,0.168,0.9366,0.168,0.8808,0.168,0.6405,0.168,0.9854,0.168
0.7784,0.169,0.9697,0.169,0.937,0.169,0.8815,0.169,0.6419,0.169,0.9827,0.169
0.7794,0.17,0.9699,0.17,0.9373,0.17,0.8821,0.17,0.6432,0.17,0.9828,0.17
0.7804,0.171,0.9643,0.171,0.9377,0.171,0.8827,0.171,0.6446,0.171,0.9801,0.171
0.7814,0.172,0.9645,0.172,0.938,0.172,0.8833,0.172,0.6391,0.172,0.9802,0.172
0.7824,0.173,0.9591,0.173,0.9384,0.173,0.8839,0.173,0.6404,0.173,0.9803,0.173
0.7834,0.174,0.9593,0.174,0.9387,0.174,0.8845,0.174,0.6417,0.174,0.9804,0.174
0.7793,0.175,0.9595,0.175,0.939,0.175,0.8851,0.175,0.643,0.175,0.9778,0.175
0.7803,0.176,0.9597,0.176,0.9393,0.176,0.8856,0.176,0.6443,0.176,0.9779,0.176
0.7812,0.177,0.96,0.177,0.9397,0.177,0.8751,0.177,0.6456,0.177,0.978,0.177
0.7822,0.178,0.9602,0.178,0.94,0.178,0.8758,0.178,0.6469,0.178,0.9782,0.178
0.7832,0.179,0.955,0.179,0.9403,0.179,0.8764,0.179,0.6482,0.179,0.9783,0.179
0.7841,0.18,0.9552,0.18,0.9406,0.18,0.8663,0.18,0.6364,0.18,0.9784,0.18
0.785,0.181,0.9555,0.181,0.9409,0.181,0.8669,0.181,0.6376,0.181,0.9785,0.181
0.786,0.182,0.9557,0.182,0.9412,0.182,0.8676,0.182,0.6389,0.182,0.9786,0.182
0.7771,0.183,0.9559,0.183,0.9415,0.183,0.8682,0.183,0.6402,0.183,0.9787,0.183
0.7781,0.184,0.9561,0.184,0.9418,0.184,0.8688,0.184,0.6414,0.184,0.9788,0.184
0.779,0.185,0.9564,0.185,0.9421,0.185,0.8493,0.185,0.6427,0.185,0.979,0.185
0.7799,0.186,0.9566,0.186,0.9424,0.186,0.85,0.186,0.6314,0.186,0.9791,0.186
0.7809,0.187,0.9568,0.187,0.9427,0.187,0.8316,0.187,0.6327,0.187,0.9792,0.187
0.7818,0.188,0.957,0.188,0.943,0.188,0.8323,0.188,0.6339,0.188,0.9793,0.188
0.7827,0.189,0.9522,0.189,0.9433,0.189,0.833,0.189,0.6351,0.189,0.9794,0.189
0.7836,0.19,0.9524,0.19,0.9436,0.19,0.8338,0.19,0.6364,0.19,0.9795,0.19
0.7845,0.191,0.9526,0.191,0.9438,0.191,0.8345,0.191,0.6376,0.191,0.9796,0.191
0.7853,0.192,0.9479,0.192,0.9441,0.192,0.8086,0.192,0.6328,0.192,0.9797,0.192
0.7862,0.193,0.9482,0.193,0.9444,0.193,0.8094,0.193,0.634,0.193,0.9798,0.193
0.7871,0.194,0.9484,0.194,0.9403,0.194,0.8102,0.194,0.6352,0.194,0.9799,0.194
0.7879,0.195,0.9487,0.195,0.9406,0.195,0.811,0.195,0.6247,0.195,0.98,0.195
0.7797,0.196,0.9489,0.196,0.9409,0.196,0.8117,0.196,0.6259,0.196,0.9801,0.196
0.7805,0.197,0.9492,0.197,0.9327,0.197,0.8125,0.197,0.6271,0.197,0.9778,0.197
0.7814,0.198,0.9494,0.198,0.9331,0.198,0.8133,0.198,0.6283,0.198,0.9755,0.198
0.7823,0.199,0.9497,0.199,0.9292,0.199,0.8141,0.199,0.6295,0.199,0.9756,0.199
0.7831,0.2,0.9499,0.2,0.9255,0.2,0.8148,0.2,0.625,0.2,0.9758,0.2
0.784,0.201,0.9501,0.201,0.9258,0.201,0.8156,0.201,0.6262,0.201,0.9759,0.201
0.7848,0.202,0.9457,0.202,0.9182,0.202,0.8163,0.202,0.6273,0.202,0.976,0.202
0.7856,0.203,0.9459,0.203,0.9186,0.203,0.817,0.203,0.623,0.203,0.9761,0.203
0.7864,0.204,0.9462,0.204,0.9189,0.204,0.8178,0.204,0.6241,0.204,0.9762,0.204
0.7873,0.205,0.9464,0.205,0.9154,0.205,0.8185,0.205,0.6253,0.205,0.9763,0.205
0.7837,0.206,0.9467,0.206,0.912,0.206,0.8192,0.206,0.6264,0.206,0.9764,0.206
0.7845,0.207,0.9469,0.207,0.9124,0.207,0.8199,0.207,0.6275,0.207,0.9766,0.207
0.7853,0.208,0.9472,0.208,0.9127,0.208,0.8207,0.208,0.6287,0.208,0.9767,0.208
0.7862,0.209,0.9474,0.209,0.9131,0.209,0.8214,0.209,0.6244,0.209,0.9768,0.209
0.787,0.21,0.9431,0.21,0.9135,0.21,0.814,0.21,0.6255,0.21,0.9769,0.21
0.7877,0.211,0.9434,0.211,0.9101,0.211,0.8147,0.211,0.6266,0.211,0.977,0.211
0.7801,0.212,0.9437,0.212,0.9105,0.212,0.8154,0.212,0.6023,0.212,0.9749,0.212
0.7809,0.213,0.9439,0.213,0.9109,0.213,0.8162,0.213,0.6034,0.213,0.975,0.213
0.7817,0.214,0.9442,0.214,0.9113,0.214,0.8169,0.214,0.6045,0.214,0.9751,0.214
0.7825,0.215,0.9444,0.215,0.908,0.215,0.8021,0.215,0.5822,0.215,0.9752,0.215
0.7833,0.216,0.936,0.216,0.9084,0.216,0.8029,0.216,0.5833,0.216,0.9753,0.216
0.7841,0.217,0.9363,0.217,0.9088,0.217,0.8036,0.217,0.5845,0.217,0.9754,0.217
0.7848,0.218,0.9366,0.218,0.9092,0.218,0.8043,0.218,0.5856,0.218,0.9755,0.218
0.7815,0.219,0.9368,0.219,0.9095,0.219,0.8051,0.219,0.5867,0.219,0.9756,0.219
0.7823,0.22,0.9371,0.22,0.9099,0.22,0.8058,0.22,0.5878,0.22,0.9758,0.22
0.779,0.221,0.9374,0.221,0.9103,0.221,0.8065,0.221,0.5889,0.221,0.9759,0.221
0.7798,0.222,0.9376,0.222,0.9107,0.222,0.8072,0.222,0.59,0.222,0.976,0.222
0.7806,0.223,0.9379,0.223,0.911,0.223,0.8006,0.223,0.5866,0.223,0.9761,0.223
0.7814,0.224,0.9381,0.224,0.9114,0.224,0.8013,0.224,0.5877,0.224,0.9762,0.224
0.7704,0.225,0.9384,0.225,0.9117,0.225,0.7878,0.225,0.5888,0.225,0.9763,0.225
0.7674,0.226,0.9387,0.226,0.9121,0.226,0.7885,0.226,0.5899,0.226,0.9764,0.226
0.7682,0.227,0.9389,0.227,0.9125,0.227,0.7893,0.227,0.5909,0.227,0.9765,0.227
0.7689,0.228,0.9311,0.228,0.9128,0.228,0.7764,0.228,0.592,0.228,0.9766,0.228
0.7697,0.229,0.9314,0.229,0.9131,0.229,0.7772,0.229,0.5844,0.229,0.9767,0.229
0.7705,0.23,0.9316,0.23,0.9135,0.23,0.7649,0.23,0.5854,0.23,0.9768,0.23
0.7713,0.231,0.9319,0.231,0.9138,0.231,0.7656,0.231,0.5865,0.231,0.9769,0.231
0.7683,0.232,0.9322,0.232,0.9142,0.232,0.7664,0.232,0.5876,0.232,0.977,0.232
0.7691,0.233,0.9325,0.233,0.9145,0.233,0.7672,0.233,0.5886,0.233,0.9771,0.233
0.7698,0.234,0.9327,0.234,0.9115,0.234,0.7679,0.234,0.5896,0.234,0.9772,0.234
0.7706,0.235,0.933,0.235,0.9118,0.235,0.7687,0.235,0.5823,0.235,0.9773,0.235
0.7713,0.236,0.9255,0.236,0.9122,0.236,0.7695,0.236,0.5833,0.236,0.9774,0.236
0.7721,0.237,0.9258,0.237,0.9125,0.237,0.7702,0.237,0.5844,0.237,0.9775,0.237
0.7692,0.238,0.9261,0.238,0.9128,0.238,0.771,0.238,0.5854,0.238,0.9775,0.238
0.7699,0.239,0.9226,0.239,0.9132,0.239,0.7717,0.239,0.5864,0.239,0.9776,0.239
0.7565,0.24,0.9229,0.24,0.9135,0.24,0.7662,0.24,0.5753,0.24,0.9777,0.24
0.7538,0.241,0.9232,0.241,0.9138,0.241,0.7669,0.241,0.5764,0.241,0.9778,0.241
0.7546,0.242,0.9161,0.242,0.9141,0.242,0.7677,0.242,0.5774,0.242,0.9779,0.242
0.7553,0.243,0.9165,0.243,0.9112,0.243,0.7563,0.243,0.5784,0.243,0.978,0.243
0.7561,0.244,0.9168,0.244,0.9116,0.244,0.7571,0.244,0.5794,0.244,0.9781,0.244
0.7534,0.245,0.9171,0.245,0.9119,0.245,0.7579,0.245,0.5804,0.245,0.9782,0.245
0.7542,0.246,0.9138,0.246,0.909,0.246,0.7586,0.246,0.5698,0.246,0.9783,0.246
0.7549,0.247,0.9141,0.247,0.9094,0.247,0.7593,0.247,0.5708,0.247,0.9783,0.247
0.7557,0.248,0.9144,0.248,0.9097,0.248,0.7601,0.248,0.5718,0.248,0.9784,0.248
0.7564,0.249,0.9147,0.249,0.91,0.249,0.7608,0.249,0.5581,0.249,0.9785,0.249
0.7538,0.25,0.9115,0.25,0.901,0.25,0.7615,0.25,0.5591,0.25,0.9786,0.25
0.7448,0.251,0.9119,0.251,0.9014,0.251,0.7623,0.251,0.5601,0.251,0.9787,0.251
0.7455,0.252,0.9122,0.252,0.8987,0.252,0.763,0.252,0.554,0.252,0.9788,0.252
0.7463,0.253,0.9125,0.253,0.899,0.253,0.7637,0.253,0.555,0.253,0.9788,0.253
0.747,0.254,0.9128,0.254,0.8994,0.254,0.7644,0.254,0.556,0.254,0.9789,0.254
0.7478,0.255,0.9131,0.255,0.8998,0.255,0.7651,0.255,0.5569,0.255,0.979,0.255
0.7485,0.256,0.9134,0.256,0.9001,0.256,0.7658,0.256,0.5579,0.256,0.9791,0.256
0.7461,0.257,0.9137,0.257,0.9005,0.257,0.7665,0.257,0.5589,0.257,0.9792,0.257
0.7468,0.258,0.914,0.258,0.9008,0.258,0.7615,0.258,0.553,0.258,0.9792,0.258
0.7444,0.259,0.911,0.259,0.9012,0.259,0.7622,0.259,0.5539,0.259,0.9793,0.259
0.7452,0.26,0.9113,0.26,0.9015,0.26,0.7629,0.26,0.5549,0.26,0.9794,0.26
0.7428,0.261,0.9116,0.261,0.8989,0.261,0.758,0.261,0.5558,0.261,0.9795,0.261
0.7435,0.262,0.9119,0.262,0.8992,0.262,0.7587,0.262,0.5568,0.262,0.9796,0.262
0.7382,0.263,0.9122,0.263,0.8996,0.263,0.7594,0.263,0.5544,0.263,0.9796,0.263
0.7359,0.264,0.9125,0.264,0.8999,0.264,0.7601,0.264,0.5553,0.264,0.9797,0.264
0.7366,0.265,0.9128,0.265,0.8945,0.265,0.7608,0.265,0.5562,0.265,0.9798,0.265
0.7344,0.266,0.9098,0.266,0.8949,0.266,0.7614,0.266,0.5506,0.266,0.9799,0.266
0.7351,0.267,0.9068,0.267,0.8952,0.267,0.7621,0.267,0.5515,0.267,0.9746,0.267
0.7358,0.268,0.9072,0.268,0.8899,0.268,0.7628,0.268,0.5524,0.268,0.9729,0.268
0.7366,0.269,0.9075,0.269,0.8903,0.269,0.7635,0.269,0.5501,0.269,0.973,0.269
0.7373,0.27,0.9078,0.27,0.8879,0.27,0.7642,0.27,0.551,0.27,0.9731,0.27
0.738,0.271,0.9081,0.271,0.8883,0.271,0.7594,0.271,0.5519,0.271,0.9715,0.271
0.7387,0.272,0.9084,0.272,0.8886,0.272,0.7601,0.272,0.5434,0.272,0.9716,0.272
0.7365,0.273,0.9087,0.273,0.889,0.273,0.7502,0.273,0.5443,0.273,0.9717,0.273
0.7372,0.274,0.909,0.274,0.8812,0.274,0.7509,0.274,0.5452,0.274,0.9718,0.274
0.7379,0.275,0.9093,0.275,0.8816,0.275,0.7516,0.275,0.5461,0.275,0.9719,0.275
0.7358,0.276,0.9096,0.276,0.882,0.276,0.7522,0.276,0.547,0.276,0.972,0.276
0.7336,0.277,0.9099,0.277,0.8824,0.277,0.7529,0.277,0.5479,0.277,0.9721,0.277
0.7343,0.278,0.9102,0.278,0.8827,0.278,0.7536,0.278,0.5457,0.278,0.9722,0.278
0.735,0.279,0.9074,0.279,0.8831,0.279,0.7542,0.279,0.5466,0.279,0.9723,0.279
0.7329,0.28,0.9077,0.28,0.8835,0.28,0.7549,0.28,0.5355,0.28,0.9724,0.28
0.7336,0.281,0.908,0.281,0.8812,0.281,0.7556,0.281,0.5364,0.281,0.9725,0.281
0.7343,0.282,0.9083,0.282,0.8738,0.282,0.7562,0.282,0.5373,0.282,0.9726,0.282
0.735,0.283,0.9086,0.283,0.8717,0.283,0.7569,0.283,0.5267,0.283,0.9727,0.283
0.7357,0.284,0.9089,0.284,0.8721,0.284,0.7575,0.284,0.5276,0.284,0.9728,0.284
0.7364,0.285,0.9091,0.285,0.8699,0.285,0.7582,0.285,0.5285,0.285,0.9729,0.285
0.737,0.286,0.9094,0.286,0.8678,0.286,0.7538,0.286,0.5293,0.286,0.9729,0.286
0.7377,0.287,0.9097,0.287,0.8682,0.287,0.7544,0.287,0.5302,0.287,0.973,0.287
0.7384,0.288,0.91,0.288,0.8637,0.288,0.755,0.288,0.5311,0.288,0.9715,0.288
0.7363,0.289,0.9103,0.289,0.8641,0.289,0.7557,0.289,0.5183,0.289,0.9716,0.289
0.737,0.29,0.9106,0.29,0.8645,0.29,0.7563,0.29,0.5192,0.29,0.9717,0.29
0.7376,0.291,0.9109,0.291,0.8649,0.291,0.757,0.291,0.52,0.291,0.9718,0.291
0.7383,0.292,0.9081,0.292,0.8653,0.292,0.7576,0.292,0.5131,0.292,0.9719,0.292
0.739,0.293,0.9055,0.293,0.8609,0.293,0.7582,0.293,0.5139,0.293,0.972,0.293
0.7342,0.294,0.9058,0.294,0.8589,0.294,0.7588,0.294,0.5148,0.294,0.9721,0.294
0.7349,0.295,0.9031,0.295,0.8593,0.295,0.7595,0.295,0.513,0.295,0.9706,0.295
0.7251,0.296,0.9034,0.296,0.8597,0.296,0.7601,0.296,0.5139,0.296,0.9691,0.296
0.7257,0.297,0.9037,0.297,0.8601,0.297,0.7607,0.297,0.5147,0.297,0.9676,0.297
0.7264,0.298,0.904,0.298,0.8605,0.298,0.7516,0.298,0.5105,0.298,0.9677,0.298
0.7194,0.299,0.9043,0.299,0.8609,0.299,0.7522,0.299,0.5114,0.299,0.9678,0.299
0.7201,0.3,0.9046,0.3,0.8567,0.3,0.7529,0.3,0.5072,0.3,0.9679,0.3
0.7208,0.301,0.9049,0.301,0.8571,0.301,0.7535,0.301,0.5081,0.301,0.968,0.301
0.7189,0.302,0.9052,0.302,0.8575,0.302,0.7541,0.302,0.5089,0.302,0.9681,0.302
0.7196,0.303,0.9026,0.303,0.8579,0.303,0.7547,0.303,0.5097,0.303,0.9682,0.303
0.7202,0.304,0.9029,0.304,0.8537,0.304,0.7553,0.304,0.5106,0.304,0.9683,0.304
0.7063,0.305,0.9032,0.305,0.8519,0.305,0.7559,0.305,0.5114,0.305,0.9669,0.305
0.707,0.306,0.9035,0.306,0.8456,0.306,0.7565,0.306,0.5098,0.306,0.967,0.306
0.7077,0.307,0.9037,0.307,0.8438,0.307,0.7571,0.307,0.5106,0.307,0.9671,0.307
0.706,0.308,0.904,0.308,0.8443,0.308,0.7577,0.308,0.5114,0.308,0.9672,0.308
0.7066,0.309,0.9043,0.309,0.8447,0.309,0.749,0.309,0.505,0.309,0.9673,0.309
0.7073,0.31,0.9046,0.31,0.8451,0.31,0.7496,0.31,0.5058,0.31,0.9674,0.31
0.7056,0.311,0.9021,0.311,0.839,0.311,0.7368,0.311,0.5066,0.311,0.9675,0.311
0.7063,0.312,0.9024,0.312,0.8395,0.312,0.7374,0.312,0.5051,0.312,0.9676,0.312
0.707,0.313,0.9027,0.313,0.8399,0.313,0.738,0.313,0.5059,0.313,0.9677,0.313
0.7076,0.314,0.9029,0.314,0.834,0.314,0.7343,0.314,0.5067,0.314,0.9678,0.314
0.7037,0.315,0.9032,0.315,0.8344,0.315,0.7349,0.315,0.5006,0.315,0.9679,0.315
0.7043,0.316,0.9035,0.316,0.8328,0.316,0.7355,0.316,0.5014,0.316,0.968,0.316
0.705,0.317,0.9038,0.317,0.8291,0.317,0.7361,0.317,0.5021,0.317,0.9681,0.317
0.7056,0.318,0.8933,0.318,0.8275,0.318,0.7367,0.318,0.5029,0.318,0.9682,0.318
0.7063,0.319,0.8884,0.319,0.828,0.319,0.7331,0.319,0.5037,0.319,0.9683,0.319
0.7024,0.32,0.8809,0.32,0.8264,0.32,0.7337,0.32,0.4891,0.32,0.9684,0.32
0.7008,0.321,0.8813,0.321,0.8268,0.321,0.7259,0.321,0.4899,0.321,0.9671,0.321
0.7015,0.322,0.8816,0.322,0.8273,0.322,0.7265,0.322,0.4906,0.322,0.9672,0.322
0.6912,0.323,0.8794,0.323,0.8277,0.323,0.7271,0.323,0.483,0.323,0.9658,0.323
0.6918,0.324,0.8797,0.324,0.8281,0.324,0.7277,0.324,0.4838,0.324,0.9659,0.324
0.6925,0.325,0.88,0.325,0.8266,0.325,0.7284,0.325,0.4846,0.325,0.966,0.325
0.6932,0.326,0.8804,0.326,0.827,0.326,0.729,0.326,0.4812,0.326,0.9647,0.326
0.6938,0.327,0.8807,0.327,0.8275,0.327,0.7296,0.327,0.482,0.327,0.962,0.327
0.6945,0.328,0.881,0.328,0.8259,0.328,0.7302,0.328,0.4828,0.328,0.9621,0.328
0.6951,0.329,0.8813,0.329,0.8225,0.329,0.7308,0.329,0.4815,0.329,0.9622,0.329
0.6936,0.33,0.8792,0.33,0.821,0.33,0.7314,0.33,0.4823,0.33,0.9609,0.33
0.6943,0.331,0.877,0.331,0.8214,0.331,0.7239,0.331,0.483,0.331,0.961,0.331
0.6949,0.332,0.8749,0.332,0.8218,0.332,0.7245,0.332,0.4818,0.332,0.9612,0.332
0.6913,0.333,0.8752,0.333,0.8204,0.333,0.7251,0.333,0.4825,0.333,0.9599,0.333
0.6899,0.334,0.8756,0.334,0.8189,0.334,0.7139,0.334,0.4833,0.334,0.96,0.334
0.6905,0.335,0.8759,0.335,0.8193,0.335,0.7145,0.335,0.48,0.335,0.9601,0.335
0.6912,0.336,0.8762,0.336,0.8179,0.336,0.7001,0.336,0.4808,0.336,0.9602,0.336
0.6897,0.337,0.8765,0.337,0.8183,0.337,0.7007,0.337,0.4815,0.337,0.9603,0.337
0.6904,0.338,0.8769,0.338,0.8188,0.338,0.7013,0.338,0.4745,0.338,0.9605,0.338
0.6889,0.339,0.8772,0.339,0.8192,0.339,0.6772,0.339,0.4753,0.339,0.9606,0.339
0.6875,0.34,0.8775,0.34,0.8178,0.34,0.6778,0.34,0.4648,0.34,0.9607,0.34
0.6882,0.341,0.8754,0.341,0.8182,0.341,0.6684,0.341,0.4656,0.341,0.9608,0.341
0.6868,0.342,0.8734,0.342,0.8187,0.342,0.669,0.342,0.4663,0.342,0.9609,0.342
0.6874,0.343,0.8737,0.343,0.8191,0.343,0.6697,0.343,0.4652,0.343,0.961,0.343
0.688,0.344,0.8717,0.344,0.8177,0.344,0.6703,0.344,0.4659,0.344,0.9611,0.344
0.6887,0.345,0.872,0.345,0.8181,0.345,0.671,0.345,0.4667,0.345,0.9612,0.345
0.6853,0.346,0.87,0.346,0.8167,0.346,0.6683,0.346,0.462,0.346,0.96,0.346
0.6859,0.347,0.8704,0.347,0.8171,0.347,0.669,0.347,0.4628,0.347,0.9588,0.347
0.6865,0.348,0.8707,0.348,0.8176,0.348,0.6696,0.348,0.4635,0.348,0.9589,0.348
0.6852,0.349,0.871,0.349,0.818,0.349,0.667,0.349,0.4642,0.349,0.959,0.349
0.6858,0.35,0.869,0.35,0.8184,0.35,0.6676,0.35,0.4649,0.35,0.9591,0.35
0.6864,0.351,0.8694,0.351,0.8188,0.351,0.6683,0.351,0.4656,0.351,0.9593,0.351
0.6831,0.352,0.8697,0.352,0.8139,0.352,0.6689,0.352,0.4646,0.352,0.9581,0.352
0.6838,0.353,0.8633,0.353,0.809,0.353,0.6695,0.353,0.4653,0.353,0.9582,0.353
0.6844,0.354,0.8636,0.354,0.8077,0.354,0.667,0.354,0.466,0.354,0.9583,0.354
0.685,0.355,0.8639,0.355,0.8081,0.355,0.6676,0.355,0.4667,0.355,0.9584,0.355
0.6856,0.356,0.8643,0.356,0.8086,0.356,0.6682,0.356,0.4674,0.356,0.9585,0.356
0.6862,0.357,0.8646,0.357,0.809,0.357,0.6688,0.357,0.4681,0.357,0.9586,0.357
0.6868,0.358,0.8605,0.358,0.8094,0.358,0.6694,0.358,0.467,0.358,0.9587,0.358
0.6798,0.359,0.8609,0.359,0.8099,0.359,0.6638,0.359,0.4677,0.359,0.9588,0.359
0.6804,0.36,0.8612,0.36,0.8086,0.36,0.6644,0.36,0.4684,0.36,0.959,0.36
0.681,0.361,0.8615,0.361,0.809,0.361,0.665,0.361,0.4691,0.361,0.9591,0.361
0.6797,0.362,0.8597,0.362,0.8094,0.362,0.6657,0.362,0.4698,0.362,0.9592,0.362
0.6785,0.363,0.86,0.363,0.8031,0.363,0.6663,0.363,0.4602,0.363,0.9593,0.363
0.6791,0.364,0.8604,0.364,0.8018,0.364,0.6489,0.364,0.4609,0.364,0.9594,0.364
0.6778,0.365,0.8564,0.365,0.8023,0.365,0.6495,0.365,0.4616,0.365,0.9595,0.365
0.6784,0.366,0.8568,0.366,0.8027,0.366,0.6501,0.366,0.4606,0.366,0.9596,0.366
0.679,0.367,0.855,0.367,0.8031,0.367,0.6507,0.367,0.4613,0.367,0.9597,0.367
0.6796,0.368,0.8512,0.368,0.8036,0.368,0.6514,0.368,0.462,0.368,0.9598,0.368
0.6784,0.369,0.8515,0.369,0.804,0.369,0.6462,0.369,0.4513,0.369,0.9599,0.369
0.679,0.37,0.8519,0.37,0.8044,0.37,0.6468,0.37,0.452,0.37,0.96,0.37
0.6796,0.371,0.8481,0.371,0.7983,0.371,0.6474,0.371,0.4527,0.371,0.9601,0.371
0.6766,0.372,0.8464,0.372,0.7987,0.372,0.6424,0.372,0.4518,0.372,0.9602,0.372
0.6771,0.373,0.8467,0.373,0.7991,0.373,0.643,0.373,0.4524,0.373,0.9603,0.373
0.6759,0.374,0.8471,0.374,0.7963,0.374,0.6409,0.374,0.4531,0.374,0.9604,0.374
0.6765,0.375,0.8454,0.375,0.7968,0.375,0.6415,0.375,0.4506,0.375,0.9605,0.375
0.6771,0.376,0.8458,0.376,0.7972,0.376,0.6421,0.376,0.4513,0.376,0.9606,0.376
0.6777,0.377,0.8421,0.377,0.796,0.377,0.6372,0.377,0.452,0.377,0.9607,0.377
0.6747,0.378,0.8425,0.378,0.7965,0.378,0.6378,0.378,0.4511,0.378,0.9608,0.378
0.6753,0.379,0.8428,0.379,0.7969,0.379,0.6357,0.379,0.4517,0.379,0.9609,0.379
0.6741,0.38,0.8432,0.38,0.7973,0.38,0.6363,0.38,0.4524,0.38,0.961,0.38
0.673,0.381,0.8396,0.381,0.7978,0.381,0.6369,0.381,0.453,0.381,0.9599,0.381
0.6667,0.382,0.84,0.382,0.7982,0.382,0.6349,0.382,0.4537,0.382,0.96,0.382
0.6673,0.383,0.8403,0.383,0.7986,0.383,0.6355,0.383,0.4394,0.383,0.9601,0.383
0.6579,0.384,0.8368,0.384,0.7928,0.384,0.6334,0.384,0.4401,0.384,0.9602,0.384
0.6472,0.385,0.8371,0.385,0.7917,0.385,0.634,0.385,0.4407,0.385,0.9603,0.385
0.6477,0.386,0.8375,0.386,0.7921,0.386,0.6346,0.386,0.4414,0.386,0.9604,0.386
0.6468,0.387,0.8359,0.387,0.7925,0.387,0.63,0.387,0.442,0.387,0.9605,0.387
0.6458,0.388,0.8363,0.388,0.7914,0.388,0.6306,0.388,0.4426,0.388,0.9583,0.388
0.6464,0.389,0.8367,0.389,0.7918,0.389,0.6261,0.389,0.4418,0.389,0.9572,0.389
0.6438,0.39,0.837,0.39,0.7922,0.39,0.6267,0.39,0.4425,0.39,0.9561,0.39
0.6429,0.391,0.8373,0.391,0.7881,0.391,0.6273,0.391,0.4431,0.391,0.9562,0.391
0.6435,0.392,0.8358,0.392,0.7886,0.392,0.6253,0.392,0.4155,0.392,0.9563,0.392
0.6425,0.393,0.8362,0.393,0.7815,0.393,0.6259,0.393,0.4161,0.393,0.9553,0.393
0.6416,0.394,0.8365,0.394,0.7805,0.394,0.6265,0.394,0.4167,0.394,0.9554,0.394
0.6422,0.395,0.8369,0.395,0.7809,0.395,0.6271,0.395,0.4112,0.395,0.9555,0.395
0.6397,0.396,0.8372,0.396,0.7814,0.396,0.6277,0.396,0.4118,0.396,0.9556,0.396
0.6403,0.397,0.8375,0.397,0.7818,0.397,0.6258,0.397,0.4124,0.397,0.9557,0.397
0.6394,0.398,0.836,0.398,0.7822,0.398,0.6264,0.398,0.4081,0.398,0.9558,0.398
0.6399,0.399,0.8364,0.399,0.7827,0.399,0.6077,0.399,0.4088,0.399,0.9548,0.399
0.6361,0.4,0.8367,0.4,0.7816,0.4,0.6083,0.4,0.4082,0.4,0.9549,0.4
0.6352,0.401,0.8371,0.401,0.7792,0.401,0.6089,0.401,0.4088,0.401,0.9539,0.401
0.6358,0.402,0.8374,0.402,0.7796,0.402,0.6026,0.402,0.4094,0.402,0.9529,0.402
0.6363,0.403,0.8377,0.403,0.78,0.403,0.6032,0.403,0.4076,0.403,0.953,0.403
0.6369,0.404,0.8381,0.404,0.779,0.404,0.6037,0.404,0.4082,0.404,0.9531,0.404
0.6375,0.405,0.8384,0.405,0.7795,0.405,0.6021,0.405,0.4088,0.405,0.9532,0.405
0.638,0.406,0.8369,0.406,0.7799,0.406,0.6027,0.406,0.4094,0.406,0.9533,0.406
0.6386,0.407,0.8373,0.407,0.7789,0.407,0.601,0.407,0.41,0.407,0.9534,0.407
0.6392,0.408,0.8376,0.408,0.7793,0.408,0.6016,0.408,0.4106,0.408,0.9524,0.408
0.6397,0.409,0.8361,0.409,0.7797,0.409,0.6022,0.409,0.4112,0.409,0.9525,0.409
0.6403,0.41,0.8364,0.41,0.7774,0.41,0.6028,0.41,0.4118,0.41,0.9516,0.41
0.6409,0.411,0.8368,0.411,0.7778,0.411,0.6033,0.411,0.4124,0.411,0.9517,0.411
0.6385,0.412,0.8371,0.412,0.7782,0.412,0.5995,0.412,0.4106,0.412,0.9518,0.412
0.6391,0.413,0.8374,0.413,0.7786,0.413,0.6001,0.413,0.4112,0.413,0.9508,0.413
0.6368,0.414,0.836,0.414,0.779,0.414,0.6007,0.414,0.4118,0.414,0.9509,0.414
0.6373,0.415,0.8363,0.415,0.7795,0.415,0.599,0.415,0.41,0.415,0.951,0.415
0.6379,0.416,0.8349,0.416,0.7785,0.416,0.5996,0.416,0.4106,0.416,0.9511,0.416
0.6356,0.417,0.8352,0.417,0.7789,0.417,0.598,0.417,0.4112,0.417,0.9491,0.417
0.6362,0.418,0.8355,0.418,0.7779,0.418,0.5986,0.418,0.4083,0.418,0.9481,0.418
0.6325,0.419,0.8359,0.419,0.777,0.419,0.5992,0.419,0.4089,0.419,0.9483,0.419
0.6331,0.42,0.8327,0.42,0.7733,0.42,0.5954,0.42,0.4061,0.42,0.9484,0.42
0.6336,0.421,0.833,0.421,0.7737,0.421,0.596,0.421,0.4067,0.421,0.9485,0.421
0.6342,0.422,0.8334,0.422,0.7742,0.422,0.5945,0.422,0.4072,0.422,0.9486,0.422
0.6347,0.423,0.8302,0.423,0.7746,0.423,0.595,0.423,0.4045,0.423,0.9487,0.423
0.6353,0.424,0.8306,0.424,0.775,0.424,0.5956,0.424,0.405,0.424,0.9488,0.424
0.633,0.425,0.8292,0.425,0.7754,0.425,0.5962,0.425,0.4056,0.425,0.949,0.425
0.6295,0.426,0.8295,0.426,0.7758,0.426,0.5967,0.426,0.3902,0.426,0.9491,0.426
0.63,0.427,0.8298,0.427,0.7749,0.427,0.5952,0.427,0.3908,0.427,0.9492,0.427
0.6306,0.428,0.8285,0.428,0.774,0.428,0.5958,0.428,0.3913,0.428,0.9482,0.428
0.6311,0.429,0.8271,0.429,0.7744,0.429,0.5963,0.429,0.3909,0.429,0.9484,0.429
0.6317,0.43,0.8241,0.43,0.7721,0.43,0.5886,0.43,0.3914,0.43,0.9485,0.43
0.6322,0.431,0.8228,0.431,0.7725,0.431,0.5892,0.431,0.392,0.431,0.9476,0.431
0.6328,0.432,0.8231,0.432,0.7716,0.432,0.5877,0.432,0.3875,0.432,0.9477,0.432
0.6306,0.433,0.8202,0.433,0.7708,0.433,0.5883,0.433,0.388,0.433,0.9468,0.433
0.6311,0.434,0.8205,0.434,0.7699,0.434,0.5888,0.434,0.3886,0.434,0.9458,0.434
0.6225,0.435,0.8209,0.435,0.7703,0.435,0.5894,0.435,0.3891,0.435,0.946,0.435
0.6191,0.436,0.8212,0.436,0.7707,0.436,0.59,0.436,0.3897,0.436,0.9461,0.436
0.6197,0.437,0.8199,0.437,0.7711,0.437,0.5826,0.437,0.3902,0.437,0.9462,0.437
0.6202,0.438,0.8186,0.438,0.7715,0.438,0.5831,0.438,0.3908,0.438,0.9453,0.438
0.6182,0.439,0.8157,0.439,0.7719,0.439,0.5837,0.439,0.3913,0.439,0.9444,0.439
0.6187,0.44,0.8161,0.44,0.771,0.44,0.5746,0.44,0.3899,0.44,0.9445,0.44
0.6193,0.441,0.8164,0.441,0.7701,0.441,0.5751,0.441,0.3904,0.441,0.9436,0.441
0.6198,0.442,0.8152,0.442,0.7705,0.442,0.5738,0.442,0.391,0.442,0.9418,0.442
0.6203,0.443,0.8155,0.443,0.7709,0.443,0.5744,0.443,0.3895,0.443,0.9409,0.443
0.6209,0.444,0.8143,0.444,0.7663,0.444,0.5749,0.444,0.3901,0.444,0.941,0.444
0.6214,0.445,0.8131,0.445,0.7654,0.445,0.5736,0.445,0.3906,0.445,0.9401,0.445
0.6219,0.446,0.8134,0.446,0.7658,0.446,0.5741,0.446,0.3902,0.446,0.9403,0.446
0.6212,0.447,0.8122,0.447,0.7662,0.447,0.5747,0.447,0.3907,0.447,0.9404,0.447
0.6217,0.448,0.8125,0.448,0.7666,0.448,0.5752,0.448,0.3912,0.448,0.9405,0.448
0.6222,0.449,0.8113,0.449,0.7658,0.449,0.5758,0.449,0.3917,0.449,0.9406,0.449
0.6228,0.45,0.8116,0.45,0.7662,0.45,0.5745,0.45,0.3923,0.45,0.9398,0.45
0.6195,0.451,0.8104,0.451,0.7666,0.451,0.575,0.451,0.3928,0.451,0.9399,0.451
0.6188,0.452,0.8108,0.452,0.7658,0.452,0.5756,0.452,0.3933,0.452,0.94,0.452
0.6193,0.453,0.8111,0.453,0.7649,0.453,0.5761,0.453,0.3939,0.453,0.9402,0.453
0.6199,0.454,0.8115,0.454,0.7653,0.454,0.5766,0.454,0.3944,0.454,0.9403,0.454
0.6191,0.455,0.8118,0.455,0.7645,0.455,0.5717,0.455,0.3949,0.455,0.9404,0.455
0.6197,0.456,0.8121,0.456,0.7613,0.456,0.5722,0.456,0.3954,0.456,0.9405,0.456
0.619,0.457,0.8125,0.457,0.7617,0.457,0.5727,0.457,0.396,0.457,0.9407,0.457
0.6183,0.458,0.8113,0.458,0.7621,0.458,0.5679,0.458,0.3916,0.458,0.9408,0.458
0.6188,0.459,0.8116,0.459,0.7613,0.459,0.5684,0.459,0.3922,0.459,0.9399,0.459
0.6193,0.46,0.8119,0.46,0.7617,0.46,0.569,0.46,0.388,0.46,0.9391,0.46
0.6186,0.461,0.8123,0.461,0.7621,0.461,0.5695,0.461,0.3885,0.461,0.9392,0.461
0.6191,0.462,0.8126,0.462,0.7625,0.462,0.57,0.462,0.389,0.462,0.9394,0.462
0.6196,0.463,0.8114,0.463,0.7628,0.463,0.5688,0.463,0.3895,0.463,0.9395,0.463
0.6189,0.464,0.8118,0.464,0.7632,0.464,0.5693,0.464,0.39,0.464,0.9396,0.464
0.6194,0.465,0.8106,0.465,0.7624,0.465,0.5629,0.465,0.3905,0.465,0.9388,0.465
0.6199,0.466,0.8094,0.466,0.7616,0.466,0.5634,0.466,0.3873,0.466,0.9389,0.466
0.618,0.467,0.8068,0.467,0.762,0.467,0.5639,0.467,0.3878,0.467,0.939,0.467
0.6185,0.468,0.8072,0.468,0.7624,0.468,0.5627,0.468,0.3883,0.468,0.9392,0.468
0.619,0.469,0.8075,0.469,0.7628,0.469,0.5633,0.469,0.3888,0.469,0.9393,0.469
0.6183,0.47,0.8078,0.47,0.762,0.47,0.5587,0.47,0.3893,0.47,0.9394,0.47
0.6153,0.471,0.8052,0.471,0.7612,0.471,0.5592,0.471,0.3899,0.471,0.9386,0.471
0.6158,0.472,0.8056,0.472,0.7605,0.472,0.5598,0.472,0.3894,0.472,0.9387,0.472
0.6151,0.473,0.8059,0.473,0.7608,0.473,0.5586,0.473,0.3899,0.473,0.9388,0.473
0.6133,0.474,0.8062,0.474,0.7612,0.474,0.5591,0.474,0.3904,0.474,0.939,0.474
0.6138,0.475,0.8066,0.475,0.7605,0.475,0.5597,0.475,0.3811,0.475,0.9391,0.475
0.6143,0.476,0.8069,0.476,0.7597,0.476,0.5602,0.476,0.3816,0.476,0.9392,0.476
0.6148,0.477,0.8072,0.477,0.7601,0.477,0.5607,0.477,0.3821,0.477,0.9393,0.477
0.6153,0.478,0.8075,0.478,0.757,0.478,0.5612,0.478,0.38,0.478,0.9394,0.478
0.6147,0.479,0.8064,0.479,0.7563,0.479,0.5617,0.479,0.3805,0.479,0.9386,0.479
0.6152,0.48,0.8068,0.48,0.7555,0.48,0.5524,0.48,0.3784,0.48,0.9388,0.48
0.6156,0.481,0.8071,0.481,0.7548,0.481,0.5529,0.481,0.3789,0.481,0.938,0.481
0.6139,0.482,0.8074,0.482,0.7552,0.482,0.5535,0.482,0.3794,0.482,0.9381,0.482
0.6143,0.483,0.8077,0.483,0.7533,0.483,0.5445,0.483,0.3798,0.483,0.9382,0.483
0.6148,0.484,0.808,0.484,0.7526,0.484,0.545,0.484,0.3803,0.484,0.9383,0.484
0.6153,0.485,0.8069,0.485,0.7497,0.485,0.5455,0.485,0.3808,0.485,0.9385,0.485
0.6158,0.486,0.8073,0.486,0.7501,0.486,0.546,0.486,0.3796,0.486,0.9377,0.486
0.6152,0.487,0.8076,0.487,0.7494,0.487,0.5466,0.487,0.3801,0.487,0.9378,0.487
0.6156,0.488,0.8065,0.488,0.7487,0.488,0.5409,0.488,0.3806,0.488,0.9379,0.488
0.6128,0.489,0.8054,0.489,0.7491,0.489,0.5414,0.489,0.3736,0.489,0.938,0.489
0.6099,0.49,0.8057,0.49,0.7484,0.49,0.542,0.49,0.374,0.49,0.9381,0.49
0.6104,0.491,0.806,0.491,0.7477,0.491,0.5425,0.491,0.3745,0.491,0.9383,0.491
0.6109,0.492,0.805,0.492,0.7448,0.492,0.543,0.492,0.3726,0.492,0.9375,0.492
0.6026,0.493,0.8053,0.493,0.7441,0.493,0.542,0.493,0.373,0.493,0.9376,0.493
0.6031,0.494,0.8056,0.494,0.7445,0.494,0.5425,0.494,0.3735,0.494,0.9377,0.494
0.6036,0.495,0.8045,0.495,0.7417,0.495,0.543,0.495,0.374,0.495,0.9378,0.495
0.6041,0.496,0.7994,0.496,0.7411,0.496,0.5435,0.496,0.3745,0.496,0.9371,0.496
0.6046,0.497,0.7997,0.497,0.7415,0.497,0.544,0.497,0.3749,0.497,0.9363,0.497
0.604,0.498,0.7987,0.498,0.7418,0.498,0.5445,0.498,0.3746,0.498,0.9364,0.498
0.6045,0.499,0.799,0.499,0.7422,0.499,0.545,0.499,0.3751,0.499,0.9357,0.499
0.6039,0.5,0.7993,0.5,0.7426,0.5,0.5455,0.5,0.3755,0.5,0.9341,0.5
0.6044,0.501,0.7996,0.501,0.743,0.501,0.5459,0.501,0.376,0.501,0.9342,0.501
0.6048,0.502,0.8,0.502,0.7434,0.502,0.5464,0.502,0.3765,0.502,0.9343,0.502
0.6053,0.503,0.7976,0.503,0.7406,0.503,0.5469,0.503,0.3769,0.503,0.9344,0.503
0.6058,0.504,0.7979,0.504,0.7369,0.504,0.5474,0.504,0.3774,0.504,0.9337,0.504
0.6063,0.505,0.7969,0.505,0.7343,0.505,0.5479,0.505,0.3779,0.505,0.9338,0.505
0.6025,0.506,0.7972,0.506,0.7336,0.506,0.5454,0.506,0.3783,0.506,0.9331,0.506
0.603,0.507,0.7976,0.507,0.732,0.507,0.5459,0.507,0.3788,0.507,0.9332,0.507
0.6035,0.508,0.7979,0.508,0.7284,0.508,0.5449,0.508,0.3793,0.508,0.9333,0.508
0.6039,0.509,0.7969,0.509,0.7288,0.509,0.5454,0.509,0.3797,0.509,0.9335,0.509
0.6044,0.51,0.7972,0.51,0.7292,0.51,0.5459,0.51,0.3802,0.51,0.9336,0.51
0.6038,0.511,0.7962,0.511,0.7296,0.511,0.5464,0.511,0.3807,0.511,0.9337,0.511
0.6043,0.512,0.7952,0.512,0.73,0.512,0.5469,0.512,0.3811,0.512,0.9338,0.512
0.6048,0.513,0.7955,0.513,0.7304,0.513,0.5386,0.513,0.3816,0.513,0.9339,0.513
0.6052,0.514,0.7958,0.514,0.7307,0.514,0.5391,0.514,0.382,0.514,0.9341,0.514
0.6016,0.515,0.7936,0.515,0.7311,0.515,0.5396,0.515,0.3777,0.515,0.9342,0.515
0.602,0.516,0.7926,0.516,0.7315,0.516,0.533,0.516,0.3781,0.516,0.9343,0.516
0.6025,0.517,0.7904,0.517,0.7319,0.517,0.5335,0.517,0.3786,0.517,0.9344,0.517
0.603,0.518,0.7907,0.518,0.7323,0.518,0.534,0.518,0.3744,0.518,0.9345,0.518
0.6024,0.519,0.791,0.519,0.7326,0.519,0.5345,0.519,0.3748,0.519,0.9347,0.519
0.6029,0.52,0.7913,0.52,0.732,0.52,0.535,0.52,0.3707,0.52,0.9348,0.52
0.6003,0.521,0.7904,0.521,0.7305,0.521,0.5313,0.521,0.3711,0.521,0.9341,0.521
0.5987,0.522,0.7894,0.522,0.7309,0.522,0.5318,0.522,0.3716,0.522,0.9342,0.522
0.5992,0.523,0.7897,0.523,0.7312,0.523,0.5309,0.523,0.3705,0.523,0.9343,0.523
0.5986,0.524,0.7901,0.524,0.7316,0.524,0.5314,0.524,0.371,0.524,0.9344,0.524
0.5991,0.525,0.7904,0.525,0.732,0.525,0.5318,0.525,0.3714,0.525,0.9337,0.525
0.5996,0.526,0.7894,0.526,0.7324,0.526,0.5323,0.526,0.3718,0.526,0.9338,0.526
0.6,0.527,0.7898,0.527,0.7308,0.527,0.5328,0.527,0.3723,0.527,0.9339,0.527
0.5995,0.528,0.7901,0.528,0.7274,0.528,0.5292,0.528,0.3727,0.528,0.9341,0.528
0.5999,0.529,0.7904,0.529,0.7277,0.529,0.5297,0.529,0.3651,0.529,0.9325,0.529
0.6004,0.53,0.7895,0.53,0.7281,0.53,0.5302,0.53,0.3655,0.53,0.9327,0.53
0.6008,0.531,0.7898,0.531,0.7257,0.531,0.5266,0.531,0.366,0.531,0.9328,0.531
0.6013,0.532,0.7901,0.532,0.726,0.532,0.5271,0.532,0.365,0.532,0.9329,0.532
0.6007,0.533,0.7892,0.533,0.7264,0.533,0.5276,0.533,0.3654,0.533,0.933,0.533
0.6012,0.534,0.7895,0.534,0.7268,0.534,0.528,0.534,0.3658,0.534,0.9331,0.534
0.5977,0.535,0.7849,0.535,0.7243,0.535,0.5285,0.535,0.3634,0.535,0.9332,0.535
0.5982,0.536,0.784,0.536,0.7229,0.536,0.5277,0.536,0.3638,0.536,0.9309,0.536
0.5986,0.537,0.7843,0.537,0.7223,0.537,0.5281,0.537,0.3643,0.537,0.9311,0.537
0.5981,0.538,0.7834,0.538,0.7227,0.538,0.5234,0.538,0.364,0.538,0.9312,0.538
0.5985,0.539,0.7837,0.539,0.7221,0.539,0.5239,0.539,0.3644,0.539,0.9305,0.539
0.5942,0.54,0.784,0.54,0.7225,0.54,0.5243,0.54,0.3614,0.54,0.9306,0.54
0.5946,0.541,0.7832,0.541,0.7202,0.541,0.5248,0.541,0.3618,0.541,0.9299,0.541
0.5951,0.542,0.7811,0.542,0.7205,0.542,0.5252,0.542,0.3622,0.542,0.9301,0.542
0.5927,0.543,0.7814,0.543,0.72,0.543,0.5181,0.543,0.3599,0.543,0.9302,0.543
0.5912,0.544,0.7805,0.544,0.7177,0.544,0.5186,0.544,0.3603,0.544,0.9303,0.544
0.5917,0.545,0.7785,0.545,0.7162,0.545,0.519,0.545,0.3608,0.545,0.9296,0.545
0.5912,0.546,0.7776,0.546,0.7166,0.546,0.5145,0.546,0.3598,0.546,0.9298,0.546
0.5879,0.547,0.778,0.547,0.7161,0.547,0.515,0.547,0.3602,0.547,0.9291,0.547
0.5884,0.548,0.7783,0.548,0.7112,0.548,0.5012,0.548,0.3607,0.548,0.9292,0.548
0.5824,0.549,0.7786,0.549,0.7107,0.549,0.5016,0.549,0.3577,0.549,0.9293,0.549
0.582,0.55,0.7789,0.55,0.7102,0.55,0.5021,0.55,0.3581,0.55,0.9279,0.55
0.5824,0.551,0.7781,0.551,0.7106,0.551,0.5014,0.551,0.3586,0.551,0.9272,0.551
0.5829,0.552,0.7784,0.552,0.7109,0.552,0.5018,0.552,0.3563,0.552,0.9274,0.552
0.5815,0.553,0.7787,0.553,0.7087,0.553,0.5023,0.553,0.3567,0.553,0.9267,0.553
0.582,0.554,0.7767,0.554,0.7065,0.554,0.5004,0.554,0.3572,0.554,0.9238,0.554
0.5824,0.555,0.7759,0.555,0.7044,0.555,0.5009,0.555,0.3563,0.555,0.9239,0.555
0.5828,0.556,0.7762,0.556,0.7047,0.556,0.5013,0.556,0.3567,0.556,0.9232,0.556
0.5815,0.557,0.7765,0.557,0.7043,0.557,0.5018,0.557,0.3571,0.557,0.9234,0.557
0.5819,0.558,0.7768,0.558,0.7046,0.558,0.5022,0.558,0.3568,0.558,0.922,0.558
0.5824,0.559,0.7771,0.559,0.7042,0.559,0.5015,0.559,0.3573,0.559,0.9221,0.559
0.5828,0.56,0.7774,0.56,0.7045,0.56,0.502,0.56,0.357,0.56,0.9222,0.56
0.5832,0.561,0.7766,0.561,0.7032,0.561,0.5024,0.561,0.3574,0.561,0.9224,0.561
0.5828,0.562,0.7769,0.562,0.7028,0.562,0.5029,0.562,0.3578,0.562,0.9217,0.562
0.5763,0.563,0.7772,0.563,0.6998,0.563,0.5033,0.563,0.3569,0.563,0.9219,0.563
0.5767,0.564,0.7775,0.564,0.6994,0.564,0.5038,0.564,0.3573,0.564,0.922,0.564
0.5771,0.565,0.7778,0.565,0.6998,0.565,0.5042,0.565,0.3578,0.565,0.9221,0.565
0.5767,0.566,0.7781,0.566,0.7001,0.566,0.4946,0.566,0.3537,0.566,0.9223,0.566
0.5771,0.567,0.7762,0.567,0.6989,0.567,0.4951,0.567,0.3541,0.567,0.9216,0.567
0.5776,0.568,0.7765,0.568,0.6992,0.568,0.4955,0.568,0.3545,0.568,0.921,0.568
0.578,0.569,0.7768,0.569,0.698,0.569,0.496,0.569,0.3433,0.569,0.9204,0.569
0.5776,0.57,0.7726,0.57,0.6927,0.57,0.4964,0.57,0.3437,0.57,0.9205,0.57
0.578,0.571,0.773,0.571,0.6931,0.571,0.4925,0.571,0.3441,0.571,0.9207,0.571
0.5784,0.572,0.7733,0.572,0.6927,0.572,0.4929,0.572,0.3445,0.572,0.9208,0.572
0.5763,0.573,0.7736,0.573,0.693,0.573,0.4934,0.573,0.3449,0.573,0.9202,0.573
0.5767,0.574,0.7739,0.574,0.6918,0.574,0.4938,0.574,0.3452,0.574,0.9203,0.574
0.573,0.575,0.7731,0.575,0.6922,0.575,0.4942,0.575,0.3439,0.575,0.9204,0.575
0.5734,0.576,0.7734,0.576,0.6926,0.576,0.4947,0.576,0.3443,0.576,0.9184,0.576
0.5738,0.577,0.7737,0.577,0.6922,0.577,0.4951,0.577,0.3447,0.577,0.9185,0.577
0.5742,0.578,0.7718,0.578,0.6902,0.578,0.4955,0.578,0.3427,0.578,0.9186,0.578
0.5746,0.579,0.7721,0.579,0.689,0.579,0.4907,0.579,0.3431,0.579,0.9159,0.579
0.5751,0.58,0.7713,0.58,0.6878,0.58,0.4911,0.58,0.34,0.58,0.9146,0.58
0.5705,0.581,0.7716,0.581,0.6882,0.581,0.4905,0.581,0.3404,0.581,0.9147,0.581
0.5669,0.582,0.7709,0.582,0.6878,0.582,0.4909,0.582,0.3408,0.582,0.9148,0.582
0.5673,0.583,0.7701,0.583,0.6836,0.583,0.4913,0.583,0.335,0.583,0.9136,0.583
0.5678,0.584,0.7704,0.584,0.6839,0.584,0.4918,0.584,0.3354,0.584,0.9137,0.584
0.5666,0.585,0.7675,0.585,0.682,0.585,0.4922,0.585,0.3358,0.585,0.9131,0.585
0.567,0.586,0.7678,0.586,0.6787,0.586,0.4926,0.586,0.3362,0.586,0.9132,0.586
0.5674,0.587,0.7681,0.587,0.6768,0.587,0.4931,0.587,0.3366,0.587,0.9134,0.587
0.5678,0.588,0.7684,0.588,0.675,0.588,0.4935,0.588,0.3369,0.588,0.9107,0.588
0.5667,0.589,0.7687,0.589,0.6746,0.589,0.4918,0.589,0.3324,0.589,0.9101,0.589
0.5671,0.59,0.768,0.59,0.6728,0.59,0.4922,0.59,0.3328,0.59,0.9103,0.59
0.5675,0.591,0.7683,0.591,0.6724,0.591,0.4927,0.591,0.3332,0.591,0.909,0.591
0.5679,0.592,0.7686,0.592,0.6714,0.592,0.4931,0.592,0.3335,0.592,0.9092,0.592
0.5683,0.593,0.7678,0.593,0.6696,0.593,0.4935,0.593,0.3339,0.593,0.9093,0.593
0.5679,0.594,0.7681,0.594,0.6671,0.594,0.4929,0.594,0.3343,0.594,0.9094,0.594
0.5668,0.595,0.7684,0.595,0.6633,0.595,0.4933,0.595,0.3347,0.595,0.9089,0.595
0.5672,0.596,0.7604,0.596,0.6636,0.596,0.4896,0.596,0.335,0.596,0.909,0.596
0.566,0.597,0.7607,0.597,0.664,0.597,0.4901,0.597,0.3354,0.597,0.9085,0.597
0.5657,0.598,0.761,0.598,0.6644,0.598,0.4905,0.598,0.3358,0.598,0.9086,0.598
0.5661,0.599,0.7603,0.599,0.6648,0.599,0.4859,0.599,0.3362,0.599,0.9088,0.599
0.5665,0.6,0.7596,0.6,0.6589,0.6,0.4863,0.6,0.3365,0.6,0.9089,0.6
0.5669,0.601,0.7569,0.601,0.6593,0.601,0.4867,0.601,0.3369,0.601,0.9084,0.601
0.5673,0.602,0.7572,0.602,0.6596,0.602,0.4861,0.602,0.3373,0.602,0.9085,0.602
0.5661,0.603,0.7565,0.603,0.66,0.603,0.4865,0.603,0.3377,0.603,0.9086,0.603
0.5666,0.604,0.7548,0.604,0.6604,0.604,0.4801,0.604,0.338,0.604,0.9074,0.604
0.567,0.605,0.7551,0.605,0.6594,0.605,0.4805,0.605,0.3384,0.605,0.9075,0.605
0.5674,0.606,0.7544,0.606,0.6577,0.606,0.4809,0.606,0.3345,0.606,0.9077,0.606
0.5655,0.607,0.7537,0.607,0.6574,0.607,0.4813,0.607,0.3349,0.607,0.9078,0.607
0.5628,0.608,0.7511,0.608,0.6551,0.608,0.4818,0.608,0.3352,0.608,0.9073,0.608
0.5632,0.609,0.7514,0.609,0.6535,0.609,0.4822,0.609,0.3319,0.609,0.9074,0.609
0.5613,0.61,0.7498,0.61,0.6532,0.61,0.4826,0.61,0.3323,0.61,0.9062,0.61
0.5588,0.611,0.7501,0.611,0.6431,0.611,0.483,0.611,0.3327,0.611,0.9044,0.611
0.5592,0.612,0.7504,0.612,0.6416,0.612,0.4805,0.612,0.3274,0.612,0.9045,0.612
0.5551,0.613,0.7497,0.613,0.642,0.613,0.4809,0.613,0.3278,0.613,0.904,0.613
0.5541,0.614,0.7481,0.614,0.6424,0.614,0.4738,0.614,0.3281,0.614,0.9015,0.614
0.5545,0.615,0.7484,0.615,0.6408,0.615,0.4742,0.615,0.3275,0.615,0.9016,0.615
0.5541,0.616,0.7487,0.616,0.6412,0.616,0.4746,0.616,0.3279,0.616,0.9018,0.616
0.5545,0.617,0.7481,0.617,0.6378,0.617,0.475,0.617,0.3282,0.617,0.9,0.617
0.5549,0.618,0.7474,0.618,0.6376,0.618,0.4755,0.618,0.3281,0.618,0.9001,0.618
0.5553,0.619,0.7477,0.619,0.6379,0.619,0.474,0.619,0.3284,0.619,0.8989,0.619
0.5536,0.62,0.7471,0.62,0.6371,0.62,0.4744,0.62,0.3283,0.62,0.8991,0.62
0.5518,0.621,0.7474,0.621,0.6362,0.621,0.4748,0.621,0.3286,0.621,0.8992,0.621
0.5522,0.622,0.7467,0.622,0.6366,0.622,0.4752,0.622,0.329,0.622,0.8987,0.622
0.5526,0.623,0.747,0.623,0.6357,0.623,0.4756,0.623,0.3279,0.623,0.8976,0.623
0.5509,0.624,0.7464,0.624,0.6342,0.624,0.4733,0.624,0.3282,0.624,0.8977,0.624
0.5513,0.625,0.7467,0.625,0.6334,0.625,0.4737,0.625,0.3286,0.625,0.8966,0.625
0.5517,0.626,0.747,0.626,0.632,0.626,0.4741,0.626,0.3284,0.626,0.8968,0.626
0.5514,0.627,0.7464,0.627,0.6323,0.627,0.4709,0.627,0.3288,0.627,0.8969,0.627
0.5517,0.628,0.7457,0.628,0.6321,0.628,0.4713,0.628,0.3291,0.628,0.8945,0.628
0.5507,0.629,0.7423,0.629,0.6319,0.629,0.4717,0.629,0.329,0.629,0.8928,0.629
0.5497,0.63,0.7389,0.63,0.6316,0.63,0.4721,0.63,0.3293,0.63,0.8917,0.63
0.5501,0.631,0.7383,0.631,0.632,0.631,0.4725,0.631,0.3297,0.631,0.8906,0.631
0.5491,0.632,0.7386,0.632,0.6324,0.632,0.4693,0.632,0.3286,0.632,0.8907,0.632
0.5495,0.633,0.7389,0.633,0.6327,0.633,0.4697,0.633,0.3289,0.633,0.8903,0.633
0.5499,0.634,0.7392,0.634,0.6272,0.634,0.4692,0.634,0.3293,0.634,0.8898,0.634
0.5489,0.635,0.7396,0.635,0.6275,0.635,0.4696,0.635,0.3287,0.635,0.8899,0.635
0.5493,0.636,0.7389,0.636,0.6238,0.636,0.47,0.636,0.329,0.636,0.8901,0.636
0.5497,0.637,0.7393,0.637,0.6242,0.637,0.4704,0.637,0.3293,0.637,0.8896,0.637
0.5487,0.638,0.7351,0.638,0.624,0.638,0.4708,0.638,0.3292,0.638,0.8873,0.638
0.5423,0.639,0.7345,0.639,0.6203,0.639,0.4686,0.639,0.3296,0.639,0.8869,0.639
0.5374,0.64,0.7348,0.64,0.6201,0.64,0.469,0.64,0.3284,0.64,0.887,0.64
0.5377,0.641,0.7333,0.641,0.6194,0.641,0.4693,0.641,0.3288,0.641,0.8866,0.641
0.5368,0.642,0.7336,0.642,0.6197,0.642,0.4612,0.642,0.3291,0.642,0.8855,0.642
0.5366,0.643,0.733,0.643,0.6201,0.643,0.4616,0.643,0.329,0.643,0.8857,0.643
0.5369,0.644,0.7325,0.644,0.6176,0.644,0.4587,0.644,0.3293,0.644,0.884,0.644
0.5354,0.645,0.7328,0.645,0.618,0.645,0.459,0.645,0.3297,0.645,0.8836,0.645
0.5332,0.646,0.7304,0.646,0.6173,0.646,0.4594,0.646,0.3262,0.646,0.8837,0.646
0.5336,0.647,0.7307,0.647,0.6171,0.647,0.4598,0.647,0.3266,0.647,0.8839,0.647
0.5339,0.648,0.7302,0.648,0.6169,0.648,0.4602,0.648,0.3269,0.648,0.8835,0.648
0.5324,0.649,0.7305,0.649,0.6172,0.649,0.4509,0.649,0.3272,0.649,0.8824,0.649
0.5328,0.65,0.7308,0.65,0.6176,0.65,0.4513,0.65,0.3276,0.65,0.8826,0.65
0.5281,0.651,0.7311,0.651,0.6174,0.651,0.4516,0.651,0.3279,0.651,0.8827,0.651
0.5285,0.652,0.7314,0.652,0.6161,0.652,0.4481,0.652,0.3241,0.652,0.8823,0.652
0.5289,0.653,0.7317,0.653,0.6132,0.653,0.4485,0.653,0.3244,0.653,0.8795,0.653
0.5287,0.654,0.732,0.654,0.6071,0.654,0.4489,0.654,0.3247,0.654,0.8797,0.654
0.529,0.655,0.7323,0.655,0.6037,0.655,0.4477,0.655,0.3246,0.655,0.8787,0.655
0.5263,0.656,0.7326,0.656,0.6009,0.656,0.4481,0.656,0.3249,0.656,0.8788,0.656
0.5267,0.657,0.7329,0.657,0.5992,0.657,0.4461,0.657,0.3253,0.657,0.8761,0.657
0.5265,0.658,0.7264,0.658,0.5991,0.658,0.4465,0.658,0.3202,0.658,0.8757,0.658
0.5232,0.659,0.725,0.659,0.5989,0.659,0.4469,0.659,0.3205,0.659,0.8747,0.659
0.5236,0.66,0.7253,0.66,0.5947,0.66,0.4473,0.66,0.3177,0.66,0.8743,0.66
0.5215,0.661,0.7206,0.661,0.593,0.661,0.4476,0.661,0.3181,0.661,0.8738,0.661
0.5213,0.662,0.72,0.662,0.5924,0.662,0.448,0.662,0.3184,0.662,0.8729,0.662
0.5217,0.663,0.7195,0.663,0.5923,0.663,0.4484,0.663,0.3131,0.663,0.8719,0.663
0.5221,0.664,0.7198,0.664,0.5926,0.664,0.4488,0.664,0.3135,0.664,0.8709,0.664
0.5212,0.665,0.7201,0.665,0.5925,0.665,0.4379,0.665,0.3138,0.665,0.8705,0.665
0.5216,0.666,0.7196,0.666,0.5929,0.666,0.4383,0.666,0.3133,0.666,0.8707,0.666
0.5149,0.667,0.7183,0.667,0.5902,0.667,0.4358,0.667,0.3136,0.667,0.868,0.667
0.5153,0.668,0.7186,0.668,0.5896,0.668,0.4361,0.668,0.3139,0.668,0.8671,0.668
0.5157,0.669,0.7181,0.669,0.589,0.669,0.4365,0.669,0.3134,0.669,0.8667,0.669
0.5149,0.67,0.7184,0.67,0.5889,0.67,0.4347,0.67,0.3137,0.67,0.8663,0.67
0.513,0.671,0.7187,0.671,0.5877,0.671,0.4351,0.671,0.314,0.671,0.8659,0.671
0.5134,0.672,0.7166,0.672,0.5852,0.672,0.434,0.672,0.3123,0.672,0.8656,0.672
0.5109,0.673,0.7169,0.673,0.5846,0.673,0.4344,0.673,0.3126,0.673,0.8657,0.673
0.5096,0.674,0.7172,0.674,0.5845,0.674,0.4348,0.674,0.3129,0.674,0.8643,0.674
0.5083,0.675,0.7175,0.675,0.5844,0.675,0.4248,0.675,0.3108,0.675,0.8644,0.675
0.5086,0.676,0.7162,0.676,0.5842,0.676,0.4251,0.676,0.3111,0.676,0.8641,0.676
0.509,0.677,0.7117,0.677,0.5832,0.677,0.4241,0.677,0.3114,0.677,0.8642,0.677
0.5077,0.678,0.7112,0.678,0.5831,0.678,0.4245,0.678,0.3089,0.678,0.8644,0.678
0.5081,0.679,0.7099,0.679,0.5825,0.679,0.4249,0.679,0.3092,0.679,0.8635,0.679
0.5068,0.68,0.7079,0.68,0.5828,0.68,0.4193,0.68,0.3095,0.68,0.8637,0.68
0.5055,0.681,0.7082,0.681,0.5832,0.681,0.4196,0.681,0.3098,0.681,0.8638,0.681
0.5059,0.682,0.7077,0.682,0.5793,0.682,0.4142,0.682,0.3101,0.682,0.8635,0.682
0.5041,0.683,0.708,0.683,0.5787,0.683,0.4145,0.683,0.3072,0.683,0.8636,0.683
0.5039,0.684,0.7083,0.684,0.5791,0.684,0.4149,0.684,0.3076,0.684,0.8622,0.684
0.5042,0.685,0.7079,0.685,0.5794,0.685,0.4152,0.685,0.3079,0.685,0.8602,0.685
0.5046,0.686,0.7082,0.686,0.5789,0.686,0.4156,0.686,0.3066,0.686,0.8593,0.686
0.5044,0.687,0.7077,0.687,0.5792,0.687,0.4109,0.687,0.3069,0.687,0.8584,0.687
0.5048,0.688,0.708,0.688,0.5777,0.688,0.4113,0.688,0.3072,0.688,0.857,0.688
0.5052,0.689,0.7068,0.689,0.5781,0.689,0.4116,0.689,0.3048,0.689,0.8556,0.689
0.5039,0.69,0.7071,0.69,0.5775,0.69,0.4035,0.69,0.3051,0.69,0.8547,0.69
0.5043,0.691,0.7074,0.691,0.5779,0.691,0.4038,0.691,0.3054,0.691,0.8549,0.691
0.5046,0.692,0.7069,0.692,0.5773,0.692,0.4,0.692,0.3015,0.692,0.8545,0.692
0.5029,0.693,0.7072,0.693,0.5777,0.693,0.4004,0.693,0.3018,0.693,0.8547,0.693
0.5011,0.694,0.7067,0.694,0.5776,0.694,0.4007,0.694,0.3022,0.694,0.8544,0.694
0.5015,0.695,0.707,0.695,0.5779,0.695,0.4005,0.695,0.3006,0.695,0.8535,0.695
0.5002,0.696,0.7058,0.696,0.5783,0.696,0.4008,0.696,0.3009,0.696,0.8532,0.696
0.5001,0.697,0.7039,0.697,0.5768,0.697,0.3977,0.697,0.3012,0.697,0.8533,0.697
0.5004,0.698,0.7042,0.698,0.5772,0.698,0.398,0.698,0.3011,0.698,0.852,0.698
0.4997,0.699,0.7037,0.699,0.5771,0.699,0.3984,0.699,0.3014,0.699,0.8522,0.699
0.4996,0.7,0.704,0.7,0.5761,0.7,0.3982,0.7,0.3017,0.7,0.8508,0.7
0.4999,0.701,0.7043,0.701,0.576,0.701,0.3985,0.701,0.302,0.701,0.8484,0.701
0.4998,0.702,0.7046,0.702,0.5763,0.702,0.3988,0.702,0.3023,0.702,0.8481,0.702
0.4991,0.703,0.7034,0.703,0.5762,0.703,0.3947,0.703,0.3008,0.703,0.8478,0.703
0.4995,0.704,0.703,0.704,0.5752,0.704,0.395,0.704,0.3011,0.704,0.8479,0.704
0.4988,0.705,0.7025,0.705,0.5756,0.705,0.3931,0.705,0.3014,0.705,0.8476,0.705
0.4961,0.706,0.6992,0.706,0.5746,0.706,0.3934,0.706,0.3002,0.706,0.8478,0.706
0.4964,0.707,0.6987,0.707,0.574,0.707,0.3938,0.707,0.3005,0.707,0.848,0.707
0.4968,0.708,0.6983,0.708,0.5739,0.708,0.3865,0.708,0.3008,0.708,0.8467,0.708
0.4941,0.709,0.6986,0.709,0.5738,0.709,0.3869,0.709,0.2986,0.709,0.8458,0.709
0.4934,0.71,0.6989,0.71,0.5742,0.71,0.3867,0.71,0.2989,0.71,0.846,0.71
0.4938,0.711,0.6977,0.711,0.5745,0.711,0.387,0.711,0.2992,0.711,0.8442,0.711
0.4927,0.712,0.698,0.712,0.574,0.712,0.3873,0.712,0.2977,0.712,0.8444,0.712
0.4925,0.713,0.6954,0.713,0.5743,0.713,0.3871,0.713,0.298,0.713,0.8436,0.713
0.4929,0.714,0.6957,0.714,0.5743,0.714,0.3875,0.714,0.2982,0.714,0.8428,0.714
0.4927,0.715,0.6946,0.715,0.5737,0.715,0.3873,0.715,0.2943,0.715,0.842,0.715
0.4931,0.716,0.6949,0.716,0.5723,0.716,0.3876,0.716,0.2946,0.716,0.8417,0.716
0.4934,0.717,0.691,0.717,0.5705,0.717,0.3879,0.717,0.2949,0.717,0.8419,0.717
0.4918,0.718,0.6913,0.718,0.57,0.718,0.3861,0.718,0.2942,0.718,0.8415,0.718
0.4902,0.719,0.6909,0.719,0.5695,0.719,0.3865,0.719,0.2944,0.719,0.8417,0.719
0.4905,0.72,0.6912,0.72,0.5698,0.72,0.3863,0.72,0.2944,0.72,0.8414,0.72
0.4889,0.721,0.688,0.721,0.5702,0.721,0.3866,0.721,0.2947,0.721,0.8406,0.721
0.4878,0.722,0.6862,0.722,0.5701,0.722,0.3869,0.722,0.295,0.722,0.8408,0.722
0.4882,0.723,0.6838,0.723,0.5704,0.723,0.3852,0.723,0.2946,0.723,0.8405,0.723
0.4885,0.724,0.682,0.724,0.5699,0.724,0.3855,0.724,0.2949,0.724,0.8397,0.724
0.4879,0.725,0.6823,0.725,0.5702,0.725,0.3709,0.725,0.2951,0.725,0.837,0.725
0.4878,0.726,0.6819,0.726,0.5702,0.726,0.3712,0.726,0.293,0.726,0.8372,0.726
0.4881,0.727,0.6769,0.727,0.5705,0.727,0.3715,0.727,0.2933,0.727,0.8369,0.727
0.4885,0.728,0.6772,0.728,0.5691,0.728,0.3699,0.728,0.2936,0.728,0.8366,0.728
0.486,0.729,0.6768,0.729,0.5695,0.729,0.3703,0.729,0.2912,0.729,0.8368,0.729
0.4863,0.73,0.6751,0.73,0.5698,0.73,0.3692,0.73,0.2915,0.73,0.8361,0.73
0.4862,0.731,0.6754,0.731,0.5689,0.731,0.3695,0.731,0.2918,0.731,0.8358,0.731
0.486,0.732,0.6757,0.732,0.5688,0.732,0.3698,0.732,0.2917,0.732,0.8355,0.732
0.4864,0.733,0.676,0.733,0.5646,0.733,0.3645,0.733,0.292,0.733,0.8338,0.733
0.4848,0.734,0.6757,0.734,0.5649,0.734,0.3649,0.734,0.2923,0.734,0.8335,0.734
0.4801,0.735,0.676,0.735,0.564,0.735,0.3652,0.735,0.2916,0.735,0.8332,0.735
0.4804,0.736,0.6743,0.736,0.5643,0.736,0.3655,0.736,0.2919,0.736,0.8334,0.736
0.4808,0.737,0.674,0.737,0.5647,0.737,0.3658,0.737,0.2921,0.737,0.8317,0.737
0.4811,0.738,0.6704,0.738,0.5646,0.738,0.3643,0.738,0.2901,0.738,0.8315,0.738
0.4815,0.739,0.6694,0.739,0.5625,0.739,0.3646,0.739,0.2904,0.739,0.8307,0.739
0.4795,0.74,0.6697,0.74,0.5624,0.74,0.364,0.74,0.2891,0.74,0.83,0.74
0.4799,0.741,0.6694,0.741,0.5623,0.741,0.3643,0.741,0.2893,0.741,0.8288,0.741
0.4802,0.742,0.6665,0.742,0.5615,0.742,0.3646,0.742,0.2896,0.742,0.8285,0.742
0.4805,0.743,0.6668,0.743,0.5618,0.743,0.3618,0.743,0.2896,0.743,0.8287,0.743
0.4804,0.744,0.6658,0.744,0.5613,0.744,0.3621,0.744,0.2898,0.744,0.8284,0.744
0.4763,0.745,0.6649,0.745,0.5597,0.745,0.362,0.745,0.2901,0.745,0.8282,0.745
0.4766,0.746,0.6639,0.746,0.5592,0.746,0.3623,0.746,0.2869,0.746,0.827,0.746
0.4717,0.747,0.663,0.747,0.5595,0.747,0.3626,0.747,0.2872,0.747,0.8272,0.747
0.4716,0.748,0.6614,0.748,0.5587,0.748,0.3616,0.748,0.2874,0.748,0.8265,0.748
0.4719,0.749,0.6617,0.749,0.5586,0.749,0.3619,0.749,0.2874,0.749,0.8258,0.749
0.4705,0.75,0.6589,0.75,0.5566,0.75,0.3618,0.75,0.2877,0.75,0.8241,0.75
0.4704,0.751,0.6592,0.751,0.555,0.751,0.3621,0.751,0.2879,0.751,0.8234,0.751
0.4707,0.752,0.6535,0.752,0.5549,0.752,0.3624,0.752,0.2866,0.752,0.8236,0.752
0.4711,0.753,0.6508,0.753,0.5544,0.753,0.3596,0.753,0.2869,0.753,0.8229,0.753
0.468,0.754,0.6511,0.754,0.5548,0.754,0.3599,0.754,0.2872,0.754,0.8231,0.754
0.4683,0.755,0.6502,0.755,0.5536,0.755,0.3602,0.755,0.285,0.755,0.8233,0.755
0.4687,0.756,0.6505,0.756,0.5531,0.756,0.3601,0.756,0.2853,0.756,0.8231,0.756
0.469,0.757,0.6508,0.757,0.5527,0.757,0.3604,0.757,0.2855,0.757,0.8228,0.757
0.4693,0.758,0.6488,0.758,0.553,0.758,0.3607,0.758,0.2833,0.758,0.8212,0.758
0.4675,0.759,0.6462,0.759,0.553,0.759,0.361,0.759,0.2836,0.759,0.8205,0.759
0.467,0.76,0.6447,0.76,0.5533,0.76,0.3613,0.76,0.2754,0.76,0.8207,0.76
0.4669,0.761,0.6445,0.761,0.5525,0.761,0.3616,0.761,0.2756,0.761,0.82,0.761
0.4673,0.762,0.6436,0.762,0.5524,0.762,0.3619,0.762,0.2759,0.762,0.8202,0.762
0.4676,0.763,0.6422,0.763,0.5527,0.763,0.3571,0.763,0.2736,0.763,0.8191,0.763
0.4675,0.764,0.6425,0.764,0.55,0.764,0.3574,0.764,0.2739,0.764,0.8193,0.764
0.4678,0.765,0.6422,0.765,0.5504,0.765,0.3577,0.765,0.2741,0.765,0.8182,0.765
0.4661,0.766,0.6425,0.766,0.5492,0.766,0.358,0.766,0.2744,0.766,0.818,0.766
0.4664,0.767,0.6423,0.767,0.5484,0.767,0.3583,0.767,0.2746,0.767,0.8182,0.767
0.4667,0.768,0.642,0.768,0.5461,0.768,0.354,0.768,0.2749,0.768,0.817,0.768
0.4666,0.769,0.6417,0.769,0.5465,0.769,0.3543,0.769,0.2752,0.769,0.8164,0.769
0.4665,0.77,0.642,0.77,0.5464,0.77,0.3546,0.77,0.2754,0.77,0.8161,0.77
0.4669,0.771,0.6418,0.771,0.5467,0.771,0.3524,0.771,0.2757,0.771,0.8159,0.771
0.4639,0.772,0.6409,0.772,0.5463,0.772,0.3527,0.772,0.2743,0.772,0.8157,0.772
0.4638,0.773,0.6407,0.773,0.5466,0.773,0.3494,0.773,0.2745,0.773,0.8154,0.773
0.4641,0.774,0.6393,0.774,0.547,0.774,0.3497,0.774,0.2748,0.774,0.8156,0.774
0.4645,0.775,0.639,0.775,0.5469,0.775,0.35,0.775,0.2736,0.775,0.8154,0.775
0.4624,0.776,0.6388,0.776,0.5472,0.776,0.3487,0.776,0.2739,0.776,0.8156,0.776
0.4607,0.777,0.6358,0.777,0.5439,0.777,0.349,0.777,0.2742,0.777,0.8158,0.777
0.461,0.778,0.6328,0.778,0.5442,0.778,0.3493,0.778,0.2744,0.778,0.816,0.778
0.4601,0.779,0.632,0.779,0.5435,0.779,0.3496,0.779,0.2747,0.779,0.8162,0.779
0.4601,0.78,0.6312,0.78,0.5438,0.78,0.3499,0.78,0.2746,0.78,0.8147,0.78
0.4604,0.781,0.6299,0.781,0.5441,0.781,0.3478,0.781,0.2749,0.781,0.8136,0.781
0.4579,0.782,0.6254,0.782,0.5444,0.782,0.3481,0.782,0.2752,0.782,0.8138,0.782
0.4583,0.783,0.6257,0.783,0.544,0.783,0.3476,0.783,0.2695,0.783,0.8127,0.783
0.4586,0.784,0.626,0.784,0.544,0.784,0.3479,0.784,0.2697,0.784,0.8104,0.784
0.4573,0.785,0.6258,0.785,0.5443,0.785,0.3482,0.785,0.27,0.785,0.8098,0.785
0.4549,0.786,0.6261,0.786,0.5425,0.786,0.3401,0.786,0.2694,0.786,0.8071,0.786
0.4553,0.787,0.6171,0.787,0.5389,0.787,0.3404,0.787,0.2697,0.787,0.8065,0.787
0.4556,0.788,0.6148,0.788,0.5354,0.788,0.3406,0.788,0.2699,0.788,0.8067,0.788
0.4559,0.789,0.6151,0.789,0.5327,0.789,0.3409,0.789,0.2694,0.789,0.8069,0.789
0.4562,0.79,0.6149,0.79,0.5323,0.79,0.3412,0.79,0.2696,0.79,0.8062,0.79
0.4565,0.791,0.6147,0.791,0.5326,0.791,0.3385,0.791,0.2699,0.791,0.8064,0.791
0.4564,0.792,0.615,0.792,0.5299,0.792,0.3388,0.792,0.2701,0.792,0.8062,0.792
0.4568,0.793,0.6138,0.793,0.5302,0.793,0.338,0.793,0.2704,0.793,0.8056,0.793
0.454,0.794,0.6111,0.794,0.5282,0.794,0.3383,0.794,0.2706,0.794,0.8054,0.794
0.4528,0.795,0.6114,0.795,0.5278,0.795,0.3386,0.795,0.2675,0.795,0.8048,0.795
0.4494,0.796,0.6117,0.796,0.5281,0.796,0.3378,0.796,0.2677,0.796,0.8038,0.796
0.4497,0.797,0.6115,0.797,0.5265,0.797,0.3381,0.797,0.268,0.797,0.8032,0.797
0.4489,0.798,0.6118,0.798,0.5251,0.798,0.3323,0.798,0.2677,0.798,0.8022,0.798
0.4492,0.799,0.6121,0.799,0.5212,0.799,0.3326,0.799,0.268,0.799,0.8008,0.799
0.4495,0.8,0.6119,0.8,0.5215,0.8,0.3328,0.8,0.2644,0.8,0.8002,0.8
0.448,0.801,0.6068,0.801,0.5219,0.801,0.3276,0.801,0.2646,0.801,0.8004,0.801
0.4469,0.802,0.6066,0.802,0.5202,0.802,0.3279,0.802,0.2649,0.802,0.8002,0.802
0.4472,0.803,0.6069,0.803,0.5196,0.803,0.3282,0.803,0.2639,0.803,0.8,0.803
0.445,0.804,0.6053,0.804,0.5193,0.804,0.3264,0.804,0.2641,0.804,0.7994,0.804
0.4445,0.805,0.6046,0.805,0.5161,0.805,0.3267,0.805,0.2644,0.805,0.7996,0.805
0.4449,0.806,0.6049,0.806,0.5155,0.806,0.3198,0.806,0.2641,0.806,0.799,0.806
0.4423,0.807,0.6052,0.807,0.5158,0.807,0.32,0.807,0.2644,0.807,0.7988,0.807
0.4423,0.808,0.6055,0.808,0.513,0.808,0.3203,0.808,0.2646,0.808,0.7928,0.808
0.4426,0.809,0.6058,0.809,0.513,0.809,0.3174,0.809,0.2569,0.809,0.793,0.809
0.4415,0.81,0.6061,0.81,0.513,0.81,0.3177,0.81,0.2571,0.81,0.7924,0.81
0.4418,0.811,0.605,0.811,0.5133,0.811,0.3167,0.811,0.2574,0.811,0.7922,0.811
0.441,0.812,0.6043,0.812,0.5124,0.812,0.3169,0.812,0.2546,0.812,0.792,0.812
0.4413,0.813,0.6027,0.813,0.5124,0.813,0.3172,0.813,0.2548,0.813,0.7915,0.813
0.4416,0.814,0.6021,0.814,0.5127,0.814,0.3113,0.814,0.2551,0.814,0.7917,0.814
0.4419,0.815,0.6019,0.815,0.5124,0.815,0.3116,0.815,0.2553,0.815,0.7915,0.815
0.4422,0.816,0.6003,0.816,0.5103,0.816,0.3107,0.816,0.2555,0.816,0.7917,0.816
0.4411,0.817,0.6006,0.817,0.5106,0.817,0.3109,0.817,0.2558,0.817,0.7911,0.817
0.4394,0.818,0.6009,0.818,0.5109,0.818,0.3112,0.818,0.254,0.818,0.7913,0.818
0.4397,0.819,0.5966,0.819,0.5097,0.819,0.2972,0.819,0.2542,0.819,0.7908,0.819
0.4393,0.82,0.5969,0.82,0.5073,0.82,0.2974,0.82,0.2542,0.82,0.7895,0.82
0.4382,0.821,0.5949,0.821,0.5076,0.821,0.2961,0.821,0.2544,0.821,0.7893,0.821
0.4385,0.822,0.5916,0.822,0.5052,0.822,0.2963,0.822,0.2547,0.822,0.7895,0.822
0.4388,0.823,0.5919,0.823,0.502,0.823,0.2966,0.823,0.2522,0.823,0.7889,0.823
0.4378,0.824,0.5895,0.824,0.5015,0.824,0.2949,0.824,0.2525,0.824,0.7888,0.824
0.4381,0.825,0.5889,0.825,0.5018,0.825,0.2952,0.825,0.2527,0.825,0.7886,0.825
0.438,0.826,0.5839,0.826,0.5004,0.826,0.2955,0.826,0.2516,0.826,0.7866,0.826
0.4376,0.827,0.5842,0.827,0.4987,0.827,0.2957,0.827,0.2518,0.827,0.7864,0.827
0.4369,0.828,0.5841,0.828,0.4944,0.828,0.296,0.828,0.252,0.828,0.7862,0.828
0.4372,0.829,0.5839,0.829,0.4942,0.829,0.2957,0.829,0.2523,0.829,0.7864,0.829
0.4372,0.83,0.5842,0.83,0.4939,0.83,0.2959,0.83,0.2525,0.83,0.7862,0.83
0.4332,0.831,0.5832,0.831,0.4928,0.831,0.2956,0.831,0.2527,0.831,0.7861,0.831
0.4335,0.832,0.5835,0.832,0.4918,0.832,0.2959,0.832,0.2514,0.832,0.7793,0.832
0.4337,0.833,0.5838,0.833,0.4904,0.833,0.2961,0.833,0.2517,0.833,0.7788,0.833
0.4337,0.834,0.5841,0.834,0.4875,0.834,0.2959,0.834,0.2519,0.834,0.7783,0.834
0.434,0.835,0.5835,0.835,0.487,0.835,0.2961,0.835,0.2489,0.835,0.7785,0.835
0.434,0.836,0.5838,0.836,0.4867,0.836,0.2922,0.836,0.2491,0.836,0.7773,0.836
0.4343,0.837,0.5832,0.837,0.4859,0.837,0.2924,0.837,0.2493,0.837,0.776,0.837
0.4346,0.838,0.5835,0.838,0.4844,0.838,0.2927,0.838,0.2479,0.838,0.7752,0.838
0.4309,0.839,0.5834,0.839,0.4826,0.839,0.2919,0.839,0.2481,0.839,0.7733,0.839
0.4312,0.84,0.5837,0.84,0.479,0.84,0.2921,0.84,0.2477,0.84,0.7721,0.84
0.4315,0.841,0.584,0.841,0.4787,0.841,0.2924,0.841,0.2479,0.841,0.7709,0.841
0.4299,0.842,0.583,0.842,0.4785,0.842,0.2926,0.842,0.2481,0.842,0.7711,0.842
0.4302,0.843,0.5833,0.843,0.4783,0.843,0.2929,0.843,0.2483,0.843,0.7702,0.843
0.4305,0.844,0.5768,0.844,0.476,0.844,0.2888,0.844,0.2486,0.844,0.7701,0.844
0.4301,0.845,0.5754,0.845,0.4761,0.845,0.2891,0.845,0.2488,0.845,0.7692,0.845
0.4291,0.846,0.5757,0.846,0.4756,0.846,0.2849,0.846,0.2443,0.846,0.7691,0.846
0.4266,0.847,0.576,0.847,0.4749,0.847,0.2851,0.847,0.2445,0.847,0.7693,0.847
0.4269,0.848,0.5747,0.848,0.4737,0.848,0.2854,0.848,0.2447,0.848,0.7678,0.848
0.4272,0.849,0.5745,0.849,0.4725,0.849,0.2849,0.849,0.2447,0.849,0.7666,0.849
0.4259,0.85,0.574,0.85,0.472,0.85,0.2851,0.85,0.245,0.85,0.7665,0.85
0.4262,0.851,0.5731,0.851,0.4721,0.851,0.2853,0.851,0.2452,0.851,0.7667,0.851
0.4262,0.852,0.5734,0.852,0.4714,0.852,0.283,0.852,0.2424,0.852,0.7666,0.852
0.4265,0.853,0.5708,0.853,0.4717,0.853,0.2832,0.853,0.2426,0.853,0.7668,0.853
0.4267,0.854,0.5671,0.854,0.471,0.854,0.283,0.854,0.2428,0.854,0.766,0.854
0.4261,0.855,0.567,0.855,0.4713,0.855,0.2832,0.855,0.2427,0.855,0.7655,0.855
0.4261,0.856,0.5645,0.856,0.4706,0.856,0.2834,0.856,0.2429,0.856,0.764,0.856
0.4264,0.857,0.5621,0.857,0.4704,0.857,0.2827,0.857,0.2431,0.857,0.7625,0.857
0.4266,0.858,0.5612,0.858,0.4697,0.858,0.283,0.858,0.2433,0.858,0.7624,0.858
0.4269,0.859,0.5607,0.859,0.4697,0.859,0.2811,0.859,0.2435,0.859,0.7616,0.859
0.4272,0.86,0.561,0.86,0.4693,0.86,0.2813,0.86,0.2429,0.86,0.7618,0.86
0.4266,0.861,0.5605,0.861,0.4667,0.861,0.2816,0.861,0.2432,0.861,0.7607,0.861
0.4259,0.862,0.5608,0.862,0.4665,0.862,0.2804,0.862,0.2434,0.862,0.7609,0.862
0.4214,0.863,0.5554,0.863,0.4668,0.863,0.2806,0.863,0.2434,0.863,0.7588,0.863
0.4216,0.864,0.5541,0.864,0.4668,0.864,0.2795,0.864,0.2436,0.864,0.7567,0.864
0.4219,0.865,0.5522,0.865,0.4667,0.865,0.2797,0.865,0.2438,0.865,0.7559,0.865
0.4219,0.866,0.5525,0.866,0.4636,0.866,0.28,0.866,0.2428,0.866,0.7555,0.866
0.4222,0.867,0.5513,0.867,0.4611,0.867,0.2744,0.867,0.2431,0.867,0.7547,0.867
0.4201,0.868,0.5512,0.868,0.4614,0.868,0.2746,0.868,0.2433,0.868,0.7539,0.868
0.4163,0.869,0.55,0.869,0.4617,0.869,0.2699,0.869,0.2402,0.869,0.7535,0.869
0.4165,0.87,0.5496,0.87,0.4597,0.87,0.2701,0.87,0.2404,0.87,0.7537,0.87
0.4142,0.871,0.5498,0.871,0.4599,0.871,0.2703,0.871,0.2406,0.871,0.7539,0.871
0.4131,0.872,0.5483,0.872,0.4577,0.872,0.2689,0.872,0.2342,0.872,0.7515,0.872
0.4133,0.873,0.5486,0.873,0.4573,0.873,0.2691,0.873,0.2344,0.873,0.7498,0.873
0.4099,0.874,0.5463,0.874,0.4574,0.874,0.2681,0.874,0.2346,0.874,0.7497,0.874
0.4077,0.875,0.5448,0.875,0.4563,0.875,0.2683,0.875,0.2334,0.875,0.7493,0.875
0.408,0.876,0.5448,0.876,0.4534,0.876,0.2685,0.876,0.2336,0.876,0.7435,0.876
0.4083,0.877,0.544,0.877,0.4511,0.877,0.2675,0.877,0.2338,0.877,0.7434,0.877
0.4017,0.878,0.5421,0.878,0.4507,0.878,0.2677,0.878,0.2286,0.878,0.7433,0.878
0.402,0.879,0.5424,0.879,0.4508,0.879,0.2673,0.879,0.2288,0.879,0.7414,0.879
0.4007,0.88,0.5427,0.88,0.4497,0.88,0.2676,0.88,0.2275,0.88,0.741,0.88
0.4001,0.881,0.5426,0.881,0.4489,0.881,0.2678,0.881,0.2277,0.881,0.7393,0.881
0.3967,0.882,0.5418,0.882,0.449,0.882,0.2618,0.882,0.2279,0.882,0.7392,0.882
0.397,0.883,0.5414,0.883,0.448,0.883,0.262,0.883,0.2167,0.883,0.7361,0.883
0.3947,0.884,0.5393,0.884,0.4465,0.884,0.2599,0.884,0.2169,0.884,0.7363,0.884
0.3945,0.885,0.5395,0.885,0.4468,0.885,0.2601,0.885,0.2171,0.885,0.7365,0.885
0.3947,0.886,0.5388,0.886,0.4456,0.886,0.2603,0.886,0.2168,0.886,0.7364,0.886
0.3947,0.887,0.5384,0.887,0.4427,0.887,0.259,0.887,0.217,0.887,0.7367,0.887
0.3945,0.888,0.5383,0.888,0.4409,0.888,0.2592,0.888,0.2172,0.888,0.7369,0.888
0.3948,0.889,0.5382,0.889,0.4406,0.889,0.2594,0.889,0.2128,0.889,0.7371,0.889
0.3935,0.89,0.5382,0.89,0.4404,0.89,0.2596,0.89,0.213,0.89,0.7358,0.89
0.3898,0.891,0.5378,0.891,0.4407,0.891,0.2599,0.891,0.2132,0.891,0.7351,0.891
0.39,0.892,0.5377,0.892,0.4402,0.892,0.2595,0.892,0.2134,0.892,0.7338,0.892
0.39,0.893,0.5373,0.893,0.4394,0.893,0.2597,0.893,0.2136,0.893,0.7331,0.893
0.3903,0.894,0.5345,0.894,0.4383,0.894,0.2586,0.894,0.2137,0.894,0.7331,0.894
0.3906,0.895,0.5348,0.895,0.4367,0.895,0.2588,0.895,0.2136,0.895,0.733,0.895
0.3881,0.896,0.5298,0.896,0.4336,0.896,0.259,0.896,0.2138,0.896,0.7332,0.896
0.3884,0.897,0.5287,0.897,0.4325,0.897,0.2589,0.897,0.214,0.897,0.7325,0.897
0.3887,0.898,0.528,0.898,0.4308,0.898,0.2591,0.898,0.2142,0.898,0.7324,0.898
0.3889,0.899,0.5283,0.899,0.4309,0.899,0.2585,0.899,0.2144,0.899,0.7315,0.899
0.3889,0.9,0.5286,0.9,0.4304,0.9,0.2587,0.9,0.2143,0.9,0.7308,0.9
0.3856,0.901,0.5224,0.901,0.4258,0.901,0.259,0.901,0.2145,0.901,0.7304,0.901
0.3858,0.902,0.5226,0.902,0.4255,0.902,0.2566,0.902,0.2147,0.902,0.7301,0.902
0.3825,0.903,0.5204,0.903,0.4246,0.903,0.2568,0.903,0.2056,0.903,0.7297,0.903
0.3802,0.904,0.5207,0.904,0.4242,0.904,0.257,0.904,0.2058,0.904,0.7296,0.904
0.3805,0.905,0.5181,0.905,0.4242,0.905,0.2499,0.905,0.206,0.905,0.7278,0.905
0.3786,0.906,0.5113,0.906,0.4195,0.906,0.2501,0.906,0.2056,0.906,0.7277,0.906
0.3787,0.907,0.5116,0.907,0.4194,0.907,0.2503,0.907,0.2058,0.907,0.7262,0.907
0.3789,0.908,0.51,0.908,0.4189,0.908,0.2505,0.908,0.206,0.908,0.725,0.908
0.3787,0.909,0.5082,0.909,0.4188,0.909,0.2507,0.909,0.2059,0.909,0.7226,0.909
0.3751,0.91,0.5067,0.91,0.4191,0.91,0.2459,0.91,0.2061,0.91,0.7223,0.91
0.3754,0.911,0.5063,0.911,0.4165,0.911,0.2461,0.911,0.2063,0.911,0.7199,0.911
0.3736,0.912,0.5057,0.912,0.4144,0.912,0.2438,0.912,0.2002,0.912,0.7188,0.912
0.3725,0.913,0.5016,0.913,0.4124,0.913,0.244,0.913,0.2004,0.913,0.7176,0.913
0.3684,0.914,0.497,0.914,0.4112,0.914,0.2442,0.914,0.2006,0.914,0.717,0.914
0.3686,0.915,0.4973,0.915,0.4111,0.915,0.2436,0.915,0.1968,0.915,0.7169,0.915
0.3653,0.916,0.4958,0.916,0.4109,0.916,0.2438,0.916,0.197,0.916,0.7163,0.916
0.3644,0.917,0.4944,0.917,0.4096,0.917,0.2384,0.917,0.1971,0.917,0.7162,0.917
0.3647,0.918,0.4944,0.918,0.4093,0.918,0.2386,0.918,0.1958,0.918,0.7162,0.918
0.3604,0.919,0.4924,0.919,0.4089,0.919,0.2388,0.919,0.1959,0.919,0.7156,0.919
0.359,0.92,0.4927,0.92,0.4088,0.92,0.2364,0.92,0.1942,0.92,0.713,0.92
0.3592,0.921,0.4913,0.921,0.4089,0.921,0.2366,0.921,0.1944,0.921,0.713,0.921
0.3593,0.922,0.4877,0.922,0.4081,0.922,0.2358,0.922,0.1945,0.922,0.7124,0.922
0.3573,0.923,0.4869,0.923,0.4052,0.923,0.236,0.923,0.1927,0.923,0.7126,0.923
0.3575,0.924,0.4872,0.924,0.4051,0.924,0.2362,0.924,0.1929,0.924,0.7128,0.924
0.356,0.925,0.4858,0.925,0.4035,0.925,0.2289,0.925,0.1931,0.925,0.7117,0.925
0.3558,0.926,0.4829,0.926,0.4028,0.926,0.2291,0.926,0.1861,0.926,0.71,0.926
0.3561,0.927,0.479,0.927,0.403,0.927,0.2279,0.927,0.1863,0.927,0.7086,0.927
0.3561,0.928,0.4792,0.928,0.401,0.928,0.228,0.928,0.1865,0.928,0.7067,0.928
0.3538,0.929,0.4756,0.929,0.4009,0.929,0.2282,0.929,0.1827,0.929,0.7064,0.929
0.354,0.93,0.4756,0.93,0.401,0.93,0.2265,0.93,0.1828,0.93,0.705,0.93
0.3541,0.931,0.4759,0.931,0.4011,0.931,0.2266,0.931,0.183,0.931,0.7039,0.931
0.3538,0.932,0.4754,0.932,0.3981,0.932,0.2231,0.932,0.1819,0.932,0.7038,0.932
0.3447,0.933,0.4754,0.933,0.3976,0.933,0.2233,0.933,0.1821,0.933,0.6988,0.933
0.3449,0.934,0.4757,0.934,0.3972,0.934,0.2235,0.934,0.1822,0.934,0.6983,0.934
0.3451,0.935,0.4742,0.935,0.3939,0.935,0.2057,0.935,0.1805,0.935,0.6949,0.935
0.3437,0.936,0.4742,0.936,0.3926,0.936,0.2058,0.936,0.1806,0.936,0.6946,0.936
0.344,0.937,0.4744,0.937,0.392,0.937,0.2019,0.937,0.1808,0.937,0.6946,0.937
0.3435,0.938,0.4722,0.938,0.3896,0.938,0.202,0.938,0.1798,0.938,0.694,0.938
0.3415,0.939,0.4712,0.939,0.3876,0.939,0.2022,0.939,0.1799,0.939,0.694,0.939
0.3418,0.94,0.4648,0.94,0.3874,0.94,0.1952,0.94,0.18,0.94,0.6935,0.94
0.3411,0.941,0.4651,0.941,0.3876,0.941,0.1953,0.941,0.1801,0.941,0.6934,0.941
0.3413,0.942,0.4644,0.942,0.3876,0.942,0.1952,0.942,0.1803,0.942,0.6921,0.942
0.3416,0.943,0.4646,0.943,0.3875,0.943,0.1954,0.943,0.1789,0.943,0.6921,0.943
0.3395,0.944,0.4647,0.944,0.3867,0.944,0.1955,0.944,0.179,0.944,0.6916,0.944
0.3364,0.945,0.4649,0.945,0.3835,0.945,0.1957,0.945,0.1792,0.945,0.6886,0.945
0.3366,0.946,0.4652,0.946,0.3801,0.946,0.1959,0.946,0.1761,0.946,0.6861,0.946
0.3346,0.947,0.4604,0.947,0.3747,0.947,0.1892,0.947,0.1763,0.947,0.6848,0.947
0.3345,0.948,0.4586,0.948,0.3731,0.948,0.1894,0.948,0.1764,0.948,0.6826,0.948
0.3345,0.949,0.457,0.949,0.3725,0.949,0.1895,0.949,0.1759,0.949,0.6828,0.949
0.3348,0.95,0.4563,0.95,0.3728,0.95,0.1831,0.95,0.1761,0.95,0.6821,0.95
0.3345,0.951,0.4564,0.951,0.3725,0.951,0.1833,0.951,0.1762,0.951,0.6818,0.951
0.331,0.952,0.4514,0.952,0.372,0.952,0.1835,0.952,0.1755,0.952,0.6806,0.952
0.3312,0.953,0.4514,0.953,0.3723,0.953,0.1793,0.953,0.1757,0.953,0.6755,0.953
0.3296,0.954,0.4514,0.954,0.3721,0.954,0.1795,0.954,0.1758,0.954,0.671,0.954
0.3285,0.955,0.4501,0.955,0.3706,0.955,0.1772,0.955,0.1753,0.955,0.6706,0.955
0.3288,0.956,0.4493,0.956,0.3699,0.956,0.1774,0.956,0.1754,0.956,0.6703,0.956
0.3259,0.957,0.4462,0.957,0.3674,0.957,0.1775,0.957,0.1756,0.957,0.6682,0.957
0.3256,0.958,0.4447,0.958,0.3646,0.958,0.1767,0.958,0.1754,0.958,0.6668,0.958
0.3259,0.959,0.4441,0.959,0.3626,0.959,0.1769,0.959,0.1756,0.959,0.6652,0.959
0.3243,0.96,0.4379,0.96,0.3623,0.96,0.1763,0.96,0.174,0.96,0.6634,0.96
0.3238,0.961,0.4357,0.961,0.36,0.961,0.1765,0.961,0.1742,0.961,0.6614,0.961
0.324,0.962,0.4359,0.962,0.357,0.962,0.1766,0.962,0.1743,0.962,0.6605,0.962
0.3242,0.963,0.4327,0.963,0.3572,0.963,0.1725,0.963,0.1678,0.963,0.6594,0.963
0.324,0.964,0.4285,0.964,0.3564,0.964,0.1726,0.964,0.1679,0.964,0.6571,0.964
0.3242,0.965,0.4222,0.965,0.3548,0.965,0.1634,0.965,0.1681,0.965,0.6551,0.965
0.3228,0.966,0.4221,0.966,0.3495,0.966,0.1636,0.966,0.1671,0.966,0.6549,0.966
0.3224,0.967,0.4217,0.967,0.3486,0.967,0.1637,0.967,0.1673,0.967,0.6545,0.967
0.3214,0.968,0.4212,0.968,0.3463,0.968,0.1634,0.968,0.1674,0.968,0.6526,0.968
0.3216,0.969,0.4176,0.969,0.3463,0.969,0.1636,0.969,0.1603,0.969,0.6504,0.969
0.3219,0.97,0.4158,0.97,0.3458,0.97,0.1556,0.97,0.1604,0.97,0.6444,0.97
0.3215,0.971,0.414,0.971,0.3455,0.971,0.1557,0.971,0.1605,0.971,0.6442,0.971
0.3217,0.972,0.4128,0.972,0.3447,0.972,0.1558,0.972,0.1581,0.972,0.6419,0.972
0.3114,0.973,0.4083,0.973,0.3439,0.973,0.1399,0.973,0.1583,0.973,0.6405,0.973
0.3103,0.974,0.4071,0.974,0.3442,0.974,0.1401,0.974,0.1584,0.974,0.6394,0.974
0.3105,0.975,0.4069,0.975,0.3444,0.975,0.1385,0.975,0.1582,0.975,0.6386,0.975
0.3103,0.976,0.4056,0.976,0.3444,0.976,0.1386,0.976,0.1583,0.976,0.637,0.976
0.31,0.977,0.3995,0.977,0.3443,0.977,0.1387,0.977,0.1585,0.977,0.6366,0.977
0.3102,0.978,0.391,0.978,0.3439,0.978,0.1385,0.978,0.1538,0.978,0.6358,0.978
0.3019,0.979,0.3883,0.979,0.3442,0.979,0.1386,0.979,0.154,0.979,0.6328,0.979
0.2994,0.98,0.3882,0.98,0.342,0.98,0.1375,0.98,0.1489,0.98,0.6316,0.98
0.2996,0.981,0.3885,0.981,0.3414,0.981,0.1376,0.981,0.1491,0.981,0.6302,0.981
0.2988,0.982,0.3877,0.982,0.341,0.982,0.1377,0.982,0.1492,0.982,0.6301,0.982
0.292,0.983,0.3856,0.983,0.3401,0.983,0.1378,0.983,0.144,0.983,0.6275,0.983
0.2912,0.984,0.3823,0.984,0.3366,0.984,0.1379,0.984,0.1441,0.984,0.6266,0.984
0.2914,0.985,0.3767,0.985,0.3362,0.985,0.137,0.985,0.1443,0.985,0.6209,0.985
0.2774,0.986,0.373,0.986,0.3353,0.986,0.1371,0.986,0.139,0.986,0.6182,0.986
0.2671,0.987,0.3667,0.987,0.3339,0.987,0.1372,0.987,0.1392,0.987,0.6158,0.987
0.2673,0.988,0.3655,0.988,0.3331,0.988,0.131,0.988,0.1393,0.988,0.6149,0.988
0.2675,0.989,0.3602,0.989,0.3316,0.989,0.1311,0.989,0.1387,0.989,0.6149,0.989
0.265,0.99,0.3542,0.99,0.3308,0.99,0.1304,0.99,0.1388,0.99,0.6146,0.99
0.2652,0.991,0.3402,0.991,0.3282,0.991,0.1305,0.991,0.139,0.991,0.6113,0.991
0.263,0.992,0.3345,0.992,0.3275,0.992,0.1306,0.992,0.1377,0.992,0.6085,0.992
0.2604,0.993,0.3307,0.993,0.3267,0.993,0.1288,0.993,0.1378,0.993,0.5989,0.993
0.2606,0.994,0.3293,0.994,0.3258,0.994,0.1289,0.994,0.138,0.994,0.5983,0.994
0.2456,0.995,0.3137,0.995,0.3232,0.995,0.1246,0.995,0.1319,0.995,0.5978,0.995
0.2366,0.996,0.3118,0.996,0.3226,0.996,0.1247,0.996,0.132,0.996,0.5943,0.996
0.2368,0.997,0.2868,0.997,0.3143,0.997,0.1248,0.997,0.1321,0.997,0.5891,0.997
0.2183,0.998,0.2758,0.998,0.3135,0.998,0.1205,0.998,0.0995,0.998,0.5805,0.998
0.2082,0.999,0.2669,0.999,0.3126,0.999,0.1206,0.999,0.0996,0.999,0.5751,0.999
0.1917,1.0,0.265,1.0,0.2951,1.0,0.1107,1.0,0.0978,1.0,0.5623,1.0


==> data/classification_MFRC_ROC.csv <==
fpr-care,tpr-care,fpr-authority,tpr-authority,fpr-fairness,tpr-fairness,fpr-sanctity,tpr-sanctity,fpr-loyalty,tpr-loyalty
0.0,0.005274261603375527,0.0,0.023323615160349854,0.0,0.021780303030303032,0.0,0.0,0.0,0.005050505050505051
0.001,0.07278481012658228,0.001,0.048104956268221574,0.001,0.07765151515151515,0.001,0.022857142857142857,0.001,0.022727272727272728
0.002,0.12763713080168776,0.002,0.07725947521865889,0.002,0.09185606060606061,0.002,0.03428571428571429,0.002,0.027777777777777776
0.003,0.16666666666666666,0.003,0.08892128279883382,0.003,0.10416666666666667,0.003,0.037142857142857144,0.003,0.045454545454545456
0.004,0.1877637130801688,0.004,0.09183673469387756,0.004,0.13731060606060605,0.004,0.05714285714285714,0.004,0.05808080808080808
0.005,0.20358649789029537,0.005,0.10058309037900874,0.005,0.1590909090909091,0.005,0.07714285714285714,0.005,0.06313131313131314
0.006,0.2088607594936709,0.006,0.10641399416909621,0.006,0.17329545454545456,0.006,0.08857142857142856,0.006,0.07575757575757576
0.007,0.21940928270042195,0.007,0.10641399416909621,0.007,0.18181818181818182,0.007,0.09428571428571429,0.007,0.08080808080808081
0.008,0.24050632911392406,0.008,0.119533527696793,0.008,0.20549242424242425,0.008,0.12571428571428572,0.008,0.08333333333333333
0.009000000000000001,0.2552742616033755,0.009000000000000001,0.12973760932944606,0.009000000000000001,0.20549242424242425,0.009000000000000001,0.14,0.009000000000000001,0.08585858585858586
0.01,0.26582278481012656,0.01,0.12973760932944606,0.01,0.2215909090909091,0.01,0.1457142857142857,0.01,0.08838383838383838
0.011,0.2732067510548523,0.011,0.13119533527696792,0.011,0.22537878787878787,0.011,0.15142857142857144,0.011,0.12121212121212122
0.012,0.27848101265822783,0.012,0.13119533527696792,0.012,0.23579545454545456,0.012,0.15428571428571428,0.012,0.12373737373737374
0.013000000000000001,0.29430379746835444,0.013000000000000001,0.13411078717201166,0.013000000000000001,0.23863636363636365,0.013000000000000001,0.15428571428571428,0.013000000000000001,0.13383838383838384
0.014,0.29641350210970463,0.014,0.14868804664723032,0.014,0.24526515151515152,0.014,0.15714285714285714,0.014,0.1414141414141414
0.015,0.3069620253164557,0.015,0.16326530612244897,0.015,0.25946969696969696,0.015,0.16285714285714287,0.015,0.15151515151515152
0.016,0.3080168776371308,0.016,0.16909620991253643,0.016,0.26420454545454547,0.016,0.1742857142857143,0.016,0.15404040404040403
0.017,0.3111814345991561,0.017,0.17055393586005832,0.017,0.26799242424242425,0.017,0.1742857142857143,0.017,0.16161616161616163
0.018000000000000002,0.3227848101265823,0.018000000000000002,0.1836734693877551,0.018000000000000002,0.2755681818181818,0.018000000000000002,0.18857142857142858,0.018000000000000002,0.18181818181818182
0.019,0.32489451476793246,0.019,0.1880466472303207,0.019,0.2765151515151515,0.019,0.18857142857142858,0.019,0.19444444444444445
0.02,0.3280590717299578,0.02,0.20116618075801748,0.02,0.29829545454545453,0.02,0.19428571428571428,0.02,0.19696969696969696
0.021,0.33122362869198313,0.021,0.2055393586005831,0.021,0.3058712121212121,0.021,0.19714285714285715,0.021,0.1994949494949495
0.022,0.33122362869198313,0.022,0.2099125364431487,0.022,0.32007575757575757,0.022,0.20285714285714285,0.022,0.20959595959595959
0.023,0.34177215189873417,0.023,0.21282798833819241,0.023,0.32670454545454547,0.023,0.20285714285714285,0.023,0.21212121212121213
0.024,0.35232067510548526,0.024,0.21574344023323616,0.024,0.3333333333333333,0.024,0.20857142857142857,0.024,0.21212121212121213
0.025,0.3575949367088608,0.025,0.2230320699708455,0.025,0.3390151515151515,0.025,0.20857142857142857,0.025,0.21717171717171718
0.026000000000000002,0.3670886075949367,0.026000000000000002,0.2259475218658892,0.026000000000000002,0.3399621212121212,0.026000000000000002,0.21714285714285714,0.026000000000000002,0.2297979797979798
0.027,0.37763713080168776,0.027,0.2259475218658892,0.027,0.3446969696969697,0.027,0.21714285714285714,0.027,0.2398989898989899
0.028,0.3818565400843882,0.028,0.2303206997084548,0.028,0.3456439393939394,0.028,0.22285714285714286,0.028,0.2474747474747475
0.029,0.3860759493670886,0.029,0.2303206997084548,0.029,0.3522727272727273,0.029,0.2257142857142857,0.029,0.25
0.03,0.39662447257383965,0.03,0.23469387755102042,0.03,0.3541666666666667,0.03,0.23142857142857143,0.03,0.25757575757575757
0.031,0.40822784810126583,0.031,0.23760932944606414,0.031,0.3560606060606061,0.031,0.23714285714285716,0.031,0.26515151515151514
0.032,0.4166666666666667,0.032,0.24052478134110788,0.032,0.35700757575757575,0.032,0.24285714285714285,0.032,0.27525252525252525
0.033,0.41983122362869196,0.033,0.24927113702623907,0.033,0.35890151515151514,0.033,0.24285714285714285,0.033,0.28535353535353536
0.034,0.4208860759493671,0.034,0.2536443148688047,0.034,0.3645833333333333,0.034,0.24571428571428572,0.034,0.2904040404040404
0.035,0.43143459915611815,0.035,0.2536443148688047,0.035,0.3664772727272727,0.035,0.25142857142857145,0.035,0.29292929292929293
0.036000000000000004,0.4356540084388186,0.036000000000000004,0.2565597667638484,0.036000000000000004,0.3702651515151515,0.036000000000000004,0.2571428571428571,0.036000000000000004,0.3005050505050505
0.037,0.4409282700421941,0.037,0.2653061224489796,0.037,0.3740530303030303,0.037,0.2571428571428571,0.037,0.3055555555555556
0.038,0.4472573839662447,0.038,0.2696793002915452,0.038,0.3778409090909091,0.038,0.26285714285714284,0.038,0.30808080808080807
0.039,0.45464135021097046,0.039,0.27113702623906705,0.039,0.38257575757575757,0.039,0.26285714285714284,0.039,0.31313131313131315
0.04,0.459915611814346,0.04,0.282798833819242,0.04,0.3854166666666667,0.04,0.28,0.04,0.3181818181818182
0.041,0.46624472573839665,0.041,0.282798833819242,0.041,0.39488636363636365,0.041,0.2885714285714286,0.041,0.3181818181818182
0.042,0.46729957805907174,0.042,0.29737609329446063,0.042,0.3958333333333333,0.042,0.2914285714285714,0.042,0.3181818181818182
0.043000000000000003,0.4757383966244726,0.043000000000000003,0.3075801749271137,0.043000000000000003,0.4015151515151515,0.043000000000000003,0.2914285714285714,0.043000000000000003,0.3207070707070707
0.044,0.4767932489451477,0.044,0.3119533527696793,0.044,0.4024621212121212,0.044,0.2914285714285714,0.044,0.32575757575757575
0.045,0.48523206751054854,0.045,0.31341107871720114,0.045,0.4071969696969697,0.045,0.2914285714285714,0.045,0.3383838383838384
0.046,0.48628691983122363,0.046,0.3163265306122449,0.046,0.4081439393939394,0.046,0.3028571428571429,0.046,0.3484848484848485
0.047,0.4873417721518987,0.047,0.3177842565597668,0.047,0.4090909090909091,0.047,0.3057142857142857,0.047,0.3661616161616162
0.048,0.4936708860759494,0.048,0.33090379008746357,0.048,0.4119318181818182,0.048,0.3057142857142857,0.048,0.3686868686868687
0.049,0.4957805907172996,0.049,0.3323615160349854,0.049,0.41571969696969696,0.049,0.3142857142857143,0.049,0.37373737373737376
0.05,0.5010548523206751,0.05,0.3338192419825073,0.05,0.41571969696969696,0.05,0.3171428571428571,0.05,0.38636363636363635
0.051000000000000004,0.5042194092827004,0.051000000000000004,0.33527696793002915,0.051000000000000004,0.41950757575757575,0.051000000000000004,0.3171428571428571,0.051000000000000004,0.3939393939393939
0.052000000000000005,0.5084388185654009,0.052000000000000005,0.3469387755102041,0.052000000000000005,0.42234848484848486,0.052000000000000005,0.32571428571428573,0.052000000000000005,0.40404040404040403
0.053,0.5084388185654009,0.053,0.3629737609329446,0.053,0.4251893939393939,0.053,0.32571428571428573,0.053,0.4065656565656566
0.054,0.5168776371308017,0.054,0.3746355685131195,0.054,0.42992424242424243,0.054,0.32857142857142857,0.054,0.4116161616161616
0.055,0.5232067510548524,0.055,0.37900874635568516,0.055,0.42992424242424243,0.055,0.34,0.055,0.41919191919191917
0.056,0.5263713080168776,0.056,0.3848396501457726,0.056,0.42992424242424243,0.056,0.3514285714285714,0.056,0.4217171717171717
0.057,0.5274261603375527,0.057,0.3848396501457726,0.057,0.4318181818181818,0.057,0.35714285714285715,0.057,0.42424242424242425
0.058,0.5305907172995781,0.058,0.38629737609329445,0.058,0.4431818181818182,0.058,0.35714285714285715,0.058,0.4318181818181818
0.059000000000000004,0.5316455696202531,0.059000000000000004,0.3935860058309038,0.059000000000000004,0.44507575757575757,0.059000000000000004,0.35714285714285715,0.059000000000000004,0.4318181818181818
0.06,0.5316455696202531,0.06,0.3979591836734694,0.06,0.44886363636363635,0.06,0.36,0.06,0.43686868686868685
0.061,0.5348101265822784,0.061,0.39941690962099125,0.061,0.44886363636363635,0.061,0.3628571428571429,0.061,0.44191919191919193
0.062,0.5379746835443038,0.062,0.40233236151603496,0.062,0.45359848484848486,0.062,0.36857142857142855,0.062,0.44191919191919193
0.063,0.540084388185654,0.063,0.40524781341107874,0.063,0.45549242424242425,0.063,0.36857142857142855,0.063,0.44191919191919193
0.064,0.5464135021097046,0.064,0.41545189504373176,0.064,0.4630681818181818,0.064,0.38285714285714284,0.064,0.4444444444444444
0.065,0.5516877637130801,0.065,0.41545189504373176,0.065,0.4630681818181818,0.065,0.38571428571428573,0.065,0.4444444444444444
0.066,0.5559071729957806,0.066,0.41690962099125367,0.066,0.4678030303030303,0.066,0.38571428571428573,0.066,0.44696969696969696
0.067,0.5643459915611815,0.067,0.42128279883381925,0.067,0.4678030303030303,0.067,0.38571428571428573,0.067,0.44696969696969696
0.068,0.5654008438818565,0.068,0.4314868804664723,0.068,0.4696969696969697,0.068,0.38857142857142857,0.068,0.45202020202020204
0.069,0.5675105485232067,0.069,0.4329446064139942,0.069,0.4753787878787879,0.069,0.3914285714285714,0.069,0.4595959595959596
0.07,0.5685654008438819,0.07,0.4329446064139942,0.07,0.47632575757575757,0.07,0.39714285714285713,0.07,0.4595959595959596
0.07100000000000001,0.5738396624472574,0.07100000000000001,0.43731778425655976,0.07100000000000001,0.4810606060606061,0.07100000000000001,0.4,0.07100000000000001,0.4621212121212121
0.07200000000000001,0.5791139240506329,0.07200000000000001,0.4387755102040816,0.07200000000000001,0.48295454545454547,0.07200000000000001,0.40285714285714286,0.07200000000000001,0.4671717171717172
0.073,0.5812236286919831,0.073,0.4489795918367347,0.073,0.48295454545454547,0.073,0.4114285714285714,0.073,0.4671717171717172
0.074,0.5822784810126582,0.074,0.4489795918367347,0.074,0.48484848484848486,0.074,0.4114285714285714,0.074,0.4722222222222222
0.075,0.5854430379746836,0.075,0.45043731778425655,0.075,0.48863636363636365,0.075,0.41714285714285715,0.075,0.4797979797979798
0.076,0.5875527426160337,0.076,0.4518950437317784,0.076,0.49242424242424243,0.076,0.41714285714285715,0.076,0.4797979797979798
0.077,0.5949367088607594,0.077,0.4577259475218659,0.077,0.4933712121212121,0.077,0.42,0.077,0.48484848484848486
0.078,0.6002109704641351,0.078,0.4577259475218659,0.078,0.4933712121212121,0.078,0.42,0.078,0.48484848484848486
0.079,0.6012658227848101,0.079,0.45918367346938777,0.079,0.5,0.079,0.42,0.079,0.49242424242424243
0.08,0.6075949367088608,0.08,0.4708454810495627,0.08,0.5,0.08,0.4228571428571429,0.08,0.49242424242424243
0.081,0.6107594936708861,0.081,0.47667638483965014,0.081,0.5028409090909091,0.081,0.4228571428571429,0.081,0.494949494949495
0.082,0.6139240506329114,0.082,0.478134110787172,0.082,0.5037878787878788,0.082,0.43142857142857144,0.082,0.49747474747474746
0.083,0.6149789029535865,0.083,0.4839650145772595,0.083,0.5037878787878788,0.083,0.4342857142857143,0.083,0.51010101010101
0.084,0.6160337552742616,0.084,0.48542274052478135,0.084,0.5047348484848485,0.084,0.44571428571428573,0.084,0.5227272727272727
0.085,0.6181434599156118,0.085,0.4868804664723032,0.085,0.5075757575757576,0.085,0.44857142857142857,0.085,0.5252525252525253
0.08600000000000001,0.619198312236287,0.08600000000000001,0.4912536443148688,0.08600000000000001,0.5085227272727273,0.08600000000000001,0.44857142857142857,0.08600000000000001,0.5277777777777778
0.08700000000000001,0.6244725738396625,0.08700000000000001,0.4912536443148688,0.08700000000000001,0.509469696969697,0.08700000000000001,0.4514285714285714,0.08700000000000001,0.5353535353535354
0.088,0.6286919831223629,0.088,0.49416909620991256,0.088,0.5142045454545454,0.088,0.4514285714285714,0.088,0.5454545454545454
0.089,0.6371308016877637,0.089,0.4956268221574344,0.089,0.5151515151515151,0.089,0.4542857142857143,0.089,0.5454545454545454
0.09,0.6381856540084389,0.09,0.4970845481049563,0.09,0.5151515151515151,0.09,0.45714285714285713,0.09,0.5454545454545454
0.091,0.640295358649789,0.091,0.5,0.091,0.5151515151515151,0.091,0.4657142857142857,0.091,0.5454545454545454
0.092,0.6413502109704642,0.092,0.5,0.092,0.5198863636363636,0.092,0.4657142857142857,0.092,0.5555555555555556
0.093,0.6487341772151899,0.093,0.5014577259475219,0.093,0.521780303030303,0.093,0.4742857142857143,0.093,0.5606060606060606
0.094,0.6508438818565401,0.094,0.5043731778425656,0.094,0.5227272727272727,0.094,0.4742857142857143,0.094,0.5631313131313131
0.095,0.6603375527426161,0.095,0.5072886297376094,0.095,0.5246212121212122,0.095,0.4742857142857143,0.095,0.5656565656565656
0.096,0.6635021097046413,0.096,0.5116618075801749,0.096,0.5246212121212122,0.096,0.4742857142857143,0.096,0.5732323232323232
0.097,0.6645569620253164,0.097,0.5116618075801749,0.097,0.5246212121212122,0.097,0.4857142857142857,0.097,0.5757575757575758
0.098,0.6645569620253164,0.098,0.5116618075801749,0.098,0.5274621212121212,0.098,0.4857142857142857,0.098,0.5757575757575758
0.099,0.6687763713080169,0.099,0.5145772594752187,0.099,0.5293560606060606,0.099,0.49142857142857144,0.099,0.5757575757575758
0.1,0.6687763713080169,0.1,0.5160349854227405,0.1,0.53125,0.1,0.49142857142857144,0.1,0.5757575757575758
0.101,0.6687763713080169,0.101,0.5189504373177842,0.101,0.5350378787878788,0.101,0.49142857142857144,0.101,0.5782828282828283
0.10200000000000001,0.6687763713080169,0.10200000000000001,0.5291545189504373,0.10200000000000001,0.5369318181818182,0.10200000000000001,0.4942857142857143,0.10200000000000001,0.5782828282828283
0.10300000000000001,0.6687763713080169,0.10300000000000001,0.5306122448979592,0.10300000000000001,0.5397727272727273,0.10300000000000001,0.5,0.10300000000000001,0.5833333333333334
0.10400000000000001,0.6719409282700421,0.10400000000000001,0.532069970845481,0.10400000000000001,0.540719696969697,0.10400000000000001,0.5057142857142857,0.10400000000000001,0.5959595959595959
0.105,0.6740506329113924,0.105,0.532069970845481,0.105,0.540719696969697,0.105,0.5057142857142857,0.105,0.5984848484848485
0.106,0.6751054852320675,0.106,0.5349854227405247,0.106,0.5426136363636364,0.106,0.5057142857142857,0.106,0.5984848484848485
0.107,0.6761603375527426,0.107,0.5364431486880467,0.107,0.5435606060606061,0.107,0.5085714285714286,0.107,0.6035353535353535
0.108,0.680379746835443,0.108,0.5364431486880467,0.108,0.5464015151515151,0.108,0.5085714285714286,0.108,0.6060606060606061
0.109,0.6824894514767933,0.109,0.5379008746355685,0.109,0.5464015151515151,0.109,0.5085714285714286,0.109,0.6085858585858586
0.11,0.6856540084388185,0.11,0.5408163265306123,0.11,0.5464015151515151,0.11,0.5114285714285715,0.11,0.6085858585858586
0.111,0.6877637130801688,0.111,0.543731778425656,0.111,0.5464015151515151,0.111,0.5142857142857142,0.111,0.6085858585858586
0.112,0.6888185654008439,0.112,0.5495626822157434,0.112,0.5473484848484849,0.112,0.5171428571428571,0.112,0.6111111111111112
0.113,0.6930379746835443,0.113,0.5524781341107872,0.113,0.5492424242424242,0.113,0.52,0.113,0.6161616161616161
0.114,0.6951476793248945,0.114,0.5539358600583091,0.114,0.5492424242424242,0.114,0.5228571428571429,0.114,0.6161616161616161
0.115,0.6983122362869199,0.115,0.5553935860058309,0.115,0.5501893939393939,0.115,0.5228571428571429,0.115,0.6186868686868687
0.116,0.7014767932489452,0.116,0.5568513119533528,0.116,0.553030303030303,0.116,0.5228571428571429,0.116,0.6212121212121212
0.117,0.7014767932489452,0.117,0.5583090379008746,0.117,0.5549242424242424,0.117,0.5257142857142857,0.117,0.6212121212121212
0.11800000000000001,0.7078059071729957,0.11800000000000001,0.5626822157434402,0.11800000000000001,0.5596590909090909,0.11800000000000001,0.5285714285714286,0.11800000000000001,0.6237373737373737
0.11900000000000001,0.7078059071729957,0.11900000000000001,0.565597667638484,0.11900000000000001,0.5615530303030303,0.11900000000000001,0.5342857142857143,0.11900000000000001,0.6237373737373737
0.12,0.7088607594936709,0.12,0.5670553935860059,0.12,0.5653409090909091,0.12,0.5342857142857143,0.12,0.6262626262626263
0.121,0.7109704641350211,0.121,0.5685131195335277,0.121,0.5691287878787878,0.121,0.5342857142857143,0.121,0.6262626262626263
0.122,0.7130801687763713,0.122,0.5685131195335277,0.122,0.5691287878787878,0.122,0.5342857142857143,0.122,0.6287878787878788
0.123,0.7141350210970464,0.123,0.5699708454810496,0.123,0.5748106060606061,0.123,0.54,0.123,0.6338383838383839
0.124,0.7151898734177216,0.124,0.5728862973760933,0.124,0.5757575757575758,0.124,0.54,0.124,0.6388888888888888
0.125,0.7151898734177216,0.125,0.5728862973760933,0.125,0.5823863636363636,0.125,0.5428571428571428,0.125,0.6439393939393939
0.126,0.7151898734177216,0.126,0.575801749271137,0.126,0.5823863636363636,0.126,0.5485714285714286,0.126,0.6439393939393939
0.127,0.7183544303797469,0.127,0.577259475218659,0.127,0.584280303030303,0.127,0.5485714285714286,0.127,0.6464646464646465
0.128,0.7194092827004219,0.128,0.5801749271137027,0.128,0.5880681818181818,0.128,0.5514285714285714,0.128,0.6464646464646465
0.129,0.7194092827004219,0.129,0.5816326530612245,0.129,0.5890151515151515,0.129,0.5514285714285714,0.129,0.6464646464646465
0.13,0.7194092827004219,0.13,0.5816326530612245,0.13,0.5899621212121212,0.13,0.5514285714285714,0.13,0.648989898989899
0.131,0.7215189873417721,0.131,0.5830903790087464,0.131,0.5899621212121212,0.131,0.5542857142857143,0.131,0.648989898989899
0.132,0.7236286919831224,0.132,0.5903790087463557,0.132,0.5928030303030303,0.132,0.5542857142857143,0.132,0.6540404040404041
0.133,0.7236286919831224,0.133,0.5932944606413995,0.133,0.5928030303030303,0.133,0.5571428571428572,0.133,0.6565656565656566
0.134,0.7236286919831224,0.134,0.5932944606413995,0.134,0.5984848484848485,0.134,0.5628571428571428,0.134,0.6565656565656566
0.135,0.7246835443037974,0.135,0.5947521865889213,0.135,0.6003787878787878,0.135,0.5628571428571428,0.135,0.6565656565656566
0.136,0.7267932489451476,0.136,0.5962099125364432,0.136,0.6013257575757576,0.136,0.5657142857142857,0.136,0.6616161616161617
0.137,0.729957805907173,0.137,0.597667638483965,0.137,0.6013257575757576,0.137,0.5685714285714286,0.137,0.6616161616161617
0.138,0.7310126582278481,0.138,0.597667638483965,0.138,0.6022727272727273,0.138,0.5714285714285714,0.138,0.6641414141414141
0.139,0.7320675105485233,0.139,0.597667638483965,0.139,0.6022727272727273,0.139,0.5771428571428572,0.139,0.6666666666666666
0.14,0.7341772151898734,0.14,0.5991253644314869,0.14,0.6022727272727273,0.14,0.5771428571428572,0.14,0.6666666666666666
0.14100000000000001,0.7352320675105485,0.14100000000000001,0.6020408163265306,0.14100000000000001,0.603219696969697,0.14100000000000001,0.58,0.14100000000000001,0.6666666666666666
0.14200000000000002,0.7362869198312236,0.14200000000000002,0.6034985422740525,0.14200000000000002,0.603219696969697,0.14200000000000002,0.58,0.14200000000000002,0.6666666666666666
0.14300000000000002,0.7362869198312236,0.14300000000000002,0.60932944606414,0.14300000000000002,0.6060606060606061,0.14300000000000002,0.58,0.14300000000000002,0.6691919191919192
0.14400000000000002,0.7383966244725738,0.14400000000000002,0.6107871720116618,0.14400000000000002,0.6070075757575758,0.14400000000000002,0.58,0.14400000000000002,0.6717171717171717
0.145,0.740506329113924,0.145,0.6107871720116618,0.145,0.6070075757575758,0.145,0.5885714285714285,0.145,0.6742424242424242
0.146,0.7426160337552743,0.146,0.6107871720116618,0.146,0.6117424242424242,0.146,0.5885714285714285,0.146,0.6767676767676768
0.147,0.7447257383966245,0.147,0.6107871720116618,0.147,0.6117424242424242,0.147,0.5914285714285714,0.147,0.6767676767676768
0.148,0.7457805907172996,0.148,0.6137026239067055,0.148,0.6126893939393939,0.148,0.5942857142857143,0.148,0.6767676767676768
0.149,0.7478902953586498,0.149,0.6137026239067055,0.149,0.6126893939393939,0.149,0.5971428571428572,0.149,0.6818181818181818
0.15,0.7531645569620253,0.15,0.6151603498542274,0.15,0.6164772727272727,0.15,0.5971428571428572,0.15,0.6818181818181818
0.151,0.7531645569620253,0.151,0.6166180758017493,0.151,0.6164772727272727,0.151,0.6,0.151,0.6818181818181818
0.152,0.7573839662447257,0.152,0.6166180758017493,0.152,0.6164772727272727,0.152,0.6057142857142858,0.152,0.6843434343434344
0.153,0.760548523206751,0.153,0.6166180758017493,0.153,0.6164772727272727,0.153,0.6057142857142858,0.153,0.6868686868686869
0.154,0.7616033755274262,0.154,0.619533527696793,0.154,0.6174242424242424,0.154,0.6057142857142858,0.154,0.6893939393939394
0.155,0.7616033755274262,0.155,0.619533527696793,0.155,0.6183712121212122,0.155,0.6057142857142858,0.155,0.6944444444444444
0.156,0.7616033755274262,0.156,0.6239067055393586,0.156,0.6212121212121212,0.156,0.6057142857142858,0.156,0.6944444444444444
0.157,0.7616033755274262,0.157,0.6239067055393586,0.157,0.6221590909090909,0.157,0.6057142857142858,0.157,0.6944444444444444
0.158,0.7626582278481012,0.158,0.6239067055393586,0.158,0.6221590909090909,0.158,0.6057142857142858,0.158,0.6944444444444444
0.159,0.7637130801687764,0.159,0.6239067055393586,0.159,0.6240530303030303,0.159,0.6057142857142858,0.159,0.696969696969697
0.16,0.7647679324894515,0.16,0.6239067055393586,0.16,0.6259469696969697,0.16,0.6171428571428571,0.16,0.6994949494949495
0.161,0.7658227848101266,0.161,0.6253644314868805,0.161,0.6278409090909091,0.161,0.62,0.161,0.6994949494949495
0.162,0.7689873417721519,0.162,0.6253644314868805,0.162,0.6316287878787878,0.162,0.6257142857142857,0.162,0.6994949494949495
0.163,0.7710970464135021,0.163,0.6253644314868805,0.163,0.6325757575757576,0.163,0.6285714285714286,0.163,0.6994949494949495
0.164,0.7732067510548524,0.164,0.6282798833819242,0.164,0.6354166666666666,0.164,0.6285714285714286,0.164,0.7070707070707071
0.165,0.7753164556962026,0.165,0.6341107871720116,0.165,0.6363636363636364,0.165,0.6314285714285715,0.165,0.7070707070707071
0.166,0.7763713080168776,0.166,0.6341107871720116,0.166,0.6382575757575758,0.166,0.6314285714285715,0.166,0.7070707070707071
0.167,0.7784810126582279,0.167,0.6384839650145773,0.167,0.6410984848484849,0.167,0.6371428571428571,0.167,0.7095959595959596
0.168,0.7795358649789029,0.168,0.6384839650145773,0.168,0.6410984848484849,0.168,0.6371428571428571,0.168,0.7095959595959596
0.169,0.7805907172995781,0.169,0.6443148688046647,0.169,0.6420454545454546,0.169,0.6371428571428571,0.169,0.7095959595959596
0.17,0.7827004219409283,0.17,0.6443148688046647,0.17,0.6429924242424242,0.17,0.6371428571428571,0.17,0.7095959595959596
0.171,0.7837552742616034,0.171,0.6443148688046647,0.171,0.6429924242424242,0.171,0.6428571428571429,0.171,0.7121212121212122
0.17200000000000001,0.7848101265822784,0.17200000000000001,0.6457725947521866,0.17200000000000001,0.6458333333333334,0.17200000000000001,0.6428571428571429,0.17200000000000001,0.7121212121212122
0.17300000000000001,0.7858649789029536,0.17300000000000001,0.6457725947521866,0.17300000000000001,0.6515151515151515,0.17300000000000001,0.6428571428571429,0.17300000000000001,0.7146464646464646
0.17400000000000002,0.7869198312236287,0.17400000000000002,0.6486880466472303,0.17400000000000002,0.6543560606060606,0.17400000000000002,0.6428571428571429,0.17400000000000002,0.7146464646464646
0.17500000000000002,0.7869198312236287,0.17500000000000002,0.6530612244897959,0.17500000000000002,0.6553030303030303,0.17500000000000002,0.6485714285714286,0.17500000000000002,0.7146464646464646
0.176,0.7890295358649789,0.176,0.6530612244897959,0.176,0.6553030303030303,0.176,0.6485714285714286,0.176,0.7146464646464646
0.177,0.7911392405063291,0.177,0.6530612244897959,0.177,0.6553030303030303,0.177,0.6485714285714286,0.177,0.7171717171717171
0.178,0.7921940928270043,0.178,0.6574344023323615,0.178,0.6553030303030303,0.178,0.6514285714285715,0.178,0.7222222222222222
0.179,0.7943037974683544,0.179,0.6574344023323615,0.179,0.65625,0.179,0.6542857142857142,0.179,0.7222222222222222
0.18,0.7943037974683544,0.18,0.6632653061224489,0.18,0.6571969696969697,0.18,0.66,0.18,0.7222222222222222
0.181,0.7943037974683544,0.181,0.6661807580174927,0.181,0.6581439393939394,0.181,0.66,0.181,0.7222222222222222
0.182,0.7943037974683544,0.182,0.6676384839650146,0.182,0.6581439393939394,0.182,0.6628571428571428,0.182,0.7222222222222222
0.183,0.7943037974683544,0.183,0.6676384839650146,0.183,0.6590909090909091,0.183,0.6657142857142857,0.183,0.7222222222222222
0.184,0.7964135021097046,0.184,0.6705539358600583,0.184,0.6609848484848485,0.184,0.6657142857142857,0.184,0.7222222222222222
0.185,0.7974683544303798,0.185,0.6778425655976676,0.185,0.6628787878787878,0.185,0.6714285714285714,0.185,0.7222222222222222
0.186,0.7974683544303798,0.186,0.6778425655976676,0.186,0.6647727272727273,0.186,0.6714285714285714,0.186,0.7247474747474747
0.187,0.7974683544303798,0.187,0.6778425655976676,0.187,0.6647727272727273,0.187,0.6742857142857143,0.187,0.7247474747474747
0.188,0.7985232067510548,0.188,0.6793002915451894,0.188,0.665719696969697,0.188,0.6771428571428572,0.188,0.7247474747474747
0.189,0.8016877637130801,0.189,0.6807580174927114,0.189,0.6666666666666666,0.189,0.6771428571428572,0.189,0.7247474747474747
0.19,0.8048523206751055,0.19,0.6836734693877551,0.19,0.6695075757575758,0.19,0.6771428571428572,0.19,0.7247474747474747
0.191,0.8069620253164557,0.191,0.685131195335277,0.191,0.6704545454545454,0.191,0.6771428571428572,0.191,0.7272727272727273
0.192,0.8069620253164557,0.192,0.6880466472303207,0.192,0.6704545454545454,0.192,0.68,0.192,0.7297979797979798
0.193,0.8069620253164557,0.193,0.6880466472303207,0.193,0.6704545454545454,0.193,0.68,0.193,0.7297979797979798
0.194,0.8080168776371308,0.194,0.6909620991253644,0.194,0.6704545454545454,0.194,0.68,0.194,0.7348484848484849
0.195,0.8090717299578059,0.195,0.6924198250728864,0.195,0.6704545454545454,0.195,0.6828571428571428,0.195,0.7348484848484849
0.196,0.810126582278481,0.196,0.6953352769679301,0.196,0.6714015151515151,0.196,0.6857142857142857,0.196,0.7348484848484849
0.197,0.8122362869198312,0.197,0.6982507288629738,0.197,0.6714015151515151,0.197,0.6914285714285714,0.197,0.7373737373737373
0.198,0.8122362869198312,0.198,0.6982507288629738,0.198,0.6714015151515151,0.198,0.6914285714285714,0.198,0.73989898989899
0.199,0.8132911392405063,0.199,0.6997084548104956,0.199,0.6714015151515151,0.199,0.6914285714285714,0.199,0.73989898989899
0.2,0.8132911392405063,0.2,0.7040816326530612,0.2,0.6751893939393939,0.2,0.6914285714285714,0.2,0.7424242424242424
0.201,0.8143459915611815,0.201,0.7084548104956269,0.201,0.6751893939393939,0.201,0.6914285714285714,0.201,0.7449494949494949
0.202,0.8143459915611815,0.202,0.7099125364431487,0.202,0.678030303030303,0.202,0.6914285714285714,0.202,0.7449494949494949
0.203,0.8154008438818565,0.203,0.7099125364431487,0.203,0.6789772727272727,0.203,0.6914285714285714,0.203,0.7449494949494949
0.20400000000000001,0.8154008438818565,0.20400000000000001,0.7128279883381924,0.20400000000000001,0.6808712121212122,0.20400000000000001,0.6914285714285714,0.20400000000000001,0.7474747474747475
0.20500000000000002,0.8164556962025317,0.20500000000000002,0.717201166180758,0.20500000000000002,0.6818181818181818,0.20500000000000002,0.6914285714285714,0.20500000000000002,0.7525252525252525
0.20600000000000002,0.8175105485232067,0.20600000000000002,0.7215743440233237,0.20600000000000002,0.6827651515151515,0.20600000000000002,0.6914285714285714,0.20600000000000002,0.7550505050505051
0.20700000000000002,0.8185654008438819,0.20700000000000002,0.7230320699708455,0.20700000000000002,0.6827651515151515,0.20700000000000002,0.6914285714285714,0.20700000000000002,0.7550505050505051
0.20800000000000002,0.819620253164557,0.20800000000000002,0.7244897959183674,0.20800000000000002,0.6837121212121212,0.20800000000000002,0.6942857142857143,0.20800000000000002,0.7575757575757576
0.209,0.819620253164557,0.209,0.7288629737609329,0.209,0.6846590909090909,0.209,0.7057142857142857,0.209,0.7575757575757576
0.21,0.820675105485232,0.21,0.7332361516034985,0.21,0.6856060606060606,0.21,0.7057142857142857,0.21,0.7575757575757576
0.211,0.8217299578059072,0.211,0.7332361516034985,0.211,0.6875,0.211,0.7057142857142857,0.211,0.7575757575757576
0.212,0.8238396624472574,0.212,0.7332361516034985,0.212,0.6875,0.212,0.7057142857142857,0.212,0.7575757575757576
0.213,0.8248945147679325,0.213,0.7346938775510204,0.213,0.6884469696969697,0.213,0.7057142857142857,0.213,0.7575757575757576
0.214,0.8248945147679325,0.214,0.7346938775510204,0.214,0.6903409090909091,0.214,0.7142857142857143,0.214,0.7575757575757576
0.215,0.8259493670886076,0.215,0.7346938775510204,0.215,0.6912878787878788,0.215,0.7142857142857143,0.215,0.7575757575757576
0.216,0.8259493670886076,0.216,0.7376093294460642,0.216,0.6912878787878788,0.216,0.7171428571428572,0.216,0.76010101010101
0.217,0.8259493670886076,0.217,0.7376093294460642,0.217,0.6912878787878788,0.217,0.7171428571428572,0.217,0.76010101010101
0.218,0.8259493670886076,0.218,0.7376093294460642,0.218,0.6912878787878788,0.218,0.7171428571428572,0.218,0.76010101010101
0.219,0.8270042194092827,0.219,0.7376093294460642,0.219,0.6931818181818182,0.219,0.7257142857142858,0.219,0.7626262626262627
0.22,0.8280590717299579,0.22,0.7376093294460642,0.22,0.6941287878787878,0.22,0.7257142857142858,0.22,0.7626262626262627
0.221,0.8280590717299579,0.221,0.739067055393586,0.221,0.6950757575757576,0.221,0.7257142857142858,0.221,0.7626262626262627
0.222,0.8333333333333334,0.222,0.739067055393586,0.222,0.6950757575757576,0.222,0.7257142857142858,0.222,0.7626262626262627
0.223,0.8333333333333334,0.223,0.739067055393586,0.223,0.6998106060606061,0.223,0.7257142857142858,0.223,0.7626262626262627
0.224,0.8343881856540084,0.224,0.7405247813411079,0.224,0.6998106060606061,0.224,0.7257142857142858,0.224,0.7626262626262627
0.225,0.8354430379746836,0.225,0.7405247813411079,0.225,0.7017045454545454,0.225,0.7257142857142858,0.225,0.7626262626262627
0.226,0.8386075949367089,0.226,0.7434402332361516,0.226,0.7017045454545454,0.226,0.7257142857142858,0.226,0.7626262626262627
0.227,0.8428270042194093,0.227,0.7434402332361516,0.227,0.7017045454545454,0.227,0.7257142857142858,0.227,0.7626262626262627
0.228,0.8428270042194093,0.228,0.7448979591836735,0.228,0.7045454545454546,0.228,0.7285714285714285,0.228,0.7651515151515151
0.229,0.8449367088607594,0.229,0.7448979591836735,0.229,0.7064393939393939,0.229,0.7371428571428571,0.229,0.7651515151515151
0.23,0.8470464135021097,0.23,0.7521865889212828,0.23,0.7073863636363636,0.23,0.74,0.23,0.7651515151515151
0.231,0.8481012658227848,0.231,0.7521865889212828,0.231,0.7073863636363636,0.231,0.74,0.231,0.7676767676767676
0.232,0.8491561181434599,0.232,0.7521865889212828,0.232,0.7102272727272727,0.232,0.7428571428571429,0.232,0.7702020202020202
0.233,0.8491561181434599,0.233,0.7521865889212828,0.233,0.7102272727272727,0.233,0.7428571428571429,0.233,0.7702020202020202
0.234,0.8491561181434599,0.234,0.7551020408163265,0.234,0.7130681818181818,0.234,0.7428571428571429,0.234,0.7702020202020202
0.23500000000000001,0.8502109704641351,0.23500000000000001,0.7565597667638484,0.23500000000000001,0.7130681818181818,0.23500000000000001,0.7428571428571429,0.23500000000000001,0.7702020202020202
0.23600000000000002,0.8502109704641351,0.23600000000000002,0.7565597667638484,0.23600000000000002,0.7149621212121212,0.23600000000000002,0.7428571428571429,0.23600000000000002,0.7702020202020202
0.23700000000000002,0.8523206751054853,0.23700000000000002,0.7565597667638484,0.23700000000000002,0.7159090909090909,0.23700000000000002,0.7457142857142857,0.23700000000000002,0.7727272727272727
0.23800000000000002,0.8523206751054853,0.23800000000000002,0.7565597667638484,0.23800000000000002,0.7168560606060606,0.23800000000000002,0.7457142857142857,0.23800000000000002,0.7727272727272727
0.23900000000000002,0.8533755274261603,0.23900000000000002,0.7565597667638484,0.23900000000000002,0.71875,0.23900000000000002,0.7457142857142857,0.23900000000000002,0.7727272727272727
0.24,0.8533755274261603,0.24,0.7580174927113703,0.24,0.7196969696969697,0.24,0.7457142857142857,0.24,0.7727272727272727
0.241,0.8533755274261603,0.241,0.7580174927113703,0.241,0.7196969696969697,0.241,0.7485714285714286,0.241,0.7727272727272727
0.242,0.8533755274261603,0.242,0.7594752186588921,0.242,0.7215909090909091,0.242,0.7485714285714286,0.242,0.7727272727272727
0.243,0.8533755274261603,0.243,0.7594752186588921,0.243,0.7215909090909091,0.243,0.7485714285714286,0.243,0.7727272727272727
0.244,0.8544303797468354,0.244,0.7594752186588921,0.244,0.7234848484848485,0.244,0.7542857142857143,0.244,0.7727272727272727
0.245,0.8575949367088608,0.245,0.7623906705539358,0.245,0.7234848484848485,0.245,0.7571428571428571,0.245,0.7777777777777778
0.246,0.8586497890295358,0.246,0.7623906705539358,0.246,0.7244318181818182,0.246,0.7571428571428571,0.246,0.7777777777777778
0.247,0.859704641350211,0.247,0.7623906705539358,0.247,0.7244318181818182,0.247,0.76,0.247,0.7777777777777778
0.248,0.859704641350211,0.248,0.7638483965014577,0.248,0.7253787878787878,0.248,0.7628571428571429,0.248,0.7777777777777778
0.249,0.8618143459915611,0.249,0.7653061224489796,0.249,0.7253787878787878,0.249,0.7657142857142857,0.249,0.7777777777777778
0.25,0.8660337552742616,0.25,0.7653061224489796,0.25,0.7263257575757576,0.25,0.7657142857142857,0.25,0.7777777777777778
0.251,0.8660337552742616,0.251,0.7653061224489796,0.251,0.7263257575757576,0.251,0.7657142857142857,0.251,0.7777777777777778
0.252,0.8660337552742616,0.252,0.7667638483965015,0.252,0.7272727272727273,0.252,0.7685714285714286,0.252,0.7803030303030303
0.253,0.8681434599156118,0.253,0.7682215743440233,0.253,0.7310606060606061,0.253,0.7685714285714286,0.253,0.7828282828282829
0.254,0.870253164556962,0.254,0.7682215743440233,0.254,0.7310606060606061,0.254,0.7685714285714286,0.254,0.7828282828282829
0.255,0.870253164556962,0.255,0.7682215743440233,0.255,0.7329545454545454,0.255,0.7742857142857142,0.255,0.7853535353535354
0.256,0.870253164556962,0.256,0.7682215743440233,0.256,0.7329545454545454,0.256,0.7742857142857142,0.256,0.7878787878787878
0.257,0.870253164556962,0.257,0.7755102040816326,0.257,0.7339015151515151,0.257,0.7742857142857142,0.257,0.7878787878787878
0.258,0.8734177215189873,0.258,0.7798833819241983,0.258,0.7357954545454546,0.258,0.7742857142857142,0.258,0.7878787878787878
0.259,0.8755274261603375,0.259,0.7798833819241983,0.259,0.7357954545454546,0.259,0.7771428571428571,0.259,0.7904040404040404
0.26,0.8776371308016878,0.26,0.7842565597667639,0.26,0.7357954545454546,0.26,0.78,0.26,0.7929292929292929
0.261,0.8776371308016878,0.261,0.7842565597667639,0.261,0.7376893939393939,0.261,0.7828571428571428,0.261,0.7929292929292929
0.262,0.8786919831223629,0.262,0.7842565597667639,0.262,0.7395833333333334,0.262,0.7857142857142857,0.262,0.7929292929292929
0.263,0.8786919831223629,0.263,0.7857142857142857,0.263,0.740530303030303,0.263,0.7857142857142857,0.263,0.797979797979798
0.264,0.879746835443038,0.264,0.7857142857142857,0.264,0.740530303030303,0.264,0.7857142857142857,0.264,0.797979797979798
0.265,0.880801687763713,0.265,0.7871720116618076,0.265,0.7414772727272727,0.265,0.7857142857142857,0.265,0.797979797979798
0.266,0.880801687763713,0.266,0.7915451895043731,0.266,0.7414772727272727,0.266,0.7914285714285715,0.266,0.797979797979798
0.267,0.880801687763713,0.267,0.7944606413994169,0.267,0.7433712121212122,0.267,0.7942857142857143,0.267,0.797979797979798
0.268,0.8818565400843882,0.268,0.7944606413994169,0.268,0.7433712121212122,0.268,0.7942857142857143,0.268,0.797979797979798
0.269,0.8829113924050633,0.269,0.7959183673469388,0.269,0.7443181818181818,0.269,0.7942857142857143,0.269,0.797979797979798
0.27,0.8829113924050633,0.27,0.7973760932944607,0.27,0.7443181818181818,0.27,0.8,0.27,0.797979797979798
0.271,0.8839662447257384,0.271,0.7973760932944607,0.271,0.7462121212121212,0.271,0.8,0.271,0.797979797979798
0.272,0.8839662447257384,0.272,0.7973760932944607,0.272,0.7490530303030303,0.272,0.8,0.272,0.797979797979798
0.273,0.8850210970464135,0.273,0.8002915451895044,0.273,0.7509469696969697,0.273,0.8,0.273,0.797979797979798
0.274,0.8850210970464135,0.274,0.8002915451895044,0.274,0.7537878787878788,0.274,0.8,0.274,0.8005050505050505
0.275,0.8860759493670886,0.275,0.8002915451895044,0.275,0.7537878787878788,0.275,0.8,0.275,0.8005050505050505
0.276,0.8860759493670886,0.276,0.8017492711370262,0.276,0.7537878787878788,0.276,0.8,0.276,0.8005050505050505
0.277,0.8860759493670886,0.277,0.8017492711370262,0.277,0.7537878787878788,0.277,0.8,0.277,0.8005050505050505
0.278,0.8860759493670886,0.278,0.8017492711370262,0.278,0.7556818181818182,0.278,0.8028571428571428,0.278,0.8005050505050505
0.279,0.8860759493670886,0.279,0.8032069970845481,0.279,0.7575757575757576,0.279,0.8028571428571428,0.279,0.8005050505050505
0.28,0.8860759493670886,0.28,0.8046647230320699,0.28,0.7585227272727273,0.28,0.8028571428571428,0.28,0.8005050505050505
0.281,0.8871308016877637,0.281,0.8046647230320699,0.281,0.759469696969697,0.281,0.8028571428571428,0.281,0.8005050505050505
0.28200000000000003,0.890295358649789,0.28200000000000003,0.8046647230320699,0.28200000000000003,0.759469696969697,0.28200000000000003,0.8028571428571428,0.28200000000000003,0.8005050505050505
0.28300000000000003,0.890295358649789,0.28300000000000003,0.8046647230320699,0.28300000000000003,0.759469696969697,0.28300000000000003,0.8085714285714286,0.28300000000000003,0.8005050505050505
0.28400000000000003,0.8913502109704642,0.28400000000000003,0.8046647230320699,0.28400000000000003,0.7604166666666666,0.28400000000000003,0.8085714285714286,0.28400000000000003,0.803030303030303
0.28500000000000003,0.8945147679324894,0.28500000000000003,0.8046647230320699,0.28500000000000003,0.7604166666666666,0.28500000000000003,0.8114285714285714,0.28500000000000003,0.803030303030303
0.28600000000000003,0.8955696202531646,0.28600000000000003,0.8046647230320699,0.28600000000000003,0.7613636363636364,0.28600000000000003,0.8142857142857143,0.28600000000000003,0.803030303030303
0.28700000000000003,0.8955696202531646,0.28700000000000003,0.8061224489795918,0.28700000000000003,0.7623106060606061,0.28700000000000003,0.8142857142857143,0.28700000000000003,0.8055555555555556
0.28800000000000003,0.8955696202531646,0.28800000000000003,0.8061224489795918,0.28800000000000003,0.7642045454545454,0.28800000000000003,0.8142857142857143,0.28800000000000003,0.8080808080808081
0.289,0.8955696202531646,0.289,0.8061224489795918,0.289,0.7642045454545454,0.289,0.8171428571428572,0.289,0.8080808080808081
0.29,0.8955696202531646,0.29,0.8090379008746356,0.29,0.7660984848484849,0.29,0.82,0.29,0.8080808080808081
0.291,0.8955696202531646,0.291,0.8104956268221575,0.291,0.7660984848484849,0.291,0.82,0.291,0.8080808080808081
0.292,0.8966244725738397,0.292,0.8119533527696793,0.292,0.7670454545454546,0.292,0.82,0.292,0.8080808080808081
0.293,0.8966244725738397,0.293,0.8134110787172012,0.293,0.7679924242424242,0.293,0.82,0.293,0.8106060606060606
0.294,0.8987341772151899,0.294,0.8134110787172012,0.294,0.7689393939393939,0.294,0.82,0.294,0.8106060606060606
0.295,0.9008438818565401,0.295,0.8163265306122449,0.295,0.7689393939393939,0.295,0.82,0.295,0.8131313131313131
0.296,0.9008438818565401,0.296,0.8177842565597667,0.296,0.7698863636363636,0.296,0.82,0.296,0.8131313131313131
0.297,0.9018987341772152,0.297,0.8192419825072886,0.297,0.7698863636363636,0.297,0.82,0.297,0.8131313131313131
0.298,0.9018987341772152,0.298,0.8206997084548106,0.298,0.7708333333333334,0.298,0.82,0.298,0.8131313131313131
0.299,0.9040084388185654,0.299,0.8221574344023324,0.299,0.7727272727272727,0.299,0.8228571428571428,0.299,0.8131313131313131
0.3,0.9050632911392406,0.3,0.8236151603498543,0.3,0.7727272727272727,0.3,0.8228571428571428,0.3,0.8131313131313131
0.301,0.9050632911392406,0.301,0.8236151603498543,0.301,0.7736742424242424,0.301,0.8228571428571428,0.301,0.8131313131313131
0.302,0.9071729957805907,0.302,0.8236151603498543,0.302,0.7755681818181818,0.302,0.8228571428571428,0.302,0.8131313131313131
0.303,0.9071729957805907,0.303,0.8236151603498543,0.303,0.7765151515151515,0.303,0.8228571428571428,0.303,0.8156565656565656
0.304,0.9071729957805907,0.304,0.8250728862973761,0.304,0.7793560606060606,0.304,0.8285714285714286,0.304,0.8232323232323232
0.305,0.9092827004219409,0.305,0.8250728862973761,0.305,0.7803030303030303,0.305,0.8285714285714286,0.305,0.8232323232323232
0.306,0.9113924050632911,0.306,0.8250728862973761,0.306,0.78125,0.306,0.8285714285714286,0.306,0.8232323232323232
0.307,0.9113924050632911,0.307,0.8250728862973761,0.307,0.78125,0.307,0.8285714285714286,0.307,0.8232323232323232
0.308,0.9124472573839663,0.308,0.8250728862973761,0.308,0.78125,0.308,0.8285714285714286,0.308,0.8232323232323232
0.309,0.9124472573839663,0.309,0.8250728862973761,0.309,0.78125,0.309,0.8285714285714286,0.309,0.8257575757575758
0.31,0.9124472573839663,0.31,0.8250728862973761,0.31,0.7821969696969697,0.31,0.8285714285714286,0.31,0.8257575757575758
0.311,0.9124472573839663,0.311,0.826530612244898,0.311,0.7821969696969697,0.311,0.8285714285714286,0.311,0.8257575757575758
0.312,0.9145569620253164,0.312,0.826530612244898,0.312,0.7821969696969697,0.312,0.8285714285714286,0.312,0.8282828282828283
0.313,0.9156118143459916,0.313,0.826530612244898,0.313,0.7821969696969697,0.313,0.8285714285714286,0.313,0.8308080808080808
0.314,0.9166666666666666,0.314,0.8279883381924198,0.314,0.7821969696969697,0.314,0.8285714285714286,0.314,0.8308080808080808
0.315,0.9166666666666666,0.315,0.8294460641399417,0.315,0.7821969696969697,0.315,0.8285714285714286,0.315,0.8308080808080808
0.316,0.9166666666666666,0.316,0.8294460641399417,0.316,0.7821969696969697,0.316,0.8285714285714286,0.316,0.8308080808080808
0.317,0.9166666666666666,0.317,0.8294460641399417,0.317,0.7831439393939394,0.317,0.8314285714285714,0.317,0.8333333333333334
0.318,0.9177215189873418,0.318,0.8309037900874635,0.318,0.7831439393939394,0.318,0.8314285714285714,0.318,0.8333333333333334
0.319,0.9177215189873418,0.319,0.8338192419825073,0.319,0.7831439393939394,0.319,0.8314285714285714,0.319,0.8333333333333334
0.32,0.9187763713080169,0.32,0.8352769679300291,0.32,0.7859848484848485,0.32,0.8342857142857143,0.32,0.8333333333333334
0.321,0.919831223628692,0.321,0.8352769679300291,0.321,0.7878787878787878,0.321,0.8342857142857143,0.321,0.8333333333333334
0.322,0.9219409282700421,0.322,0.8367346938775511,0.322,0.7878787878787878,0.322,0.8342857142857143,0.322,0.8358585858585859
0.323,0.9219409282700421,0.323,0.8367346938775511,0.323,0.7888257575757576,0.323,0.8371428571428572,0.323,0.8358585858585859
0.324,0.9229957805907173,0.324,0.8411078717201166,0.324,0.7916666666666666,0.324,0.8371428571428572,0.324,0.8383838383838383
0.325,0.9229957805907173,0.325,0.8454810495626822,0.325,0.7926136363636364,0.325,0.84,0.325,0.8383838383838383
0.326,0.9229957805907173,0.326,0.8469387755102041,0.326,0.7926136363636364,0.326,0.8428571428571429,0.326,0.8383838383838383
0.327,0.9229957805907173,0.327,0.8469387755102041,0.327,0.7926136363636364,0.327,0.8457142857142858,0.327,0.8383838383838383
0.328,0.9229957805907173,0.328,0.8498542274052479,0.328,0.7926136363636364,0.328,0.8457142857142858,0.328,0.8409090909090909
0.329,0.9229957805907173,0.329,0.8498542274052479,0.329,0.7926136363636364,0.329,0.8457142857142858,0.329,0.8409090909090909
0.33,0.9229957805907173,0.33,0.8513119533527697,0.33,0.7935606060606061,0.33,0.8457142857142858,0.33,0.8409090909090909
0.331,0.9229957805907173,0.331,0.8513119533527697,0.331,0.7964015151515151,0.331,0.8457142857142858,0.331,0.8409090909090909
0.332,0.9229957805907173,0.332,0.8513119533527697,0.332,0.7982954545454546,0.332,0.8457142857142858,0.332,0.8409090909090909
0.333,0.9229957805907173,0.333,0.8513119533527697,0.333,0.7992424242424242,0.333,0.8485714285714285,0.333,0.8409090909090909
0.334,0.9251054852320675,0.334,0.8513119533527697,0.334,0.8020833333333334,0.334,0.8485714285714285,0.334,0.8409090909090909
0.335,0.9261603375527426,0.335,0.8542274052478134,0.335,0.8020833333333334,0.335,0.8485714285714285,0.335,0.8459595959595959
0.336,0.9261603375527426,0.336,0.8556851311953353,0.336,0.8049242424242424,0.336,0.8485714285714285,0.336,0.8459595959595959
0.337,0.9272151898734177,0.337,0.8556851311953353,0.337,0.8049242424242424,0.337,0.8485714285714285,0.337,0.8459595959595959
0.338,0.9272151898734177,0.338,0.8556851311953353,0.338,0.8058712121212122,0.338,0.8514285714285714,0.338,0.8459595959595959
0.339,0.9282700421940928,0.339,0.858600583090379,0.339,0.8058712121212122,0.339,0.8542857142857143,0.339,0.8459595959595959
0.34,0.929324894514768,0.34,0.858600583090379,0.34,0.8058712121212122,0.34,0.8571428571428571,0.34,0.8459595959595959
0.341,0.929324894514768,0.341,0.858600583090379,0.341,0.8058712121212122,0.341,0.86,0.341,0.8459595959595959
0.342,0.929324894514768,0.342,0.8600583090379009,0.342,0.8077651515151515,0.342,0.86,0.342,0.8459595959595959
0.343,0.929324894514768,0.343,0.8615160349854227,0.343,0.8087121212121212,0.343,0.86,0.343,0.8484848484848485
0.34400000000000003,0.930379746835443,0.34400000000000003,0.8615160349854227,0.34400000000000003,0.8115530303030303,0.34400000000000003,0.86,0.34400000000000003,0.8484848484848485
0.34500000000000003,0.9314345991561181,0.34500000000000003,0.8615160349854227,0.34500000000000003,0.8115530303030303,0.34500000000000003,0.86,0.34500000000000003,0.8484848484848485
0.34600000000000003,0.9314345991561181,0.34600000000000003,0.8615160349854227,0.34600000000000003,0.8115530303030303,0.34600000000000003,0.86,0.34600000000000003,0.851010101010101
0.34700000000000003,0.9314345991561181,0.34700000000000003,0.8615160349854227,0.34700000000000003,0.8115530303030303,0.34700000000000003,0.8628571428571429,0.34700000000000003,0.851010101010101
0.34800000000000003,0.9324894514767933,0.34800000000000003,0.8615160349854227,0.34800000000000003,0.8115530303030303,0.34800000000000003,0.8628571428571429,0.34800000000000003,0.851010101010101
0.34900000000000003,0.9324894514767933,0.34900000000000003,0.8644314868804664,0.34900000000000003,0.8115530303030303,0.34900000000000003,0.8628571428571429,0.34900000000000003,0.851010101010101
0.35000000000000003,0.9324894514767933,0.35000000000000003,0.8658892128279884,0.35000000000000003,0.8115530303030303,0.35000000000000003,0.8628571428571429,0.35000000000000003,0.851010101010101
0.35100000000000003,0.9324894514767933,0.35100000000000003,0.8658892128279884,0.35100000000000003,0.8125,0.35100000000000003,0.8628571428571429,0.35100000000000003,0.851010101010101
0.352,0.9324894514767933,0.352,0.8658892128279884,0.352,0.8143939393939394,0.352,0.8628571428571429,0.352,0.851010101010101
0.353,0.9335443037974683,0.353,0.8658892128279884,0.353,0.8143939393939394,0.353,0.8628571428571429,0.353,0.851010101010101
0.354,0.9335443037974683,0.354,0.8658892128279884,0.354,0.8143939393939394,0.354,0.8628571428571429,0.354,0.851010101010101
0.355,0.9335443037974683,0.355,0.8658892128279884,0.355,0.8153409090909091,0.355,0.8628571428571429,0.355,0.851010101010101
0.356,0.9335443037974683,0.356,0.8658892128279884,0.356,0.8162878787878788,0.356,0.8628571428571429,0.356,0.851010101010101
0.357,0.9335443037974683,0.357,0.8658892128279884,0.357,0.8162878787878788,0.357,0.8657142857142858,0.357,0.8535353535353535
0.358,0.9345991561181435,0.358,0.8658892128279884,0.358,0.8162878787878788,0.358,0.8657142857142858,0.358,0.8535353535353535
0.359,0.9345991561181435,0.359,0.8673469387755102,0.359,0.8162878787878788,0.359,0.8657142857142858,0.359,0.8535353535353535
0.36,0.9356540084388185,0.36,0.8673469387755102,0.36,0.8162878787878788,0.36,0.8685714285714285,0.36,0.8535353535353535
0.361,0.9367088607594937,0.361,0.8673469387755102,0.361,0.8162878787878788,0.361,0.8685714285714285,0.361,0.8560606060606061
0.362,0.9367088607594937,0.362,0.8688046647230321,0.362,0.8172348484848485,0.362,0.8685714285714285,0.362,0.8560606060606061
0.363,0.9377637130801688,0.363,0.8702623906705539,0.363,0.8181818181818182,0.363,0.8685714285714285,0.363,0.8560606060606061
0.364,0.9377637130801688,0.364,0.8702623906705539,0.364,0.8191287878787878,0.364,0.8685714285714285,0.364,0.8560606060606061
0.365,0.9377637130801688,0.365,0.8702623906705539,0.365,0.8191287878787878,0.365,0.8685714285714285,0.365,0.8560606060606061
0.366,0.9377637130801688,0.366,0.8702623906705539,0.366,0.8191287878787878,0.366,0.8685714285714285,0.366,0.8560606060606061
0.367,0.9377637130801688,0.367,0.8702623906705539,0.367,0.8191287878787878,0.367,0.8685714285714285,0.367,0.8560606060606061
0.368,0.9377637130801688,0.368,0.8702623906705539,0.368,0.8191287878787878,0.368,0.8685714285714285,0.368,0.8585858585858586
0.369,0.9377637130801688,0.369,0.8717201166180758,0.369,0.8191287878787878,0.369,0.8685714285714285,0.369,0.8585858585858586
0.37,0.9377637130801688,0.37,0.8731778425655977,0.37,0.8191287878787878,0.37,0.8714285714285714,0.37,0.8585858585858586
0.371,0.9388185654008439,0.371,0.8746355685131195,0.371,0.8200757575757576,0.371,0.8714285714285714,0.371,0.8611111111111112
0.372,0.9388185654008439,0.372,0.8746355685131195,0.372,0.8229166666666666,0.372,0.8742857142857143,0.372,0.8611111111111112
0.373,0.939873417721519,0.373,0.8760932944606414,0.373,0.8267045454545454,0.373,0.8771428571428571,0.373,0.8611111111111112
0.374,0.9409282700421941,0.374,0.8760932944606414,0.374,0.8276515151515151,0.374,0.8771428571428571,0.374,0.8611111111111112
0.375,0.9409282700421941,0.375,0.8775510204081632,0.375,0.8276515151515151,0.375,0.8771428571428571,0.375,0.8611111111111112
0.376,0.9409282700421941,0.376,0.8790087463556852,0.376,0.8295454545454546,0.376,0.88,0.376,0.8611111111111112
0.377,0.9409282700421941,0.377,0.8790087463556852,0.377,0.8314393939393939,0.377,0.8828571428571429,0.377,0.8611111111111112
0.378,0.9419831223628692,0.378,0.8790087463556852,0.378,0.8314393939393939,0.378,0.8828571428571429,0.378,0.8611111111111112
0.379,0.9419831223628692,0.379,0.880466472303207,0.379,0.8314393939393939,0.379,0.8828571428571429,0.379,0.8611111111111112
0.38,0.9419831223628692,0.38,0.880466472303207,0.38,0.8323863636363636,0.38,0.8857142857142857,0.38,0.8611111111111112
0.381,0.9430379746835443,0.381,0.880466472303207,0.381,0.8323863636363636,0.381,0.8885714285714286,0.381,0.8611111111111112
0.382,0.9430379746835443,0.382,0.8833819241982507,0.382,0.8323863636363636,0.382,0.8885714285714286,0.382,0.8611111111111112
0.383,0.9430379746835443,0.383,0.8833819241982507,0.383,0.834280303030303,0.383,0.8885714285714286,0.383,0.8611111111111112
0.384,0.9430379746835443,0.384,0.8848396501457726,0.384,0.834280303030303,0.384,0.8885714285714286,0.384,0.8611111111111112
0.385,0.9430379746835443,0.385,0.8848396501457726,0.385,0.8352272727272727,0.385,0.8885714285714286,0.385,0.8611111111111112
0.386,0.9430379746835443,0.386,0.8877551020408163,0.386,0.8352272727272727,0.386,0.8914285714285715,0.386,0.8611111111111112
0.387,0.9430379746835443,0.387,0.8877551020408163,0.387,0.8371212121212122,0.387,0.8914285714285715,0.387,0.8611111111111112
0.388,0.9440928270042194,0.388,0.8877551020408163,0.388,0.8380681818181818,0.388,0.8914285714285715,0.388,0.8611111111111112
0.389,0.9440928270042194,0.389,0.8877551020408163,0.389,0.8390151515151515,0.389,0.8914285714285715,0.389,0.8611111111111112
0.39,0.9440928270042194,0.39,0.8877551020408163,0.39,0.8390151515151515,0.39,0.8914285714285715,0.39,0.8611111111111112
0.391,0.9451476793248945,0.391,0.8877551020408163,0.391,0.8390151515151515,0.391,0.8942857142857142,0.391,0.8636363636363636
0.392,0.9451476793248945,0.392,0.8892128279883382,0.392,0.8399621212121212,0.392,0.8942857142857142,0.392,0.8636363636363636
0.393,0.9451476793248945,0.393,0.8892128279883382,0.393,0.8409090909090909,0.393,0.8942857142857142,0.393,0.8636363636363636
0.394,0.9451476793248945,0.394,0.8892128279883382,0.394,0.8409090909090909,0.394,0.8942857142857142,0.394,0.8636363636363636
0.395,0.9451476793248945,0.395,0.8892128279883382,0.395,0.8418560606060606,0.395,0.8942857142857142,0.395,0.8661616161616161
0.396,0.9462025316455697,0.396,0.892128279883382,0.396,0.8428030303030303,0.396,0.8942857142857142,0.396,0.8686868686868687
0.397,0.9462025316455697,0.397,0.892128279883382,0.397,0.8456439393939394,0.397,0.9,0.397,0.8686868686868687
0.398,0.9462025316455697,0.398,0.8935860058309038,0.398,0.8475378787878788,0.398,0.9057142857142857,0.398,0.8686868686868687
0.399,0.9483122362869199,0.399,0.8935860058309038,0.399,0.8484848484848485,0.399,0.9057142857142857,0.399,0.8686868686868687
0.4,0.9493670886075949,0.4,0.8950437317784257,0.4,0.8494318181818182,0.4,0.9057142857142857,0.4,0.8686868686868687
0.401,0.9493670886075949,0.401,0.8950437317784257,0.401,0.8494318181818182,0.401,0.9057142857142857,0.401,0.8686868686868687
0.402,0.95042194092827,0.402,0.8979591836734694,0.402,0.8494318181818182,0.402,0.9057142857142857,0.402,0.8686868686868687
0.403,0.9514767932489452,0.403,0.8979591836734694,0.403,0.8494318181818182,0.403,0.9085714285714286,0.403,0.8686868686868687
0.404,0.9514767932489452,0.404,0.8994169096209913,0.404,0.8494318181818182,0.404,0.9114285714285715,0.404,0.8686868686868687
0.405,0.9514767932489452,0.405,0.9008746355685131,0.405,0.8494318181818182,0.405,0.9114285714285715,0.405,0.8686868686868687
0.406,0.9514767932489452,0.406,0.902332361516035,0.406,0.8494318181818182,0.406,0.9114285714285715,0.406,0.8712121212121212
0.40700000000000003,0.9514767932489452,0.40700000000000003,0.902332361516035,0.40700000000000003,0.8503787878787878,0.40700000000000003,0.9114285714285715,0.40700000000000003,0.8737373737373737
0.40800000000000003,0.9514767932489452,0.40800000000000003,0.902332361516035,0.40800000000000003,0.8503787878787878,0.40800000000000003,0.9142857142857143,0.40800000000000003,0.8737373737373737
0.40900000000000003,0.9514767932489452,0.40900000000000003,0.9037900874635568,0.40900000000000003,0.8503787878787878,0.40900000000000003,0.9142857142857143,0.40900000000000003,0.8737373737373737
0.41000000000000003,0.9514767932489452,0.41000000000000003,0.9052478134110787,0.41000000000000003,0.8503787878787878,0.41000000000000003,0.9142857142857143,0.41000000000000003,0.8737373737373737
0.41100000000000003,0.9514767932489452,0.41100000000000003,0.9067055393586005,0.41100000000000003,0.8503787878787878,0.41100000000000003,0.9171428571428571,0.41100000000000003,0.8737373737373737
0.41200000000000003,0.9514767932489452,0.41200000000000003,0.9067055393586005,0.41200000000000003,0.8513257575757576,0.41200000000000003,0.9171428571428571,0.41200000000000003,0.8737373737373737
0.41300000000000003,0.9535864978902954,0.41300000000000003,0.9067055393586005,0.41300000000000003,0.8513257575757576,0.41300000000000003,0.9171428571428571,0.41300000000000003,0.8737373737373737
0.41400000000000003,0.9556962025316456,0.41400000000000003,0.9067055393586005,0.41400000000000003,0.8513257575757576,0.41400000000000003,0.9171428571428571,0.41400000000000003,0.8737373737373737
0.41500000000000004,0.9556962025316456,0.41500000000000004,0.9067055393586005,0.41500000000000004,0.8513257575757576,0.41500000000000004,0.9171428571428571,0.41500000000000004,0.8737373737373737
0.41600000000000004,0.9556962025316456,0.41600000000000004,0.9067055393586005,0.41600000000000004,0.8522727272727273,0.41600000000000004,0.9171428571428571,0.41600000000000004,0.8737373737373737
0.417,0.9556962025316456,0.417,0.9067055393586005,0.417,0.853219696969697,0.417,0.9171428571428571,0.417,0.8737373737373737
0.418,0.9578059071729957,0.418,0.9067055393586005,0.418,0.8541666666666666,0.418,0.9171428571428571,0.418,0.8737373737373737
0.419,0.9588607594936709,0.419,0.9067055393586005,0.419,0.8551136363636364,0.419,0.9171428571428571,0.419,0.8737373737373737
0.42,0.9588607594936709,0.42,0.9096209912536443,0.42,0.8570075757575758,0.42,0.9171428571428571,0.42,0.8737373737373737
0.421,0.9588607594936709,0.421,0.9096209912536443,0.421,0.8570075757575758,0.421,0.9228571428571428,0.421,0.8737373737373737
0.422,0.959915611814346,0.422,0.9096209912536443,0.422,0.8598484848484849,0.422,0.9228571428571428,0.422,0.8737373737373737
0.423,0.9609704641350211,0.423,0.9096209912536443,0.423,0.8598484848484849,0.423,0.9228571428571428,0.423,0.8737373737373737
0.424,0.9609704641350211,0.424,0.9096209912536443,0.424,0.8598484848484849,0.424,0.9228571428571428,0.424,0.8737373737373737
0.425,0.9609704641350211,0.425,0.9110787172011662,0.425,0.8598484848484849,0.425,0.9228571428571428,0.425,0.8737373737373737
0.426,0.9620253164556962,0.426,0.9110787172011662,0.426,0.8598484848484849,0.426,0.9228571428571428,0.426,0.8737373737373737
0.427,0.9620253164556962,0.427,0.9110787172011662,0.427,0.8607954545454546,0.427,0.9228571428571428,0.427,0.8737373737373737
0.428,0.9620253164556962,0.428,0.9125364431486881,0.428,0.8607954545454546,0.428,0.9228571428571428,0.428,0.8737373737373737
0.429,0.9630801687763713,0.429,0.9125364431486881,0.429,0.8626893939393939,0.429,0.9228571428571428,0.429,0.8737373737373737
0.43,0.9641350210970464,0.43,0.9125364431486881,0.43,0.8636363636363636,0.43,0.9228571428571428,0.43,0.8737373737373737
0.431,0.9641350210970464,0.431,0.9139941690962099,0.431,0.8636363636363636,0.431,0.9228571428571428,0.431,0.8737373737373737
0.432,0.9641350210970464,0.432,0.9139941690962099,0.432,0.8636363636363636,0.432,0.9257142857142857,0.432,0.8737373737373737
0.433,0.9641350210970464,0.433,0.9139941690962099,0.433,0.8636363636363636,0.433,0.9257142857142857,0.433,0.8737373737373737
0.434,0.9641350210970464,0.434,0.9139941690962099,0.434,0.865530303030303,0.434,0.9257142857142857,0.434,0.8737373737373737
0.435,0.9641350210970464,0.435,0.9154518950437318,0.435,0.8664772727272727,0.435,0.9257142857142857,0.435,0.8737373737373737
0.436,0.9641350210970464,0.436,0.9154518950437318,0.436,0.8664772727272727,0.436,0.9257142857142857,0.436,0.8737373737373737
0.437,0.9641350210970464,0.437,0.9183673469387755,0.437,0.8683712121212122,0.437,0.9257142857142857,0.437,0.8762626262626263
0.438,0.9641350210970464,0.438,0.9183673469387755,0.438,0.8693181818181818,0.438,0.9285714285714286,0.438,0.8762626262626263
0.439,0.9641350210970464,0.439,0.9183673469387755,0.439,0.8693181818181818,0.439,0.9285714285714286,0.439,0.8787878787878788
0.44,0.9641350210970464,0.44,0.9212827988338192,0.44,0.8693181818181818,0.44,0.9285714285714286,0.44,0.8787878787878788
0.441,0.9651898734177216,0.441,0.922740524781341,0.441,0.8693181818181818,0.441,0.9285714285714286,0.441,0.8787878787878788
0.442,0.9651898734177216,0.442,0.922740524781341,0.442,0.8693181818181818,0.442,0.9285714285714286,0.442,0.8787878787878788
0.443,0.9651898734177216,0.443,0.922740524781341,0.443,0.8693181818181818,0.443,0.9285714285714286,0.443,0.8787878787878788
0.444,0.9651898734177216,0.444,0.922740524781341,0.444,0.8693181818181818,0.444,0.9285714285714286,0.444,0.8787878787878788
0.445,0.9651898734177216,0.445,0.922740524781341,0.445,0.8702651515151515,0.445,0.9285714285714286,0.445,0.8787878787878788
0.446,0.9651898734177216,0.446,0.922740524781341,0.446,0.8702651515151515,0.446,0.9285714285714286,0.446,0.8787878787878788
0.447,0.9651898734177216,0.447,0.922740524781341,0.447,0.8702651515151515,0.447,0.9285714285714286,0.447,0.8787878787878788
0.448,0.9662447257383966,0.448,0.924198250728863,0.448,0.8702651515151515,0.448,0.9285714285714286,0.448,0.8787878787878788
0.449,0.9662447257383966,0.449,0.924198250728863,0.449,0.8702651515151515,0.449,0.9285714285714286,0.449,0.8787878787878788
0.45,0.9662447257383966,0.45,0.924198250728863,0.45,0.8702651515151515,0.45,0.9285714285714286,0.45,0.8787878787878788
0.451,0.9662447257383966,0.451,0.924198250728863,0.451,0.8702651515151515,0.451,0.9285714285714286,0.451,0.8787878787878788
0.452,0.9662447257383966,0.452,0.924198250728863,0.452,0.8712121212121212,0.452,0.9285714285714286,0.452,0.8787878787878788
0.453,0.9662447257383966,0.453,0.9256559766763849,0.453,0.8712121212121212,0.453,0.9285714285714286,0.453,0.8787878787878788
0.454,0.9662447257383966,0.454,0.9285714285714286,0.454,0.8712121212121212,0.454,0.9285714285714286,0.454,0.8787878787878788
0.455,0.9662447257383966,0.455,0.9285714285714286,0.455,0.8712121212121212,0.455,0.9285714285714286,0.455,0.8787878787878788
0.456,0.9662447257383966,0.456,0.9285714285714286,0.456,0.8731060606060606,0.456,0.9285714285714286,0.456,0.8787878787878788
0.457,0.9662447257383966,0.457,0.9300291545189504,0.457,0.875,0.457,0.9314285714285714,0.457,0.8838383838383839
0.458,0.9662447257383966,0.458,0.9314868804664723,0.458,0.875,0.458,0.9314285714285714,0.458,0.8863636363636364
0.459,0.9662447257383966,0.459,0.9314868804664723,0.459,0.8768939393939394,0.459,0.9314285714285714,0.459,0.8863636363636364
0.46,0.9662447257383966,0.46,0.9314868804664723,0.46,0.8768939393939394,0.46,0.9314285714285714,0.46,0.8888888888888888
0.461,0.9662447257383966,0.461,0.9329446064139941,0.461,0.8768939393939394,0.461,0.9314285714285714,0.461,0.8888888888888888
0.462,0.9672995780590717,0.462,0.9329446064139941,0.462,0.8768939393939394,0.462,0.9314285714285714,0.462,0.8888888888888888
0.463,0.9672995780590717,0.463,0.9329446064139941,0.463,0.8768939393939394,0.463,0.9314285714285714,0.463,0.8888888888888888
0.464,0.9672995780590717,0.464,0.934402332361516,0.464,0.8787878787878788,0.464,0.9314285714285714,0.464,0.8888888888888888
0.465,0.9672995780590717,0.465,0.934402332361516,0.465,0.8787878787878788,0.465,0.9314285714285714,0.465,0.8914141414141414
0.466,0.9672995780590717,0.466,0.934402332361516,0.466,0.8797348484848485,0.466,0.9314285714285714,0.466,0.8939393939393939
0.467,0.9672995780590717,0.467,0.934402332361516,0.467,0.8806818181818182,0.467,0.9314285714285714,0.467,0.8939393939393939
0.468,0.9672995780590717,0.468,0.934402332361516,0.468,0.8806818181818182,0.468,0.9314285714285714,0.468,0.8939393939393939
0.46900000000000003,0.9672995780590717,0.46900000000000003,0.934402332361516,0.46900000000000003,0.8806818181818182,0.46900000000000003,0.9314285714285714,0.46900000000000003,0.8939393939393939
0.47000000000000003,0.9672995780590717,0.47000000000000003,0.934402332361516,0.47000000000000003,0.8825757575757576,0.47000000000000003,0.9342857142857143,0.47000000000000003,0.8939393939393939
0.47100000000000003,0.9672995780590717,0.47100000000000003,0.934402332361516,0.47100000000000003,0.8825757575757576,0.47100000000000003,0.9342857142857143,0.47100000000000003,0.8939393939393939
0.47200000000000003,0.9672995780590717,0.47200000000000003,0.934402332361516,0.47200000000000003,0.8825757575757576,0.47200000000000003,0.9342857142857143,0.47200000000000003,0.8964646464646465
0.47300000000000003,0.9672995780590717,0.47300000000000003,0.934402332361516,0.47300000000000003,0.884469696969697,0.47300000000000003,0.9342857142857143,0.47300000000000003,0.898989898989899
0.47400000000000003,0.9672995780590717,0.47400000000000003,0.934402332361516,0.47400000000000003,0.884469696969697,0.47400000000000003,0.9342857142857143,0.47400000000000003,0.898989898989899
0.47500000000000003,0.9672995780590717,0.47500000000000003,0.934402332361516,0.47500000000000003,0.8854166666666666,0.47500000000000003,0.9342857142857143,0.47500000000000003,0.898989898989899
0.47600000000000003,0.9672995780590717,0.47600000000000003,0.934402332361516,0.47600000000000003,0.8863636363636364,0.47600000000000003,0.9342857142857143,0.47600000000000003,0.9015151515151515
0.47700000000000004,0.9683544303797469,0.47700000000000004,0.934402332361516,0.47700000000000004,0.8863636363636364,0.47700000000000004,0.9342857142857143,0.47700000000000004,0.9015151515151515
0.47800000000000004,0.9683544303797469,0.47800000000000004,0.934402332361516,0.47800000000000004,0.8873106060606061,0.47800000000000004,0.9342857142857143,0.47800000000000004,0.9015151515151515
0.47900000000000004,0.9683544303797469,0.47900000000000004,0.9373177842565598,0.47900000000000004,0.8910984848484849,0.47900000000000004,0.9371428571428572,0.47900000000000004,0.9015151515151515
0.48,0.9683544303797469,0.48,0.9373177842565598,0.48,0.8910984848484849,0.48,0.9371428571428572,0.48,0.9015151515151515
0.481,0.9694092827004219,0.481,0.9373177842565598,0.481,0.8920454545454546,0.481,0.9371428571428572,0.481,0.9015151515151515
0.482,0.9694092827004219,0.482,0.9373177842565598,0.482,0.8929924242424242,0.482,0.9371428571428572,0.482,0.9015151515151515
0.483,0.9694092827004219,0.483,0.9402332361516035,0.483,0.8929924242424242,0.483,0.9371428571428572,0.483,0.9015151515151515
0.484,0.9694092827004219,0.484,0.9416909620991254,0.484,0.8929924242424242,0.484,0.9371428571428572,0.484,0.9015151515151515
0.485,0.9694092827004219,0.485,0.9431486880466472,0.485,0.8929924242424242,0.485,0.9371428571428572,0.485,0.9015151515151515
0.486,0.9694092827004219,0.486,0.9446064139941691,0.486,0.8929924242424242,0.486,0.9371428571428572,0.486,0.9015151515151515
0.487,0.9694092827004219,0.487,0.9446064139941691,0.487,0.8939393939393939,0.487,0.9371428571428572,0.487,0.9015151515151515
0.488,0.9694092827004219,0.488,0.9460641399416909,0.488,0.8939393939393939,0.488,0.94,0.488,0.9015151515151515
0.489,0.9694092827004219,0.489,0.9460641399416909,0.489,0.8939393939393939,0.489,0.94,0.489,0.9015151515151515
0.49,0.9694092827004219,0.49,0.9460641399416909,0.49,0.8939393939393939,0.49,0.94,0.49,0.9015151515151515
0.491,0.9694092827004219,0.491,0.9460641399416909,0.491,0.8948863636363636,0.491,0.94,0.491,0.9015151515151515
0.492,0.9694092827004219,0.492,0.9475218658892128,0.492,0.8948863636363636,0.492,0.94,0.492,0.9015151515151515
0.493,0.9704641350210971,0.493,0.9475218658892128,0.493,0.896780303030303,0.493,0.94,0.493,0.9015151515151515
0.494,0.9704641350210971,0.494,0.9504373177842566,0.494,0.896780303030303,0.494,0.94,0.494,0.9015151515151515
0.495,0.9704641350210971,0.495,0.9518950437317785,0.495,0.8996212121212122,0.495,0.9428571428571428,0.495,0.9015151515151515
0.496,0.9704641350210971,0.496,0.9533527696793003,0.496,0.8996212121212122,0.496,0.9457142857142857,0.496,0.9015151515151515
0.497,0.9715189873417721,0.497,0.9533527696793003,0.497,0.8996212121212122,0.497,0.9457142857142857,0.497,0.9015151515151515
0.498,0.9715189873417721,0.498,0.9533527696793003,0.498,0.8996212121212122,0.498,0.9457142857142857,0.498,0.9015151515151515
0.499,0.9715189873417721,0.499,0.9548104956268222,0.499,0.9005681818181818,0.499,0.9457142857142857,0.499,0.9065656565656566
0.5,0.9725738396624473,0.5,0.9548104956268222,0.5,0.9015151515151515,0.5,0.9457142857142857,0.5,0.9090909090909091
0.501,0.9725738396624473,0.501,0.9548104956268222,0.501,0.9015151515151515,0.501,0.9457142857142857,0.501,0.9090909090909091
0.502,0.9725738396624473,0.502,0.956268221574344,0.502,0.9015151515151515,0.502,0.9457142857142857,0.502,0.9090909090909091
0.503,0.9725738396624473,0.503,0.956268221574344,0.503,0.9015151515151515,0.503,0.9457142857142857,0.503,0.9090909090909091
0.504,0.9736286919831224,0.504,0.956268221574344,0.504,0.9015151515151515,0.504,0.9485714285714286,0.504,0.9090909090909091
0.505,0.9736286919831224,0.505,0.956268221574344,0.505,0.9015151515151515,0.505,0.9485714285714286,0.505,0.9090909090909091
0.506,0.9736286919831224,0.506,0.956268221574344,0.506,0.9015151515151515,0.506,0.9485714285714286,0.506,0.9090909090909091
0.507,0.9736286919831224,0.507,0.956268221574344,0.507,0.9015151515151515,0.507,0.9485714285714286,0.507,0.9090909090909091
0.508,0.9736286919831224,0.508,0.956268221574344,0.508,0.9015151515151515,0.508,0.9485714285714286,0.508,0.9090909090909091
0.509,0.9736286919831224,0.509,0.956268221574344,0.509,0.9015151515151515,0.509,0.9485714285714286,0.509,0.9090909090909091
0.51,0.9736286919831224,0.51,0.956268221574344,0.51,0.9015151515151515,0.51,0.9485714285714286,0.51,0.9090909090909091
0.511,0.9746835443037974,0.511,0.956268221574344,0.511,0.9015151515151515,0.511,0.9485714285714286,0.511,0.9090909090909091
0.512,0.9746835443037974,0.512,0.9577259475218659,0.512,0.9034090909090909,0.512,0.9485714285714286,0.512,0.9116161616161617
0.513,0.9746835443037974,0.513,0.9577259475218659,0.513,0.9034090909090909,0.513,0.9485714285714286,0.513,0.9116161616161617
0.514,0.9746835443037974,0.514,0.9577259475218659,0.514,0.9043560606060606,0.514,0.9485714285714286,0.514,0.9116161616161617
0.515,0.9746835443037974,0.515,0.9577259475218659,0.515,0.9053030303030303,0.515,0.9485714285714286,0.515,0.9116161616161617
0.516,0.9767932489451476,0.516,0.9591836734693877,0.516,0.9053030303030303,0.516,0.9485714285714286,0.516,0.9116161616161617
0.517,0.9767932489451476,0.517,0.9591836734693877,0.517,0.9071969696969697,0.517,0.9485714285714286,0.517,0.9116161616161617
0.518,0.9767932489451476,0.518,0.9591836734693877,0.518,0.9071969696969697,0.518,0.9514285714285714,0.518,0.9116161616161617
0.519,0.9767932489451476,0.519,0.9591836734693877,0.519,0.9071969696969697,0.519,0.9542857142857143,0.519,0.9116161616161617
0.52,0.9767932489451476,0.52,0.9591836734693877,0.52,0.9071969696969697,0.52,0.9542857142857143,0.52,0.9116161616161617
0.521,0.9767932489451476,0.521,0.9591836734693877,0.521,0.9071969696969697,0.521,0.9571428571428572,0.521,0.9116161616161617
0.522,0.9767932489451476,0.522,0.9606413994169096,0.522,0.9071969696969697,0.522,0.9571428571428572,0.522,0.9116161616161617
0.523,0.9778481012658228,0.523,0.9606413994169096,0.523,0.9090909090909091,0.523,0.9571428571428572,0.523,0.9116161616161617
0.524,0.9778481012658228,0.524,0.9606413994169096,0.524,0.9090909090909091,0.524,0.9571428571428572,0.524,0.9116161616161617
0.525,0.9778481012658228,0.525,0.9606413994169096,0.525,0.9109848484848485,0.525,0.96,0.525,0.9116161616161617
0.526,0.9778481012658228,0.526,0.9606413994169096,0.526,0.9109848484848485,0.526,0.96,0.526,0.9116161616161617
0.527,0.9778481012658228,0.527,0.9606413994169096,0.527,0.9109848484848485,0.527,0.96,0.527,0.9116161616161617
0.528,0.9778481012658228,0.528,0.9606413994169096,0.528,0.9109848484848485,0.528,0.96,0.528,0.9116161616161617
0.529,0.9778481012658228,0.529,0.9606413994169096,0.529,0.9109848484848485,0.529,0.96,0.529,0.9116161616161617
0.53,0.9778481012658228,0.53,0.9606413994169096,0.53,0.9119318181818182,0.53,0.96,0.53,0.9116161616161617
0.531,0.9778481012658228,0.531,0.9606413994169096,0.531,0.9119318181818182,0.531,0.96,0.531,0.9116161616161617
0.532,0.9789029535864979,0.532,0.9606413994169096,0.532,0.9119318181818182,0.532,0.96,0.532,0.9116161616161617
0.533,0.9789029535864979,0.533,0.9606413994169096,0.533,0.9119318181818182,0.533,0.96,0.533,0.9116161616161617
0.534,0.979957805907173,0.534,0.9606413994169096,0.534,0.9128787878787878,0.534,0.96,0.534,0.9116161616161617
0.535,0.979957805907173,0.535,0.9635568513119533,0.535,0.9128787878787878,0.535,0.96,0.535,0.9116161616161617
0.536,0.979957805907173,0.536,0.9635568513119533,0.536,0.9128787878787878,0.536,0.96,0.536,0.9116161616161617
0.537,0.979957805907173,0.537,0.9635568513119533,0.537,0.9147727272727273,0.537,0.96,0.537,0.9116161616161617
0.538,0.979957805907173,0.538,0.9635568513119533,0.538,0.9147727272727273,0.538,0.96,0.538,0.9116161616161617
0.539,0.979957805907173,0.539,0.9635568513119533,0.539,0.915719696969697,0.539,0.96,0.539,0.9116161616161617
0.54,0.979957805907173,0.54,0.9635568513119533,0.54,0.915719696969697,0.54,0.96,0.54,0.9116161616161617
0.541,0.979957805907173,0.541,0.9635568513119533,0.541,0.9166666666666666,0.541,0.96,0.541,0.9116161616161617
0.542,0.979957805907173,0.542,0.9635568513119533,0.542,0.9176136363636364,0.542,0.96,0.542,0.9116161616161617
0.543,0.979957805907173,0.543,0.9635568513119533,0.543,0.9185606060606061,0.543,0.96,0.543,0.9116161616161617
0.544,0.979957805907173,0.544,0.9635568513119533,0.544,0.9204545454545454,0.544,0.96,0.544,0.9116161616161617
0.545,0.979957805907173,0.545,0.9635568513119533,0.545,0.9204545454545454,0.545,0.96,0.545,0.9116161616161617
0.546,0.979957805907173,0.546,0.9635568513119533,0.546,0.9214015151515151,0.546,0.96,0.546,0.9116161616161617
0.547,0.979957805907173,0.547,0.9635568513119533,0.547,0.9214015151515151,0.547,0.96,0.547,0.9116161616161617
0.548,0.979957805907173,0.548,0.9635568513119533,0.548,0.9223484848484849,0.548,0.96,0.548,0.9116161616161617
0.549,0.979957805907173,0.549,0.9635568513119533,0.549,0.9223484848484849,0.549,0.96,0.549,0.9116161616161617
0.55,0.979957805907173,0.55,0.9635568513119533,0.55,0.9223484848484849,0.55,0.96,0.55,0.9116161616161617
0.551,0.979957805907173,0.551,0.9635568513119533,0.551,0.9232954545454546,0.551,0.96,0.551,0.9141414141414141
0.552,0.979957805907173,0.552,0.9635568513119533,0.552,0.9232954545454546,0.552,0.96,0.552,0.9141414141414141
0.553,0.979957805907173,0.553,0.9635568513119533,0.553,0.9232954545454546,0.553,0.96,0.553,0.9141414141414141
0.554,0.979957805907173,0.554,0.9635568513119533,0.554,0.9232954545454546,0.554,0.96,0.554,0.9141414141414141
0.555,0.979957805907173,0.555,0.9650145772594753,0.555,0.9232954545454546,0.555,0.96,0.555,0.9141414141414141
0.556,0.979957805907173,0.556,0.9650145772594753,0.556,0.9232954545454546,0.556,0.96,0.556,0.9141414141414141
0.557,0.979957805907173,0.557,0.9650145772594753,0.557,0.9232954545454546,0.557,0.9628571428571429,0.557,0.9141414141414141
0.558,0.979957805907173,0.558,0.9650145772594753,0.558,0.9232954545454546,0.558,0.9628571428571429,0.558,0.9141414141414141
0.559,0.979957805907173,0.559,0.9650145772594753,0.559,0.9232954545454546,0.559,0.9628571428571429,0.559,0.9141414141414141
0.56,0.979957805907173,0.56,0.9664723032069971,0.56,0.9232954545454546,0.56,0.9628571428571429,0.56,0.9141414141414141
0.561,0.979957805907173,0.561,0.9664723032069971,0.561,0.9232954545454546,0.561,0.9628571428571429,0.561,0.9166666666666666
0.562,0.979957805907173,0.562,0.9664723032069971,0.562,0.9232954545454546,0.562,0.9628571428571429,0.562,0.9166666666666666
0.5630000000000001,0.979957805907173,0.5630000000000001,0.9664723032069971,0.5630000000000001,0.9232954545454546,0.5630000000000001,0.9628571428571429,0.5630000000000001,0.9166666666666666
0.5640000000000001,0.979957805907173,0.5640000000000001,0.9664723032069971,0.5640000000000001,0.9242424242424242,0.5640000000000001,0.9628571428571429,0.5640000000000001,0.9166666666666666
0.5650000000000001,0.979957805907173,0.5650000000000001,0.9664723032069971,0.5650000000000001,0.9242424242424242,0.5650000000000001,0.9628571428571429,0.5650000000000001,0.9166666666666666
0.5660000000000001,0.979957805907173,0.5660000000000001,0.9664723032069971,0.5660000000000001,0.9242424242424242,0.5660000000000001,0.9628571428571429,0.5660000000000001,0.9166666666666666
0.5670000000000001,0.979957805907173,0.5670000000000001,0.967930029154519,0.5670000000000001,0.9251893939393939,0.5670000000000001,0.9628571428571429,0.5670000000000001,0.9166666666666666
0.5680000000000001,0.979957805907173,0.5680000000000001,0.967930029154519,0.5680000000000001,0.9251893939393939,0.5680000000000001,0.9628571428571429,0.5680000000000001,0.9166666666666666
0.5690000000000001,0.979957805907173,0.5690000000000001,0.967930029154519,0.5690000000000001,0.9251893939393939,0.5690000000000001,0.9628571428571429,0.5690000000000001,0.9166666666666666
0.5700000000000001,0.979957805907173,0.5700000000000001,0.9693877551020408,0.5700000000000001,0.9270833333333334,0.5700000000000001,0.9628571428571429,0.5700000000000001,0.9166666666666666
0.5710000000000001,0.9810126582278481,0.5710000000000001,0.9693877551020408,0.5710000000000001,0.9270833333333334,0.5710000000000001,0.9628571428571429,0.5710000000000001,0.9166666666666666
0.5720000000000001,0.9810126582278481,0.5720000000000001,0.9693877551020408,0.5720000000000001,0.9270833333333334,0.5720000000000001,0.9628571428571429,0.5720000000000001,0.9217171717171717
0.5730000000000001,0.9810126582278481,0.5730000000000001,0.9693877551020408,0.5730000000000001,0.9270833333333334,0.5730000000000001,0.9628571428571429,0.5730000000000001,0.9242424242424242
0.5740000000000001,0.9810126582278481,0.5740000000000001,0.9693877551020408,0.5740000000000001,0.9270833333333334,0.5740000000000001,0.9628571428571429,0.5740000000000001,0.9242424242424242
0.5750000000000001,0.9810126582278481,0.5750000000000001,0.9693877551020408,0.5750000000000001,0.9270833333333334,0.5750000000000001,0.9628571428571429,0.5750000000000001,0.9242424242424242
0.5760000000000001,0.9810126582278481,0.5760000000000001,0.9693877551020408,0.5760000000000001,0.9270833333333334,0.5760000000000001,0.9628571428571429,0.5760000000000001,0.9242424242424242
0.577,0.9810126582278481,0.577,0.9693877551020408,0.577,0.9270833333333334,0.577,0.9628571428571429,0.577,0.9242424242424242
0.578,0.9810126582278481,0.578,0.9693877551020408,0.578,0.9270833333333334,0.578,0.9628571428571429,0.578,0.9242424242424242
0.579,0.9810126582278481,0.579,0.9693877551020408,0.579,0.928030303030303,0.579,0.9628571428571429,0.579,0.9242424242424242
0.58,0.9810126582278481,0.58,0.9693877551020408,0.58,0.928030303030303,0.58,0.9628571428571429,0.58,0.9267676767676768
0.581,0.9810126582278481,0.581,0.9693877551020408,0.581,0.928030303030303,0.581,0.9657142857142857,0.581,0.9267676767676768
0.582,0.9810126582278481,0.582,0.9693877551020408,0.582,0.928030303030303,0.582,0.9657142857142857,0.582,0.9292929292929293
0.583,0.9810126582278481,0.583,0.9693877551020408,0.583,0.928030303030303,0.583,0.9657142857142857,0.583,0.9292929292929293
0.584,0.9810126582278481,0.584,0.9693877551020408,0.584,0.928030303030303,0.584,0.9657142857142857,0.584,0.9292929292929293
0.585,0.9820675105485233,0.585,0.9693877551020408,0.585,0.9289772727272727,0.585,0.9657142857142857,0.585,0.9292929292929293
0.586,0.9820675105485233,0.586,0.9693877551020408,0.586,0.9289772727272727,0.586,0.9657142857142857,0.586,0.9292929292929293
0.587,0.9820675105485233,0.587,0.9693877551020408,0.587,0.9289772727272727,0.587,0.9657142857142857,0.587,0.9292929292929293
0.588,0.9831223628691983,0.588,0.9693877551020408,0.588,0.9289772727272727,0.588,0.9657142857142857,0.588,0.9292929292929293
0.589,0.9831223628691983,0.589,0.9693877551020408,0.589,0.9299242424242424,0.589,0.9657142857142857,0.589,0.9292929292929293
0.59,0.9831223628691983,0.59,0.9693877551020408,0.59,0.9299242424242424,0.59,0.9657142857142857,0.59,0.9318181818181818
0.591,0.9831223628691983,0.591,0.9693877551020408,0.591,0.9308712121212122,0.591,0.9657142857142857,0.591,0.9318181818181818
0.592,0.9831223628691983,0.592,0.9693877551020408,0.592,0.9308712121212122,0.592,0.9657142857142857,0.592,0.9318181818181818
0.593,0.9831223628691983,0.593,0.9693877551020408,0.593,0.9318181818181818,0.593,0.9657142857142857,0.593,0.9318181818181818
0.594,0.9831223628691983,0.594,0.9693877551020408,0.594,0.9318181818181818,0.594,0.9657142857142857,0.594,0.9318181818181818
0.595,0.9841772151898734,0.595,0.9693877551020408,0.595,0.9327651515151515,0.595,0.9657142857142857,0.595,0.9318181818181818
0.596,0.9841772151898734,0.596,0.9693877551020408,0.596,0.9327651515151515,0.596,0.9657142857142857,0.596,0.9318181818181818
0.597,0.9841772151898734,0.597,0.9693877551020408,0.597,0.9327651515151515,0.597,0.9685714285714285,0.597,0.9343434343434344
0.598,0.9852320675105485,0.598,0.9693877551020408,0.598,0.9346590909090909,0.598,0.9685714285714285,0.598,0.9343434343434344
0.599,0.9852320675105485,0.599,0.9693877551020408,0.599,0.9346590909090909,0.599,0.9685714285714285,0.599,0.9343434343434344
0.6,0.9852320675105485,0.6,0.9693877551020408,0.6,0.9346590909090909,0.6,0.9685714285714285,0.6,0.9343434343434344
0.601,0.9862869198312236,0.601,0.9708454810495627,0.601,0.9346590909090909,0.601,0.9685714285714285,0.601,0.9368686868686869
0.602,0.9862869198312236,0.602,0.9708454810495627,0.602,0.9346590909090909,0.602,0.9685714285714285,0.602,0.9368686868686869
0.603,0.9862869198312236,0.603,0.9708454810495627,0.603,0.9346590909090909,0.603,0.9685714285714285,0.603,0.9368686868686869
0.604,0.9862869198312236,0.604,0.9708454810495627,0.604,0.9356060606060606,0.604,0.9685714285714285,0.604,0.9368686868686869
0.605,0.9862869198312236,0.605,0.9708454810495627,0.605,0.9365530303030303,0.605,0.9685714285714285,0.605,0.9368686868686869
0.606,0.9862869198312236,0.606,0.9708454810495627,0.606,0.9365530303030303,0.606,0.9685714285714285,0.606,0.9368686868686869
0.607,0.9862869198312236,0.607,0.9708454810495627,0.607,0.9365530303030303,0.607,0.9685714285714285,0.607,0.9393939393939394
0.608,0.9862869198312236,0.608,0.9708454810495627,0.608,0.9375,0.608,0.9685714285714285,0.608,0.9393939393939394
0.609,0.9862869198312236,0.609,0.9723032069970845,0.609,0.9375,0.609,0.9685714285714285,0.609,0.9393939393939394
0.61,0.9862869198312236,0.61,0.9723032069970845,0.61,0.9375,0.61,0.9685714285714285,0.61,0.9393939393939394
0.611,0.9862869198312236,0.611,0.9723032069970845,0.611,0.9375,0.611,0.9685714285714285,0.611,0.9393939393939394
0.612,0.9862869198312236,0.612,0.9723032069970845,0.612,0.9375,0.612,0.9685714285714285,0.612,0.9393939393939394
0.613,0.9862869198312236,0.613,0.9723032069970845,0.613,0.9375,0.613,0.9685714285714285,0.613,0.9393939393939394
0.614,0.9862869198312236,0.614,0.9723032069970845,0.614,0.9375,0.614,0.9685714285714285,0.614,0.9393939393939394
0.615,0.9862869198312236,0.615,0.9723032069970845,0.615,0.9384469696969697,0.615,0.9685714285714285,0.615,0.9393939393939394
0.616,0.9862869198312236,0.616,0.9737609329446064,0.616,0.9393939393939394,0.616,0.9685714285714285,0.616,0.9393939393939394
0.617,0.9862869198312236,0.617,0.9737609329446064,0.617,0.9393939393939394,0.617,0.9685714285714285,0.617,0.9393939393939394
0.618,0.9862869198312236,0.618,0.9737609329446064,0.618,0.9393939393939394,0.618,0.9685714285714285,0.618,0.9393939393939394
0.619,0.9862869198312236,0.619,0.9737609329446064,0.619,0.9393939393939394,0.619,0.9685714285714285,0.619,0.9393939393939394
0.62,0.9862869198312236,0.62,0.9737609329446064,0.62,0.9393939393939394,0.62,0.9685714285714285,0.62,0.9393939393939394
0.621,0.9862869198312236,0.621,0.9737609329446064,0.621,0.9403409090909091,0.621,0.9685714285714285,0.621,0.9393939393939394
0.622,0.9862869198312236,0.622,0.9737609329446064,0.622,0.9403409090909091,0.622,0.9685714285714285,0.622,0.9393939393939394
0.623,0.9862869198312236,0.623,0.9737609329446064,0.623,0.9412878787878788,0.623,0.9685714285714285,0.623,0.9393939393939394
0.624,0.9862869198312236,0.624,0.9737609329446064,0.624,0.9412878787878788,0.624,0.9685714285714285,0.624,0.9393939393939394
0.625,0.9862869198312236,0.625,0.9737609329446064,0.625,0.9422348484848485,0.625,0.9685714285714285,0.625,0.9393939393939394
0.626,0.9862869198312236,0.626,0.9737609329446064,0.626,0.9431818181818182,0.626,0.9685714285714285,0.626,0.9393939393939394
0.627,0.9862869198312236,0.627,0.9737609329446064,0.627,0.9431818181818182,0.627,0.9685714285714285,0.627,0.9393939393939394
0.628,0.9862869198312236,0.628,0.9752186588921283,0.628,0.9431818181818182,0.628,0.9685714285714285,0.628,0.9393939393939394
0.629,0.9862869198312236,0.629,0.978134110787172,0.629,0.9431818181818182,0.629,0.9714285714285714,0.629,0.9393939393939394
0.63,0.9862869198312236,0.63,0.978134110787172,0.63,0.9431818181818182,0.63,0.9714285714285714,0.63,0.9419191919191919
0.631,0.9862869198312236,0.631,0.9795918367346939,0.631,0.9431818181818182,0.631,0.9714285714285714,0.631,0.9419191919191919
0.632,0.9862869198312236,0.632,0.9795918367346939,0.632,0.9431818181818182,0.632,0.9714285714285714,0.632,0.9419191919191919
0.633,0.9862869198312236,0.633,0.9795918367346939,0.633,0.9431818181818182,0.633,0.9714285714285714,0.633,0.9419191919191919
0.634,0.9862869198312236,0.634,0.9795918367346939,0.634,0.9431818181818182,0.634,0.9714285714285714,0.634,0.9419191919191919
0.635,0.9873417721518988,0.635,0.9795918367346939,0.635,0.9450757575757576,0.635,0.9714285714285714,0.635,0.9419191919191919
0.636,0.9873417721518988,0.636,0.9795918367346939,0.636,0.9450757575757576,0.636,0.9714285714285714,0.636,0.9419191919191919
0.637,0.9873417721518988,0.637,0.9795918367346939,0.637,0.9460227272727273,0.637,0.9714285714285714,0.637,0.9419191919191919
0.638,0.9873417721518988,0.638,0.9795918367346939,0.638,0.946969696969697,0.638,0.9714285714285714,0.638,0.9419191919191919
0.639,0.9873417721518988,0.639,0.9810495626822158,0.639,0.946969696969697,0.639,0.9714285714285714,0.639,0.9419191919191919
0.64,0.9873417721518988,0.64,0.9810495626822158,0.64,0.946969696969697,0.64,0.9714285714285714,0.64,0.9419191919191919
0.641,0.9873417721518988,0.641,0.9810495626822158,0.641,0.9479166666666666,0.641,0.9714285714285714,0.641,0.9419191919191919
0.642,0.9873417721518988,0.642,0.9810495626822158,0.642,0.9479166666666666,0.642,0.9714285714285714,0.642,0.9419191919191919
0.643,0.9873417721518988,0.643,0.9810495626822158,0.643,0.9488636363636364,0.643,0.9714285714285714,0.643,0.9419191919191919
0.644,0.9873417721518988,0.644,0.9810495626822158,0.644,0.9488636363636364,0.644,0.9714285714285714,0.644,0.9419191919191919
0.645,0.9873417721518988,0.645,0.9810495626822158,0.645,0.9488636363636364,0.645,0.9714285714285714,0.645,0.9419191919191919
0.646,0.9873417721518988,0.646,0.9825072886297376,0.646,0.9488636363636364,0.646,0.9742857142857143,0.646,0.9419191919191919
0.647,0.9873417721518988,0.647,0.9825072886297376,0.647,0.9488636363636364,0.647,0.9742857142857143,0.647,0.9419191919191919
0.648,0.9873417721518988,0.648,0.9825072886297376,0.648,0.9488636363636364,0.648,0.9742857142857143,0.648,0.9419191919191919
0.649,0.9873417721518988,0.649,0.9825072886297376,0.649,0.9488636363636364,0.649,0.9742857142857143,0.649,0.9419191919191919
0.65,0.9873417721518988,0.65,0.9825072886297376,0.65,0.9488636363636364,0.65,0.9742857142857143,0.65,0.9419191919191919
0.651,0.9873417721518988,0.651,0.9839650145772595,0.651,0.9488636363636364,0.651,0.9742857142857143,0.651,0.9419191919191919
0.652,0.9873417721518988,0.652,0.9839650145772595,0.652,0.9488636363636364,0.652,0.9742857142857143,0.652,0.9419191919191919
0.653,0.9873417721518988,0.653,0.9839650145772595,0.653,0.9488636363636364,0.653,0.9742857142857143,0.653,0.9419191919191919
0.654,0.9873417721518988,0.654,0.9839650145772595,0.654,0.9498106060606061,0.654,0.9742857142857143,0.654,0.9419191919191919
0.655,0.9873417721518988,0.655,0.9839650145772595,0.655,0.9507575757575758,0.655,0.9742857142857143,0.655,0.9419191919191919
0.656,0.9873417721518988,0.656,0.9839650145772595,0.656,0.9507575757575758,0.656,0.9742857142857143,0.656,0.9419191919191919
0.657,0.9873417721518988,0.657,0.9839650145772595,0.657,0.9526515151515151,0.657,0.9742857142857143,0.657,0.9419191919191919
0.658,0.9873417721518988,0.658,0.9839650145772595,0.658,0.9526515151515151,0.658,0.9742857142857143,0.658,0.9419191919191919
0.659,0.9873417721518988,0.659,0.9839650145772595,0.659,0.9526515151515151,0.659,0.9742857142857143,0.659,0.9419191919191919
0.66,0.9873417721518988,0.66,0.9839650145772595,0.66,0.9535984848484849,0.66,0.9742857142857143,0.66,0.9419191919191919
0.661,0.9873417721518988,0.661,0.9839650145772595,0.661,0.9545454545454546,0.661,0.9742857142857143,0.661,0.9444444444444444
0.662,0.9873417721518988,0.662,0.9839650145772595,0.662,0.9545454545454546,0.662,0.9742857142857143,0.662,0.9444444444444444
0.663,0.9873417721518988,0.663,0.9854227405247813,0.663,0.9554924242424242,0.663,0.9742857142857143,0.663,0.9444444444444444
0.664,0.9873417721518988,0.664,0.9854227405247813,0.664,0.9554924242424242,0.664,0.9742857142857143,0.664,0.9444444444444444
0.665,0.9873417721518988,0.665,0.9854227405247813,0.665,0.9564393939393939,0.665,0.9742857142857143,0.665,0.9444444444444444
0.666,0.9873417721518988,0.666,0.9854227405247813,0.666,0.9564393939393939,0.666,0.9742857142857143,0.666,0.9444444444444444
0.667,0.9873417721518988,0.667,0.9854227405247813,0.667,0.9564393939393939,0.667,0.9742857142857143,0.667,0.9444444444444444
0.668,0.9873417721518988,0.668,0.9854227405247813,0.668,0.9573863636363636,0.668,0.9742857142857143,0.668,0.9444444444444444
0.669,0.9873417721518988,0.669,0.9868804664723032,0.669,0.9573863636363636,0.669,0.9742857142857143,0.669,0.9444444444444444
0.67,0.9873417721518988,0.67,0.9868804664723032,0.67,0.9573863636363636,0.67,0.9742857142857143,0.67,0.9444444444444444
0.671,0.9873417721518988,0.671,0.9868804664723032,0.671,0.9583333333333334,0.671,0.9742857142857143,0.671,0.9444444444444444
0.672,0.9873417721518988,0.672,0.9868804664723032,0.672,0.9583333333333334,0.672,0.9742857142857143,0.672,0.9444444444444444
0.673,0.9873417721518988,0.673,0.9868804664723032,0.673,0.9583333333333334,0.673,0.9742857142857143,0.673,0.9444444444444444
0.674,0.9873417721518988,0.674,0.9868804664723032,0.674,0.9583333333333334,0.674,0.9742857142857143,0.674,0.9444444444444444
0.675,0.9873417721518988,0.675,0.9868804664723032,0.675,0.9583333333333334,0.675,0.9742857142857143,0.675,0.9444444444444444
0.676,0.9873417721518988,0.676,0.9868804664723032,0.676,0.9583333333333334,0.676,0.9771428571428571,0.676,0.9444444444444444
0.677,0.9873417721518988,0.677,0.9868804664723032,0.677,0.9583333333333334,0.677,0.9771428571428571,0.677,0.9444444444444444
0.678,0.9873417721518988,0.678,0.9868804664723032,0.678,0.9583333333333334,0.678,0.98,0.678,0.9444444444444444
0.679,0.9873417721518988,0.679,0.9868804664723032,0.679,0.9583333333333334,0.679,0.98,0.679,0.9444444444444444
0.68,0.9873417721518988,0.68,0.9883381924198251,0.68,0.9583333333333334,0.68,0.98,0.68,0.9444444444444444
0.681,0.9873417721518988,0.681,0.9883381924198251,0.681,0.9583333333333334,0.681,0.98,0.681,0.9444444444444444
0.682,0.9873417721518988,0.682,0.9883381924198251,0.682,0.9583333333333334,0.682,0.98,0.682,0.9444444444444444
0.683,0.9873417721518988,0.683,0.9883381924198251,0.683,0.9583333333333334,0.683,0.98,0.683,0.9444444444444444
0.684,0.9873417721518988,0.684,0.9883381924198251,0.684,0.9583333333333334,0.684,0.98,0.684,0.9444444444444444
0.685,0.9883966244725738,0.685,0.9883381924198251,0.685,0.9583333333333334,0.685,0.98,0.685,0.9444444444444444
0.686,0.9883966244725738,0.686,0.9883381924198251,0.686,0.9583333333333334,0.686,0.98,0.686,0.9444444444444444
0.687,0.9883966244725738,0.687,0.9883381924198251,0.687,0.9583333333333334,0.687,0.98,0.687,0.9444444444444444
0.6880000000000001,0.9883966244725738,0.6880000000000001,0.9883381924198251,0.6880000000000001,0.9602272727272727,0.6880000000000001,0.98,0.6880000000000001,0.9444444444444444
0.6890000000000001,0.989451476793249,0.6890000000000001,0.9883381924198251,0.6890000000000001,0.9602272727272727,0.6890000000000001,0.98,0.6890000000000001,0.9444444444444444
0.6900000000000001,0.989451476793249,0.6900000000000001,0.9883381924198251,0.6900000000000001,0.9602272727272727,0.6900000000000001,0.98,0.6900000000000001,0.9444444444444444
0.6910000000000001,0.989451476793249,0.6910000000000001,0.9883381924198251,0.6910000000000001,0.9611742424242424,0.6910000000000001,0.98,0.6910000000000001,0.9444444444444444
0.6920000000000001,0.989451476793249,0.6920000000000001,0.9883381924198251,0.6920000000000001,0.9611742424242424,0.6920000000000001,0.98,0.6920000000000001,0.9444444444444444
0.6930000000000001,0.989451476793249,0.6930000000000001,0.9883381924198251,0.6930000000000001,0.9611742424242424,0.6930000000000001,0.98,0.6930000000000001,0.9444444444444444
0.6940000000000001,0.989451476793249,0.6940000000000001,0.9883381924198251,0.6940000000000001,0.9611742424242424,0.6940000000000001,0.98,0.6940000000000001,0.9444444444444444
0.6950000000000001,0.989451476793249,0.6950000000000001,0.9883381924198251,0.6950000000000001,0.9611742424242424,0.6950000000000001,0.98,0.6950000000000001,0.9444444444444444
0.6960000000000001,0.989451476793249,0.6960000000000001,0.9883381924198251,0.6960000000000001,0.9621212121212122,0.6960000000000001,0.98,0.6960000000000001,0.9444444444444444
0.6970000000000001,0.989451476793249,0.6970000000000001,0.9883381924198251,0.6970000000000001,0.9621212121212122,0.6970000000000001,0.98,0.6970000000000001,0.9444444444444444
0.6980000000000001,0.989451476793249,0.6980000000000001,0.9883381924198251,0.6980000000000001,0.9621212121212122,0.6980000000000001,0.98,0.6980000000000001,0.9444444444444444
0.6990000000000001,0.989451476793249,0.6990000000000001,0.9883381924198251,0.6990000000000001,0.9621212121212122,0.6990000000000001,0.98,0.6990000000000001,0.9444444444444444
0.7000000000000001,0.989451476793249,0.7000000000000001,0.9883381924198251,0.7000000000000001,0.9630681818181818,0.7000000000000001,0.98,0.7000000000000001,0.9444444444444444
0.7010000000000001,0.990506329113924,0.7010000000000001,0.9883381924198251,0.7010000000000001,0.9630681818181818,0.7010000000000001,0.98,0.7010000000000001,0.9444444444444444
0.7020000000000001,0.9915611814345991,0.7020000000000001,0.9883381924198251,0.7020000000000001,0.9630681818181818,0.7020000000000001,0.98,0.7020000000000001,0.9444444444444444
0.7030000000000001,0.9915611814345991,0.7030000000000001,0.9897959183673469,0.7030000000000001,0.9630681818181818,0.7030000000000001,0.98,0.7030000000000001,0.9444444444444444
0.704,0.9915611814345991,0.704,0.9897959183673469,0.704,0.9630681818181818,0.704,0.98,0.704,0.9444444444444444
0.705,0.9915611814345991,0.705,0.9897959183673469,0.705,0.9640151515151515,0.705,0.98,0.705,0.9444444444444444
0.706,0.9915611814345991,0.706,0.9897959183673469,0.706,0.9640151515151515,0.706,0.98,0.706,0.946969696969697
0.707,0.9915611814345991,0.707,0.9897959183673469,0.707,0.9640151515151515,0.707,0.98,0.707,0.946969696969697
0.708,0.9915611814345991,0.708,0.9897959183673469,0.708,0.9640151515151515,0.708,0.98,0.708,0.946969696969697
0.709,0.9915611814345991,0.709,0.9897959183673469,0.709,0.9649621212121212,0.709,0.98,0.709,0.946969696969697
0.71,0.9915611814345991,0.71,0.9897959183673469,0.71,0.9649621212121212,0.71,0.98,0.71,0.946969696969697
0.711,0.9936708860759493,0.711,0.9897959183673469,0.711,0.9649621212121212,0.711,0.98,0.711,0.946969696969697
0.712,0.9936708860759493,0.712,0.9897959183673469,0.712,0.9649621212121212,0.712,0.98,0.712,0.946969696969697
0.713,0.9936708860759493,0.713,0.9897959183673469,0.713,0.9668560606060606,0.713,0.98,0.713,0.946969696969697
0.714,0.9936708860759493,0.714,0.9897959183673469,0.714,0.9678030303030303,0.714,0.98,0.714,0.946969696969697
0.715,0.9936708860759493,0.715,0.9897959183673469,0.715,0.9678030303030303,0.715,0.98,0.715,0.9494949494949495
0.716,0.9936708860759493,0.716,0.9897959183673469,0.716,0.9706439393939394,0.716,0.98,0.716,0.9494949494949495
0.717,0.9936708860759493,0.717,0.9897959183673469,0.717,0.9706439393939394,0.717,0.98,0.717,0.9494949494949495
0.718,0.9936708860759493,0.718,0.9897959183673469,0.718,0.9734848484848485,0.718,0.98,0.718,0.9494949494949495
0.719,0.9936708860759493,0.719,0.9897959183673469,0.719,0.9734848484848485,0.719,0.98,0.719,0.9494949494949495
0.72,0.9936708860759493,0.72,0.9897959183673469,0.72,0.9734848484848485,0.72,0.98,0.72,0.9494949494949495
0.721,0.9936708860759493,0.721,0.9897959183673469,0.721,0.9753787878787878,0.721,0.98,0.721,0.9494949494949495
0.722,0.9936708860759493,0.722,0.9897959183673469,0.722,0.9753787878787878,0.722,0.98,0.722,0.9494949494949495
0.723,0.9936708860759493,0.723,0.9897959183673469,0.723,0.9753787878787878,0.723,0.98,0.723,0.9494949494949495
0.724,0.9936708860759493,0.724,0.9897959183673469,0.724,0.9753787878787878,0.724,0.98,0.724,0.9494949494949495
0.725,0.9936708860759493,0.725,0.9897959183673469,0.725,0.9772727272727273,0.725,0.98,0.725,0.9494949494949495
0.726,0.9936708860759493,0.726,0.9912536443148688,0.726,0.9772727272727273,0.726,0.98,0.726,0.9494949494949495
0.727,0.9936708860759493,0.727,0.9912536443148688,0.727,0.978219696969697,0.727,0.98,0.727,0.9494949494949495
0.728,0.9936708860759493,0.728,0.9912536443148688,0.728,0.978219696969697,0.728,0.98,0.728,0.9494949494949495
0.729,0.9936708860759493,0.729,0.9912536443148688,0.729,0.978219696969697,0.729,0.98,0.729,0.9494949494949495
0.73,0.9936708860759493,0.73,0.9912536443148688,0.73,0.9791666666666666,0.73,0.98,0.73,0.9494949494949495
0.731,0.9936708860759493,0.731,0.9912536443148688,0.731,0.9791666666666666,0.731,0.98,0.731,0.9494949494949495
0.732,0.9936708860759493,0.732,0.9912536443148688,0.732,0.9791666666666666,0.732,0.98,0.732,0.9494949494949495
0.733,0.9936708860759493,0.733,0.9912536443148688,0.733,0.9791666666666666,0.733,0.98,0.733,0.9494949494949495
0.734,0.9936708860759493,0.734,0.9912536443148688,0.734,0.9791666666666666,0.734,0.98,0.734,0.952020202020202
0.735,0.9936708860759493,0.735,0.9912536443148688,0.735,0.9791666666666666,0.735,0.98,0.735,0.9545454545454546
0.736,0.9936708860759493,0.736,0.9912536443148688,0.736,0.9791666666666666,0.736,0.98,0.736,0.9545454545454546
0.737,0.9936708860759493,0.737,0.9912536443148688,0.737,0.9791666666666666,0.737,0.98,0.737,0.9570707070707071
0.738,0.9936708860759493,0.738,0.9912536443148688,0.738,0.9801136363636364,0.738,0.98,0.738,0.9570707070707071
0.739,0.9936708860759493,0.739,0.9912536443148688,0.739,0.9810606060606061,0.739,0.98,0.739,0.9570707070707071
0.74,0.9936708860759493,0.74,0.9912536443148688,0.74,0.9810606060606061,0.74,0.98,0.74,0.9570707070707071
0.741,0.9936708860759493,0.741,0.9912536443148688,0.741,0.9810606060606061,0.741,0.98,0.741,0.9570707070707071
0.742,0.9936708860759493,0.742,0.9912536443148688,0.742,0.9810606060606061,0.742,0.98,0.742,0.9570707070707071
0.743,0.9936708860759493,0.743,0.9912536443148688,0.743,0.9810606060606061,0.743,0.9828571428571429,0.743,0.9570707070707071
0.744,0.9936708860759493,0.744,0.9912536443148688,0.744,0.9810606060606061,0.744,0.9828571428571429,0.744,0.9570707070707071
0.745,0.9936708860759493,0.745,0.9912536443148688,0.745,0.9810606060606061,0.745,0.9828571428571429,0.745,0.9570707070707071
0.746,0.9936708860759493,0.746,0.9912536443148688,0.746,0.9810606060606061,0.746,0.9828571428571429,0.746,0.9570707070707071
0.747,0.9936708860759493,0.747,0.9912536443148688,0.747,0.9810606060606061,0.747,0.9828571428571429,0.747,0.9570707070707071
0.748,0.9936708860759493,0.748,0.9912536443148688,0.748,0.9810606060606061,0.748,0.9828571428571429,0.748,0.9570707070707071
0.749,0.9936708860759493,0.749,0.9912536443148688,0.749,0.9810606060606061,0.749,0.9828571428571429,0.749,0.9570707070707071
0.75,0.9936708860759493,0.75,0.9912536443148688,0.75,0.9810606060606061,0.75,0.9828571428571429,0.75,0.9570707070707071
0.751,0.9936708860759493,0.751,0.9912536443148688,0.751,0.9810606060606061,0.751,0.9828571428571429,0.751,0.9570707070707071
0.752,0.9936708860759493,0.752,0.9912536443148688,0.752,0.9820075757575758,0.752,0.9828571428571429,0.752,0.9570707070707071
0.753,0.9936708860759493,0.753,0.9927113702623906,0.753,0.9820075757575758,0.753,0.9828571428571429,0.753,0.9570707070707071
0.754,0.9936708860759493,0.754,0.9927113702623906,0.754,0.9820075757575758,0.754,0.9828571428571429,0.754,0.9570707070707071
0.755,0.9936708860759493,0.755,0.9927113702623906,0.755,0.9820075757575758,0.755,0.9828571428571429,0.755,0.9570707070707071
0.756,0.9936708860759493,0.756,0.9927113702623906,0.756,0.9820075757575758,0.756,0.9828571428571429,0.756,0.9570707070707071
0.757,0.9936708860759493,0.757,0.9927113702623906,0.757,0.9820075757575758,0.757,0.9828571428571429,0.757,0.9570707070707071
0.758,0.9936708860759493,0.758,0.9927113702623906,0.758,0.9820075757575758,0.758,0.9828571428571429,0.758,0.9570707070707071
0.759,0.9936708860759493,0.759,0.9927113702623906,0.759,0.9820075757575758,0.759,0.9828571428571429,0.759,0.9570707070707071
0.76,0.9936708860759493,0.76,0.9927113702623906,0.76,0.9820075757575758,0.76,0.9828571428571429,0.76,0.9595959595959596
0.761,0.9936708860759493,0.761,0.9927113702623906,0.761,0.9820075757575758,0.761,0.9828571428571429,0.761,0.9595959595959596
0.762,0.9936708860759493,0.762,0.9927113702623906,0.762,0.9820075757575758,0.762,0.9828571428571429,0.762,0.9595959595959596
0.763,0.9936708860759493,0.763,0.9927113702623906,0.763,0.9839015151515151,0.763,0.9828571428571429,0.763,0.9621212121212122
0.764,0.9936708860759493,0.764,0.9927113702623906,0.764,0.9839015151515151,0.764,0.9828571428571429,0.764,0.9621212121212122
0.765,0.9936708860759493,0.765,0.9941690962099126,0.765,0.9839015151515151,0.765,0.9828571428571429,0.765,0.9621212121212122
0.766,0.9936708860759493,0.766,0.9941690962099126,0.766,0.9839015151515151,0.766,0.9828571428571429,0.766,0.9621212121212122
0.767,0.9936708860759493,0.767,0.9941690962099126,0.767,0.9839015151515151,0.767,0.9857142857142858,0.767,0.9621212121212122
0.768,0.9936708860759493,0.768,0.9941690962099126,0.768,0.9839015151515151,0.768,0.9857142857142858,0.768,0.9621212121212122
0.769,0.9936708860759493,0.769,0.9941690962099126,0.769,0.9839015151515151,0.769,0.9857142857142858,0.769,0.9621212121212122
0.77,0.9936708860759493,0.77,0.9941690962099126,0.77,0.9839015151515151,0.77,0.9857142857142858,0.77,0.9621212121212122
0.771,0.9936708860759493,0.771,0.9941690962099126,0.771,0.9848484848484849,0.771,0.9857142857142858,0.771,0.9621212121212122
0.772,0.9936708860759493,0.772,0.9941690962099126,0.772,0.9848484848484849,0.772,0.9857142857142858,0.772,0.9621212121212122
0.773,0.9936708860759493,0.773,0.9941690962099126,0.773,0.9848484848484849,0.773,0.9857142857142858,0.773,0.9621212121212122
0.774,0.9936708860759493,0.774,0.9941690962099126,0.774,0.9848484848484849,0.774,0.9857142857142858,0.774,0.9621212121212122
0.775,0.9936708860759493,0.775,0.9941690962099126,0.775,0.9848484848484849,0.775,0.9857142857142858,0.775,0.9621212121212122
0.776,0.9936708860759493,0.776,0.9941690962099126,0.776,0.9848484848484849,0.776,0.9857142857142858,0.776,0.9621212121212122
0.777,0.9936708860759493,0.777,0.9941690962099126,0.777,0.9848484848484849,0.777,0.9857142857142858,0.777,0.9621212121212122
0.778,0.9936708860759493,0.778,0.9941690962099126,0.778,0.9848484848484849,0.778,0.9857142857142858,0.778,0.9621212121212122
0.779,0.9936708860759493,0.779,0.9941690962099126,0.779,0.9848484848484849,0.779,0.9857142857142858,0.779,0.9621212121212122
0.78,0.9936708860759493,0.78,0.9941690962099126,0.78,0.9857954545454546,0.78,0.9857142857142858,0.78,0.9621212121212122
0.781,0.9936708860759493,0.781,0.9941690962099126,0.781,0.9857954545454546,0.781,0.9857142857142858,0.781,0.9621212121212122
0.782,0.9936708860759493,0.782,0.9941690962099126,0.782,0.9867424242424242,0.782,0.9857142857142858,0.782,0.9621212121212122
0.783,0.9936708860759493,0.783,0.9941690962099126,0.783,0.9867424242424242,0.783,0.9857142857142858,0.783,0.9621212121212122
0.784,0.9936708860759493,0.784,0.9941690962099126,0.784,0.9867424242424242,0.784,0.9857142857142858,0.784,0.9621212121212122
0.785,0.9936708860759493,0.785,0.9941690962099126,0.785,0.9867424242424242,0.785,0.9857142857142858,0.785,0.9621212121212122
0.786,0.9936708860759493,0.786,0.9941690962099126,0.786,0.9867424242424242,0.786,0.9857142857142858,0.786,0.9621212121212122
0.787,0.9936708860759493,0.787,0.9941690962099126,0.787,0.9876893939393939,0.787,0.9857142857142858,0.787,0.9621212121212122
0.788,0.9936708860759493,0.788,0.9956268221574344,0.788,0.9876893939393939,0.788,0.9857142857142858,0.788,0.9621212121212122
0.789,0.9936708860759493,0.789,0.9956268221574344,0.789,0.9876893939393939,0.789,0.9857142857142858,0.789,0.9621212121212122
0.79,0.9936708860759493,0.79,0.9956268221574344,0.79,0.9876893939393939,0.79,0.9885714285714285,0.79,0.9621212121212122
0.791,0.9936708860759493,0.791,0.9956268221574344,0.791,0.9876893939393939,0.791,0.9885714285714285,0.791,0.9621212121212122
0.792,0.9936708860759493,0.792,0.9956268221574344,0.792,0.9876893939393939,0.792,0.9885714285714285,0.792,0.9621212121212122
0.793,0.9936708860759493,0.793,0.9970845481049563,0.793,0.9876893939393939,0.793,0.9885714285714285,0.793,0.9621212121212122
0.794,0.9936708860759493,0.794,0.9970845481049563,0.794,0.9886363636363636,0.794,0.9885714285714285,0.794,0.9621212121212122
0.795,0.9936708860759493,0.795,0.9970845481049563,0.795,0.9886363636363636,0.795,0.9885714285714285,0.795,0.9621212121212122
0.796,0.9936708860759493,0.796,0.9970845481049563,0.796,0.9886363636363636,0.796,0.9885714285714285,0.796,0.9621212121212122
0.797,0.9936708860759493,0.797,0.9970845481049563,0.797,0.9895833333333334,0.797,0.9885714285714285,0.797,0.9621212121212122
0.798,0.9936708860759493,0.798,0.9970845481049563,0.798,0.9895833333333334,0.798,0.9885714285714285,0.798,0.9621212121212122
0.799,0.9936708860759493,0.799,0.9970845481049563,0.799,0.9895833333333334,0.799,0.9885714285714285,0.799,0.9621212121212122
0.8,0.9936708860759493,0.8,0.9970845481049563,0.8,0.9895833333333334,0.8,0.9885714285714285,0.8,0.9621212121212122
0.801,0.9936708860759493,0.801,0.9970845481049563,0.801,0.990530303030303,0.801,0.9885714285714285,0.801,0.9621212121212122
0.802,0.9936708860759493,0.802,0.9970845481049563,0.802,0.990530303030303,0.802,0.9885714285714285,0.802,0.9621212121212122
0.803,0.9936708860759493,0.803,0.9970845481049563,0.803,0.990530303030303,0.803,0.9885714285714285,0.803,0.9621212121212122
0.804,0.9936708860759493,0.804,0.9970845481049563,0.804,0.990530303030303,0.804,0.9885714285714285,0.804,0.9621212121212122
0.805,0.9936708860759493,0.805,0.9970845481049563,0.805,0.990530303030303,0.805,0.9885714285714285,0.805,0.9621212121212122
0.806,0.9936708860759493,0.806,0.9970845481049563,0.806,0.990530303030303,0.806,0.9885714285714285,0.806,0.9621212121212122
0.807,0.9936708860759493,0.807,0.9970845481049563,0.807,0.990530303030303,0.807,0.9885714285714285,0.807,0.9621212121212122
0.808,0.9936708860759493,0.808,0.9970845481049563,0.808,0.990530303030303,0.808,0.9885714285714285,0.808,0.9621212121212122
0.809,0.9936708860759493,0.809,0.9970845481049563,0.809,0.990530303030303,0.809,0.9885714285714285,0.809,0.9621212121212122
0.81,0.9936708860759493,0.81,0.9970845481049563,0.81,0.990530303030303,0.81,0.9885714285714285,0.81,0.9621212121212122
0.811,0.9936708860759493,0.811,0.9970845481049563,0.811,0.990530303030303,0.811,0.9885714285714285,0.811,0.9621212121212122
0.812,0.9936708860759493,0.812,0.9970845481049563,0.812,0.990530303030303,0.812,0.9885714285714285,0.812,0.9621212121212122
0.8130000000000001,0.9936708860759493,0.8130000000000001,0.9970845481049563,0.8130000000000001,0.990530303030303,0.8130000000000001,0.9885714285714285,0.8130000000000001,0.9621212121212122
0.8140000000000001,0.9936708860759493,0.8140000000000001,0.9970845481049563,0.8140000000000001,0.9914772727272727,0.8140000000000001,0.9885714285714285,0.8140000000000001,0.9621212121212122
0.8150000000000001,0.9936708860759493,0.8150000000000001,0.9970845481049563,0.8150000000000001,0.9914772727272727,0.8150000000000001,0.9885714285714285,0.8150000000000001,0.9621212121212122
0.8160000000000001,0.9936708860759493,0.8160000000000001,0.9970845481049563,0.8160000000000001,0.9914772727272727,0.8160000000000001,0.9885714285714285,0.8160000000000001,0.9621212121212122
0.8170000000000001,0.9936708860759493,0.8170000000000001,0.9970845481049563,0.8170000000000001,0.9914772727272727,0.8170000000000001,0.9885714285714285,0.8170000000000001,0.9621212121212122
0.8180000000000001,0.9936708860759493,0.8180000000000001,0.9970845481049563,0.8180000000000001,0.9914772727272727,0.8180000000000001,0.9885714285714285,0.8180000000000001,0.9621212121212122
0.8190000000000001,0.9936708860759493,0.8190000000000001,0.9970845481049563,0.8190000000000001,0.9914772727272727,0.8190000000000001,0.9885714285714285,0.8190000000000001,0.9621212121212122
0.8200000000000001,0.9936708860759493,0.8200000000000001,0.9970845481049563,0.8200000000000001,0.9924242424242424,0.8200000000000001,0.9885714285714285,0.8200000000000001,0.9621212121212122
0.8210000000000001,0.9936708860759493,0.8210000000000001,0.9970845481049563,0.8210000000000001,0.9924242424242424,0.8210000000000001,0.9885714285714285,0.8210000000000001,0.9621212121212122
0.8220000000000001,0.9936708860759493,0.8220000000000001,0.9970845481049563,0.8220000000000001,0.9924242424242424,0.8220000000000001,0.9885714285714285,0.8220000000000001,0.9621212121212122
0.8230000000000001,0.9936708860759493,0.8230000000000001,0.9970845481049563,0.8230000000000001,0.9924242424242424,0.8230000000000001,0.9885714285714285,0.8230000000000001,0.9621212121212122
0.8240000000000001,0.9936708860759493,0.8240000000000001,0.9970845481049563,0.8240000000000001,0.9924242424242424,0.8240000000000001,0.9885714285714285,0.8240000000000001,0.9646464646464646
0.8250000000000001,0.9936708860759493,0.8250000000000001,0.9970845481049563,0.8250000000000001,0.9924242424242424,0.8250000000000001,0.9885714285714285,0.8250000000000001,0.9646464646464646
0.8260000000000001,0.9947257383966245,0.8260000000000001,0.9970845481049563,0.8260000000000001,0.9924242424242424,0.8260000000000001,0.9885714285714285,0.8260000000000001,0.9671717171717171
0.8270000000000001,0.9947257383966245,0.8270000000000001,0.9970845481049563,0.8270000000000001,0.9924242424242424,0.8270000000000001,0.9885714285714285,0.8270000000000001,0.9671717171717171
0.8280000000000001,0.9947257383966245,0.8280000000000001,0.9970845481049563,0.8280000000000001,0.9924242424242424,0.8280000000000001,0.9885714285714285,0.8280000000000001,0.9671717171717171
0.8290000000000001,0.9947257383966245,0.8290000000000001,0.9970845481049563,0.8290000000000001,0.9924242424242424,0.8290000000000001,0.9885714285714285,0.8290000000000001,0.9671717171717171
0.8300000000000001,0.9947257383966245,0.8300000000000001,0.9970845481049563,0.8300000000000001,0.9924242424242424,0.8300000000000001,0.9885714285714285,0.8300000000000001,0.9671717171717171
0.8310000000000001,0.9947257383966245,0.8310000000000001,0.9970845481049563,0.8310000000000001,0.9924242424242424,0.8310000000000001,0.9885714285714285,0.8310000000000001,0.9671717171717171
0.8320000000000001,0.9947257383966245,0.8320000000000001,0.9970845481049563,0.8320000000000001,0.9924242424242424,0.8320000000000001,0.9885714285714285,0.8320000000000001,0.9671717171717171
0.833,0.9947257383966245,0.833,0.9970845481049563,0.833,0.9924242424242424,0.833,0.9885714285714285,0.833,0.9696969696969697
0.834,0.9947257383966245,0.834,0.9970845481049563,0.834,0.9924242424242424,0.834,0.9885714285714285,0.834,0.9696969696969697
0.835,0.9947257383966245,0.835,0.9970845481049563,0.835,0.9924242424242424,0.835,0.9885714285714285,0.835,0.9696969696969697
0.836,0.9947257383966245,0.836,0.9970845481049563,0.836,0.9924242424242424,0.836,0.9885714285714285,0.836,0.9696969696969697
0.837,0.9947257383966245,0.837,0.9970845481049563,0.837,0.9924242424242424,0.837,0.9885714285714285,0.837,0.9696969696969697
0.838,0.9947257383966245,0.838,0.9970845481049563,0.838,0.9924242424242424,0.838,0.9885714285714285,0.838,0.9696969696969697
0.839,0.9947257383966245,0.839,0.9970845481049563,0.839,0.9924242424242424,0.839,0.9885714285714285,0.839,0.9696969696969697
0.84,0.9947257383966245,0.84,0.9970845481049563,0.84,0.9924242424242424,0.84,0.9885714285714285,0.84,0.9696969696969697
0.841,0.9957805907172996,0.841,0.9970845481049563,0.841,0.9924242424242424,0.841,0.9885714285714285,0.841,0.9722222222222222
0.842,0.9957805907172996,0.842,0.9970845481049563,0.842,0.9924242424242424,0.842,0.9885714285714285,0.842,0.9722222222222222
0.843,0.9957805907172996,0.843,0.9970845481049563,0.843,0.9924242424242424,0.843,0.9914285714285714,0.843,0.9722222222222222
0.844,0.9957805907172996,0.844,0.9970845481049563,0.844,0.9924242424242424,0.844,0.9942857142857143,0.844,0.9722222222222222
0.845,0.9957805907172996,0.845,0.9970845481049563,0.845,0.9924242424242424,0.845,0.9942857142857143,0.845,0.9722222222222222
0.846,0.9957805907172996,0.846,0.9970845481049563,0.846,0.9924242424242424,0.846,0.9942857142857143,0.846,0.9722222222222222
0.847,0.9957805907172996,0.847,0.9970845481049563,0.847,0.9924242424242424,0.847,0.9942857142857143,0.847,0.9722222222222222
0.848,0.9957805907172996,0.848,0.9970845481049563,0.848,0.9924242424242424,0.848,0.9942857142857143,0.848,0.9722222222222222
0.849,0.9957805907172996,0.849,0.9970845481049563,0.849,0.9933712121212122,0.849,0.9942857142857143,0.849,0.9722222222222222
0.85,0.9957805907172996,0.85,0.9970845481049563,0.85,0.9933712121212122,0.85,0.9942857142857143,0.85,0.9722222222222222
0.851,0.9957805907172996,0.851,0.9970845481049563,0.851,0.9943181818181818,0.851,0.9942857142857143,0.851,0.9747474747474747
0.852,0.9957805907172996,0.852,0.9970845481049563,0.852,0.9943181818181818,0.852,0.9942857142857143,0.852,0.9747474747474747
0.853,0.9957805907172996,0.853,0.9970845481049563,0.853,0.9943181818181818,0.853,0.9942857142857143,0.853,0.9747474747474747
0.854,0.9957805907172996,0.854,0.9970845481049563,0.854,0.9943181818181818,0.854,0.9971428571428571,0.854,0.9747474747474747
0.855,0.9957805907172996,0.855,0.9970845481049563,0.855,0.9943181818181818,0.855,0.9971428571428571,0.855,0.9747474747474747
0.856,0.9957805907172996,0.856,0.9970845481049563,0.856,0.9952651515151515,0.856,0.9971428571428571,0.856,0.9747474747474747
0.857,0.9957805907172996,0.857,0.9970845481049563,0.857,0.9952651515151515,0.857,0.9971428571428571,0.857,0.9747474747474747
0.858,0.9957805907172996,0.858,0.9970845481049563,0.858,0.9952651515151515,0.858,0.9971428571428571,0.858,0.9772727272727273
0.859,0.9957805907172996,0.859,0.9970845481049563,0.859,0.9952651515151515,0.859,0.9971428571428571,0.859,0.9772727272727273
0.86,0.9957805907172996,0.86,0.9970845481049563,0.86,0.9952651515151515,0.86,0.9971428571428571,0.86,0.9772727272727273
0.861,0.9957805907172996,0.861,0.9970845481049563,0.861,0.9952651515151515,0.861,0.9971428571428571,0.861,0.9772727272727273
0.862,0.9957805907172996,0.862,0.9970845481049563,0.862,0.9952651515151515,0.862,0.9971428571428571,0.862,0.9772727272727273
0.863,0.9957805907172996,0.863,0.9970845481049563,0.863,0.9952651515151515,0.863,0.9971428571428571,0.863,0.9772727272727273
0.864,0.9957805907172996,0.864,0.9970845481049563,0.864,0.9952651515151515,0.864,0.9971428571428571,0.864,0.9772727272727273
0.865,0.9957805907172996,0.865,0.9970845481049563,0.865,0.9962121212121212,0.865,0.9971428571428571,0.865,0.9772727272727273
0.866,0.9968354430379747,0.866,0.9970845481049563,0.866,0.9971590909090909,0.866,0.9971428571428571,0.866,0.9772727272727273
0.867,0.9968354430379747,0.867,0.9970845481049563,0.867,0.9971590909090909,0.867,0.9971428571428571,0.867,0.9772727272727273
0.868,0.9968354430379747,0.868,0.9970845481049563,0.868,0.9971590909090909,0.868,0.9971428571428571,0.868,0.9772727272727273
0.869,0.9968354430379747,0.869,0.9970845481049563,0.869,0.9971590909090909,0.869,0.9971428571428571,0.869,0.9772727272727273
0.87,0.9978902953586498,0.87,0.9970845481049563,0.87,0.9971590909090909,0.87,0.9971428571428571,0.87,0.9772727272727273
0.871,0.9978902953586498,0.871,0.9970845481049563,0.871,0.9971590909090909,0.871,0.9971428571428571,0.871,0.9772727272727273
0.872,0.9978902953586498,0.872,0.9970845481049563,0.872,0.9971590909090909,0.872,0.9971428571428571,0.872,0.9772727272727273
0.873,0.9978902953586498,0.873,0.9970845481049563,0.873,0.9971590909090909,0.873,0.9971428571428571,0.873,0.9772727272727273
0.874,0.9978902953586498,0.874,0.9970845481049563,0.874,0.9971590909090909,0.874,0.9971428571428571,0.874,0.9797979797979798
0.875,0.9978902953586498,0.875,0.9970845481049563,0.875,0.9971590909090909,0.875,0.9971428571428571,0.875,0.9797979797979798
0.876,0.9978902953586498,0.876,0.9970845481049563,0.876,0.9971590909090909,0.876,0.9971428571428571,0.876,0.9797979797979798
0.877,0.9978902953586498,0.877,0.9970845481049563,0.877,0.9981060606060606,0.877,0.9971428571428571,0.877,0.9823232323232324
0.878,0.9978902953586498,0.878,0.9970845481049563,0.878,0.9981060606060606,0.878,0.9971428571428571,0.878,0.9823232323232324
0.879,0.9978902953586498,0.879,0.9970845481049563,0.879,0.9981060606060606,0.879,0.9971428571428571,0.879,0.9823232323232324
0.88,0.9978902953586498,0.88,0.9970845481049563,0.88,0.9981060606060606,0.88,0.9971428571428571,0.88,0.9823232323232324
0.881,0.9978902953586498,0.881,0.9970845481049563,0.881,0.9981060606060606,0.881,0.9971428571428571,0.881,0.9823232323232324
0.882,0.9989451476793249,0.882,0.9970845481049563,0.882,0.9981060606060606,0.882,0.9971428571428571,0.882,0.9823232323232324
0.883,0.9989451476793249,0.883,0.9970845481049563,0.883,0.9981060606060606,0.883,0.9971428571428571,0.883,0.9823232323232324
0.884,0.9989451476793249,0.884,0.9970845481049563,0.884,0.9981060606060606,0.884,0.9971428571428571,0.884,0.9823232323232324
0.885,0.9989451476793249,0.885,0.9970845481049563,0.885,0.9981060606060606,0.885,0.9971428571428571,0.885,0.9823232323232324
0.886,0.9989451476793249,0.886,0.9970845481049563,0.886,0.9981060606060606,0.886,0.9971428571428571,0.886,0.9823232323232324
0.887,0.9989451476793249,0.887,0.9970845481049563,0.887,0.9981060606060606,0.887,0.9971428571428571,0.887,0.9823232323232324
0.888,0.9989451476793249,0.888,0.9970845481049563,0.888,0.9981060606060606,0.888,0.9971428571428571,0.888,0.9823232323232324
0.889,0.9989451476793249,0.889,0.9970845481049563,0.889,0.9981060606060606,0.889,0.9971428571428571,0.889,0.9823232323232324
0.89,0.9989451476793249,0.89,0.9970845481049563,0.89,0.9981060606060606,0.89,0.9971428571428571,0.89,0.9823232323232324
0.891,0.9989451476793249,0.891,0.9970845481049563,0.891,0.9981060606060606,0.891,0.9971428571428571,0.891,0.9823232323232324
0.892,0.9989451476793249,0.892,0.9970845481049563,0.892,0.9981060606060606,0.892,0.9971428571428571,0.892,0.9823232323232324
0.893,0.9989451476793249,0.893,0.9970845481049563,0.893,0.9981060606060606,0.893,0.9971428571428571,0.893,0.9823232323232324
0.894,0.9989451476793249,0.894,0.9970845481049563,0.894,0.9990530303030303,0.894,0.9971428571428571,0.894,0.9823232323232324
0.895,0.9989451476793249,0.895,0.9970845481049563,0.895,0.9990530303030303,0.895,0.9971428571428571,0.895,0.9823232323232324
0.896,0.9989451476793249,0.896,0.9970845481049563,0.896,0.9990530303030303,0.896,0.9971428571428571,0.896,0.9823232323232324
0.897,0.9989451476793249,0.897,0.9970845481049563,0.897,0.9990530303030303,0.897,0.9971428571428571,0.897,0.9823232323232324
0.898,0.9989451476793249,0.898,0.9970845481049563,0.898,0.9990530303030303,0.898,0.9971428571428571,0.898,0.9823232323232324
0.899,0.9989451476793249,0.899,0.9970845481049563,0.899,0.9990530303030303,0.899,0.9971428571428571,0.899,0.9823232323232324
0.9,0.9989451476793249,0.9,0.9970845481049563,0.9,0.9990530303030303,0.9,0.9971428571428571,0.9,0.9823232323232324
0.901,0.9989451476793249,0.901,0.9970845481049563,0.901,0.9990530303030303,0.901,0.9971428571428571,0.901,0.9823232323232324
0.902,0.9989451476793249,0.902,0.9970845481049563,0.902,0.9990530303030303,0.902,0.9971428571428571,0.902,0.9823232323232324
0.903,0.9989451476793249,0.903,0.9970845481049563,0.903,0.9990530303030303,0.903,0.9971428571428571,0.903,0.9823232323232324
0.904,0.9989451476793249,0.904,0.9970845481049563,0.904,0.9990530303030303,0.904,0.9971428571428571,0.904,0.9823232323232324
0.905,0.9989451476793249,0.905,0.9970845481049563,0.905,0.9990530303030303,0.905,0.9971428571428571,0.905,0.9823232323232324
0.906,0.9989451476793249,0.906,0.9970845481049563,0.906,0.9990530303030303,0.906,0.9971428571428571,0.906,0.9823232323232324
0.907,0.9989451476793249,0.907,0.9970845481049563,0.907,0.9990530303030303,0.907,0.9971428571428571,0.907,0.9823232323232324
0.908,0.9989451476793249,0.908,0.9970845481049563,0.908,0.9990530303030303,0.908,0.9971428571428571,0.908,0.9823232323232324
0.909,0.9989451476793249,0.909,0.9970845481049563,0.909,0.9990530303030303,0.909,0.9971428571428571,0.909,0.9823232323232324
0.91,0.9989451476793249,0.91,0.9970845481049563,0.91,0.9990530303030303,0.91,0.9971428571428571,0.91,0.9823232323232324
0.911,0.9989451476793249,0.911,0.9970845481049563,0.911,0.9990530303030303,0.911,0.9971428571428571,0.911,0.9823232323232324
0.912,0.9989451476793249,0.912,0.9970845481049563,0.912,0.9990530303030303,0.912,0.9971428571428571,0.912,0.9823232323232324
0.913,0.9989451476793249,0.913,0.9970845481049563,0.913,0.9990530303030303,0.913,0.9971428571428571,0.913,0.9823232323232324
0.914,0.9989451476793249,0.914,0.9970845481049563,0.914,0.9990530303030303,0.914,0.9971428571428571,0.914,0.9823232323232324
0.915,0.9989451476793249,0.915,0.9970845481049563,0.915,0.9990530303030303,0.915,0.9971428571428571,0.915,0.9823232323232324
0.916,0.9989451476793249,0.916,0.9985422740524781,0.916,0.9990530303030303,0.916,0.9971428571428571,0.916,0.9823232323232324
0.917,0.9989451476793249,0.917,0.9985422740524781,0.917,0.9990530303030303,0.917,0.9971428571428571,0.917,0.9823232323232324
0.918,0.9989451476793249,0.918,0.9985422740524781,0.918,0.9990530303030303,0.918,0.9971428571428571,0.918,0.9823232323232324
0.919,0.9989451476793249,0.919,0.9985422740524781,0.919,0.9990530303030303,0.919,0.9971428571428571,0.919,0.9823232323232324
0.92,0.9989451476793249,0.92,0.9985422740524781,0.92,0.9990530303030303,0.92,0.9971428571428571,0.92,0.9823232323232324
0.921,0.9989451476793249,0.921,0.9985422740524781,0.921,0.9990530303030303,0.921,0.9971428571428571,0.921,0.9823232323232324
0.922,0.9989451476793249,0.922,0.9985422740524781,0.922,0.9990530303030303,0.922,0.9971428571428571,0.922,0.9823232323232324
0.923,0.9989451476793249,0.923,0.9985422740524781,0.923,0.9990530303030303,0.923,0.9971428571428571,0.923,0.9823232323232324
0.924,0.9989451476793249,0.924,0.9985422740524781,0.924,0.9990530303030303,0.924,0.9971428571428571,0.924,0.9823232323232324
0.925,0.9989451476793249,0.925,0.9985422740524781,0.925,0.9990530303030303,0.925,0.9971428571428571,0.925,0.9823232323232324
0.926,0.9989451476793249,0.926,0.9985422740524781,0.926,0.9990530303030303,0.926,0.9971428571428571,0.926,0.9823232323232324
0.927,0.9989451476793249,0.927,0.9985422740524781,0.927,0.9990530303030303,0.927,1.0,0.927,0.9823232323232324
0.928,0.9989451476793249,0.928,0.9985422740524781,0.928,1.0,0.928,1.0,0.928,0.9823232323232324
0.929,0.9989451476793249,0.929,0.9985422740524781,0.929,1.0,0.929,1.0,0.929,0.9823232323232324
0.93,0.9989451476793249,0.93,0.9985422740524781,0.93,1.0,0.93,1.0,0.93,0.9823232323232324
0.931,0.9989451476793249,0.931,0.9985422740524781,0.931,1.0,0.931,1.0,0.931,0.9823232323232324
0.932,0.9989451476793249,0.932,0.9985422740524781,0.932,1.0,0.932,1.0,0.932,0.9823232323232324
0.933,0.9989451476793249,0.933,0.9985422740524781,0.933,1.0,0.933,1.0,0.933,0.9823232323232324
0.934,0.9989451476793249,0.934,0.9985422740524781,0.934,1.0,0.934,1.0,0.934,0.9823232323232324
0.935,0.9989451476793249,0.935,0.9985422740524781,0.935,1.0,0.935,1.0,0.935,0.9823232323232324
0.936,0.9989451476793249,0.936,0.9985422740524781,0.936,1.0,0.936,1.0,0.936,0.9823232323232324
0.937,0.9989451476793249,0.937,0.9985422740524781,0.937,1.0,0.937,1.0,0.937,0.9823232323232324
0.9380000000000001,0.9989451476793249,0.9380000000000001,0.9985422740524781,0.9380000000000001,1.0,0.9380000000000001,1.0,0.9380000000000001,0.9823232323232324
0.9390000000000001,0.9989451476793249,0.9390000000000001,0.9985422740524781,0.9390000000000001,1.0,0.9390000000000001,1.0,0.9390000000000001,0.9823232323232324
0.9400000000000001,0.9989451476793249,0.9400000000000001,0.9985422740524781,0.9400000000000001,1.0,0.9400000000000001,1.0,0.9400000000000001,0.9823232323232324
0.9410000000000001,0.9989451476793249,0.9410000000000001,0.9985422740524781,0.9410000000000001,1.0,0.9410000000000001,1.0,0.9410000000000001,0.9848484848484849
0.9420000000000001,0.9989451476793249,0.9420000000000001,0.9985422740524781,0.9420000000000001,1.0,0.9420000000000001,1.0,0.9420000000000001,0.9873737373737373
0.9430000000000001,0.9989451476793249,0.9430000000000001,0.9985422740524781,0.9430000000000001,1.0,0.9430000000000001,1.0,0.9430000000000001,0.9873737373737373
0.9440000000000001,0.9989451476793249,0.9440000000000001,0.9985422740524781,0.9440000000000001,1.0,0.9440000000000001,1.0,0.9440000000000001,0.98989898989899
0.9450000000000001,0.9989451476793249,0.9450000000000001,0.9985422740524781,0.9450000000000001,1.0,0.9450000000000001,1.0,0.9450000000000001,0.98989898989899
0.9460000000000001,0.9989451476793249,0.9460000000000001,0.9985422740524781,0.9460000000000001,1.0,0.9460000000000001,1.0,0.9460000000000001,0.98989898989899
0.9470000000000001,0.9989451476793249,0.9470000000000001,0.9985422740524781,0.9470000000000001,1.0,0.9470000000000001,1.0,0.9470000000000001,0.98989898989899
0.9480000000000001,0.9989451476793249,0.9480000000000001,0.9985422740524781,0.9480000000000001,1.0,0.9480000000000001,1.0,0.9480000000000001,0.98989898989899
0.9490000000000001,0.9989451476793249,0.9490000000000001,0.9985422740524781,0.9490000000000001,1.0,0.9490000000000001,1.0,0.9490000000000001,0.98989898989899
0.9500000000000001,0.9989451476793249,0.9500000000000001,0.9985422740524781,0.9500000000000001,1.0,0.9500000000000001,1.0,0.9500000000000001,0.98989898989899
0.9510000000000001,0.9989451476793249,0.9510000000000001,0.9985422740524781,0.9510000000000001,1.0,0.9510000000000001,1.0,0.9510000000000001,0.98989898989899
0.9520000000000001,0.9989451476793249,0.9520000000000001,0.9985422740524781,0.9520000000000001,1.0,0.9520000000000001,1.0,0.9520000000000001,0.98989898989899
0.9530000000000001,1.0,0.9530000000000001,1.0,0.9530000000000001,1.0,0.9530000000000001,1.0,0.9530000000000001,0.98989898989899
0.9540000000000001,1.0,0.9540000000000001,1.0,0.9540000000000001,1.0,0.9540000000000001,1.0,0.9540000000000001,0.98989898989899
0.9550000000000001,1.0,0.9550000000000001,1.0,0.9550000000000001,1.0,0.9550000000000001,1.0,0.9550000000000001,0.98989898989899
0.9560000000000001,1.0,0.9560000000000001,1.0,0.9560000000000001,1.0,0.9560000000000001,1.0,0.9560000000000001,0.98989898989899
0.9570000000000001,1.0,0.9570000000000001,1.0,0.9570000000000001,1.0,0.9570000000000001,1.0,0.9570000000000001,0.98989898989899
0.9580000000000001,1.0,0.9580000000000001,1.0,0.9580000000000001,1.0,0.9580000000000001,1.0,0.9580000000000001,0.98989898989899
0.9590000000000001,1.0,0.9590000000000001,1.0,0.9590000000000001,1.0,0.9590000000000001,1.0,0.9590000000000001,0.98989898989899
0.96,1.0,0.96,1.0,0.96,1.0,0.96,1.0,0.96,0.98989898989899
0.961,1.0,0.961,1.0,0.961,1.0,0.961,1.0,0.961,0.98989898989899
0.962,1.0,0.962,1.0,0.962,1.0,0.962,1.0,0.962,0.9924242424242424
0.963,1.0,0.963,1.0,0.963,1.0,0.963,1.0,0.963,0.9924242424242424
0.964,1.0,0.964,1.0,0.964,1.0,0.964,1.0,0.964,0.9924242424242424
0.965,1.0,0.965,1.0,0.965,1.0,0.965,1.0,0.965,0.9924242424242424
0.966,1.0,0.966,1.0,0.966,1.0,0.966,1.0,0.966,0.9924242424242424
0.967,1.0,0.967,1.0,0.967,1.0,0.967,1.0,0.967,0.9924242424242424
0.968,1.0,0.968,1.0,0.968,1.0,0.968,1.0,0.968,0.9924242424242424
0.969,1.0,0.969,1.0,0.969,1.0,0.969,1.0,0.969,0.9924242424242424
0.97,1.0,0.97,1.0,0.97,1.0,0.97,1.0,0.97,0.9924242424242424
0.971,1.0,0.971,1.0,0.971,1.0,0.971,1.0,0.971,0.9924242424242424
0.972,1.0,0.972,1.0,0.972,1.0,0.972,1.0,0.972,0.9924242424242424
0.973,1.0,0.973,1.0,0.973,1.0,0.973,1.0,0.973,0.9924242424242424
0.974,1.0,0.974,1.0,0.974,1.0,0.974,1.0,0.974,0.9924242424242424
0.975,1.0,0.975,1.0,0.975,1.0,0.975,1.0,0.975,0.9924242424242424
0.976,1.0,0.976,1.0,0.976,1.0,0.976,1.0,0.976,0.9924242424242424
0.977,1.0,0.977,1.0,0.977,1.0,0.977,1.0,0.977,0.9924242424242424
0.978,1.0,0.978,1.0,0.978,1.0,0.978,1.0,0.978,0.9924242424242424
0.979,1.0,0.979,1.0,0.979,1.0,0.979,1.0,0.979,0.9924242424242424
0.98,1.0,0.98,1.0,0.98,1.0,0.98,1.0,0.98,0.9924242424242424
0.981,1.0,0.981,1.0,0.981,1.0,0.981,1.0,0.981,0.9924242424242424
0.982,1.0,0.982,1.0,0.982,1.0,0.982,1.0,0.982,0.9924242424242424
0.983,1.0,0.983,1.0,0.983,1.0,0.983,1.0,0.983,0.9924242424242424
0.984,1.0,0.984,1.0,0.984,1.0,0.984,1.0,0.984,0.9924242424242424
0.985,1.0,0.985,1.0,0.985,1.0,0.985,1.0,0.985,0.9924242424242424
0.986,1.0,0.986,1.0,0.986,1.0,0.986,1.0,0.986,0.9924242424242424
0.987,1.0,0.987,1.0,0.987,1.0,0.987,1.0,0.987,0.9924242424242424
0.988,1.0,0.988,1.0,0.988,1.0,0.988,1.0,0.988,0.9924242424242424
0.989,1.0,0.989,1.0,0.989,1.0,0.989,1.0,0.989,0.9949494949494949
0.99,1.0,0.99,1.0,0.99,1.0,0.99,1.0,0.99,0.9949494949494949
0.991,1.0,0.991,1.0,0.991,1.0,0.991,1.0,0.991,0.9974747474747475
0.992,1.0,0.992,1.0,0.992,1.0,0.992,1.0,0.992,0.9974747474747475
0.993,1.0,0.993,1.0,0.993,1.0,0.993,1.0,0.993,0.9974747474747475
0.994,1.0,0.994,1.0,0.994,1.0,0.994,1.0,0.994,0.9974747474747475
0.995,1.0,0.995,1.0,0.995,1.0,0.995,1.0,0.995,0.9974747474747475
0.996,1.0,0.996,1.0,0.996,1.0,0.996,1.0,0.996,0.9974747474747475
0.997,1.0,0.997,1.0,0.997,1.0,0.997,1.0,0.997,0.9974747474747475
0.998,1.0,0.998,1.0,0.998,1.0,0.998,1.0,0.998,0.9974747474747475
0.999,1.0,0.999,1.0,0.999,1.0,0.999,1.0,0.999,0.9974747474747475
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/classification_MFRC_ROC_ood.csv <==
fpr-authority,tpr-authority,fpr-care,tpr-care,fpr-fairness,tpr-fairness,fpr-loyalty,tpr-loyalty,fpr-sanctity,tpr-sanctity,fpr-any,tpr-any
0.0,0.0023323615160349854,0.0,0.004430379746835443,0.0,0.0005681818181818182,0.0,0.009610520991401113,0.0,0.0017172295363480253,0.0,0.01461523165639292
0.001,0.014868804664723033,0.001,0.02362869198312236,0.001,0.006628787878787879,0.001,0.0768841679312089,0.001,0.03777904979965655,0.001,0.032213163650825216
0.002,0.019533527696793004,0.002,0.043459915611814344,0.002,0.014772727272727272,0.002,0.09408194233687406,0.002,0.07784773898111047,0.002,0.04235434480015908
0.003,0.027696793002915453,0.003,0.056118143459915615,0.003,0.02234848484848485,0.003,0.10571573090541224,0.003,0.090440755580996,0.003,0.05120302246967588
0.004,0.03760932944606414,0.004,0.0630801687763713,0.004,0.02878787878787879,0.004,0.11229135053110774,0.004,0.10475100171722954,0.004,0.06353151720023861
0.005,0.04227405247813411,0.005,0.07784810126582278,0.005,0.035227272727272725,0.005,0.12139605462822459,0.005,0.11333714939896966,0.005,0.07448200437462715
0.006,0.049854227405247815,0.006,0.08776371308016878,0.006,0.04147727272727273,0.006,0.12847749114820434,0.006,0.12821980538065256,0.006,0.08112944919467091
0.007,0.05422740524781341,0.007,0.09767932489451477,0.007,0.0490530303030303,0.007,0.139099645928174,0.007,0.135661133371494,0.007,0.0866971564923444
0.008,0.06239067055393586,0.008,0.11054852320675106,0.008,0.051704545454545454,0.008,0.14466363176530095,0.008,0.1453921007441328,0.008,0.09192921057864387
0.009000000000000001,0.0673469387755102,0.009000000000000001,0.11751054852320675,0.009000000000000001,0.05946969696969697,0.009000000000000001,0.15123925139099645,0.009000000000000001,0.15798511734401832,0.009000000000000001,0.102803738317757
0.01,0.07492711370262391,0.01,0.12531645569620253,0.01,0.06628787878787878,0.01,0.15832068791097623,0.01,0.1648540354894104,0.01,0.1070073573275005
0.011,0.07988338192419825,0.011,0.1339662447257384,0.011,0.06837121212121212,0.011,0.16135558927668184,0.011,0.16657126502575845,0.011,0.115529926426725
0.012,0.08221574344023323,0.012,0.13924050632911392,0.012,0.07613636363636364,0.012,0.1669195751138088,0.012,0.17630223239839726,0.012,0.1267647643666733
0.013000000000000001,0.08775510204081632,0.013000000000000001,0.14978902953586498,0.013000000000000001,0.08049242424242424,0.013000000000000001,0.17400101163378856,0.013000000000000001,0.180881511161992,0.013000000000000001,0.13113939152913104
0.014,0.09241982507288629,0.014,0.16097046413502109,0.014,0.08333333333333333,0.014,0.17703591299949417,0.014,0.1837435603892387,0.014,0.13978922250944523
0.015,0.09737609329446065,0.015,0.1670886075949367,0.015,0.08636363636363636,0.015,0.18209408194233687,0.015,0.19175729822552948,0.015,0.14987273811891033
0.016,0.10349854227405247,0.016,0.17215189873417722,0.016,0.09128787878787879,0.016,0.18816388467374812,0.016,0.1991986262163709,0.016,0.15629349771326306
0.017,0.11049562682215744,0.017,0.17869198312236287,0.017,0.0946969696969697,0.017,0.19271623672230653,0.017,0.2014882655981683,0.017,0.16225889838934182
0.018000000000000002,0.11574344023323616,0.018000000000000002,0.18185654008438817,0.018000000000000002,0.10018939393939394,0.018000000000000002,0.2013151239251391,0.018000000000000002,0.20549513451631368,0.018000000000000002,0.16732948896400876
0.019,0.11924198250728862,0.019,0.18691983122362868,0.019,0.10511363636363637,0.019,0.20738492665655034,0.019,0.20950200343445907,0.019,0.1732948896400875
0.02,0.1282798833819242,0.02,0.19135021097046415,0.02,0.10738636363636364,0.02,0.21345472938796156,0.02,0.21637092157985116,0.02,0.17866375024855835
0.021,0.13411078717201166,0.021,0.19767932489451476,0.021,0.11022727272727273,0.021,0.2159838138593829,0.021,0.2192329708070979,0.021,0.1846291509246371
0.022,0.13731778425655977,0.022,0.20358649789029537,0.022,0.11401515151515151,0.022,0.22003034901365706,0.022,0.22152261018889524,0.022,0.19138993835752635
0.023,0.1402332361516035,0.023,0.2069620253164557,0.023,0.1168560606060606,0.023,0.2225594334850784,0.023,0.22323983972524328,0.023,0.19685822231059852
0.024,0.14606413994169096,0.024,0.21139240506329113,0.024,0.11950757575757576,0.024,0.2291350531107739,0.024,0.22839152833428736,0.024,0.20262477629747463
0.025,0.14985422740524781,0.025,0.2149789029535865,0.025,0.12291666666666666,0.025,0.23166413758219526,0.025,0.23010875787063537,0.025,0.20620401670312188
0.026000000000000002,0.1565597667638484,0.026000000000000002,0.22320675105485233,0.026000000000000002,0.1278409090909091,0.026000000000000002,0.23823975720789076,0.026000000000000002,0.2358328563251288,0.026000000000000002,0.2127659574468085
0.027,0.160932944606414,0.027,0.22573839662447256,0.027,0.13011363636363638,0.027,0.2407688416793121,0.027,0.24041213508872353,0.027,0.22330483197454762
0.028,0.16793002915451896,0.028,0.23080168776371307,0.028,0.13390151515151516,0.028,0.24481537683358623,0.028,0.24384659416141957,0.028,0.22519387552197256
0.029,0.16997084548104957,0.029,0.23438818565400843,0.029,0.1380681818181818,0.029,0.25290844714213456,0.029,0.24899828277046365,0.029,0.2312586995426526
0.03,0.17434402332361515,0.03,0.2390295358649789,0.03,0.14564393939393938,0.03,0.257460799190693,0.03,0.25357756153405836,0.03,0.2367269834957248
0.031,0.1836734693877551,0.031,0.24324894514767934,0.031,0.14886363636363636,0.031,0.25998988366211434,0.031,0.25701202060675443,0.031,0.24269238417180353
0.032,0.18746355685131194,0.032,0.2481012658227848,0.032,0.15265151515151515,0.032,0.2635306019221042,0.032,0.2644533485975959,0.032,0.24865778484788228
0.033,0.1944606413994169,0.033,0.2548523206751055,0.033,0.1553030303030303,0.033,0.26605968639352556,0.033,0.2690326273611906,0.033,0.25303241201034005
0.034,0.19854227405247812,0.034,0.2588607594936709,0.034,0.15890151515151515,0.034,0.2701062215477997,0.034,0.2724670864338867,0.034,0.2574070391727978
0.035,0.20262390670553937,0.035,0.26371308016877637,0.035,0.16098484848484848,0.035,0.27415275670207384,0.035,0.27933600457927876,0.035,0.26317359315967387
0.036000000000000004,0.20524781341107873,0.036000000000000004,0.27067510548523205,0.036000000000000004,0.16287878787878787,0.036000000000000004,0.28022255943348506,0.036000000000000004,0.28334287349742415,0.036000000000000004,0.26923841718035396
0.037,0.2078717201166181,0.037,0.2748945147679325,0.037,0.16515151515151516,0.037,0.28174001011633787,0.037,0.28620492272467085,0.037,0.2746072777888248
0.038,0.21137026239067055,0.038,0.2810126582278481,0.038,0.16875,0.038,0.2852807283763278,0.038,0.294791070406411,0.038,0.28384649035593557
0.039,0.21486880466472302,0.039,0.28354430379746837,0.039,0.1731060606060606,0.039,0.2867981790591806,0.039,0.298225529479107,0.039,0.28862596937760987
0.04,0.21865889212827988,0.04,0.289662447257384,0.04,0.17481060606060606,0.04,0.291350531107739,0.04,0.2993703491700057,0.04,0.2915092463710479
0.041,0.2227405247813411,0.041,0.2940928270042194,0.041,0.17689393939393938,0.041,0.29337379868487606,0.041,0.3028048082427018,0.041,0.2942931000198847
0.042,0.2250728862973761,0.042,0.2981012658227848,0.042,0.18106060606060606,0.042,0.296914516944866,0.042,0.3073840870062965,0.042,0.2968781069795188
0.043000000000000003,0.22740524781341107,0.043000000000000003,0.30443037974683546,0.043000000000000003,0.18446969696969698,0.043000000000000003,0.2999494183105716,0.043000000000000003,0.3113909559244419,0.043000000000000003,0.3001590773513621
0.044,0.2303206997084548,0.044,0.30738396624472575,0.044,0.18787878787878787,0.044,0.3039959534648457,0.044,0.31539782484258727,0.044,0.303937164446212
0.045,0.23615160349854228,0.045,0.31033755274261604,0.045,0.19261363636363638,0.045,0.3055134041476985,0.045,0.31711505437893533,0.045,0.30525551799562534
0.046,0.2393586005830904,0.046,0.31476793248945145,0.046,0.19640151515151516,0.046,0.3095599393019727,0.046,0.32169433314253004,0.046,0.30940544839928413
0.047,0.2425655976676385,0.047,0.31666666666666665,0.047,0.19867424242424242,0.047,0.31057157309054123,0.047,0.3239839725243274,0.047,0.31119506860210777
0.048,0.24489795918367346,0.048,0.31772151898734174,0.048,0.20075757575757575,0.048,0.3146181082448154,0.048,0.3262736119061248,0.048,0.3159673891429708
0.049,0.24752186588921282,0.049,0.32046413502109705,0.049,0.2047348484848485,0.049,0.3161355589276682,0.049,0.3297080709788208,0.049,0.31964605289321935
0.05,0.25160349854227404,0.05,0.3246835443037975,0.05,0.20757575757575758,0.05,0.3201820940819423,0.05,0.3325701202060675,0.05,0.32322529329886657
0.051000000000000004,0.25451895043731776,0.051000000000000004,0.32763713080168777,0.051000000000000004,0.20909090909090908,0.051000000000000004,0.3227111785533637,0.051000000000000004,0.3342873497424156,0.051000000000000004,0.3274010737721217
0.052000000000000005,0.25918367346938775,0.052000000000000005,0.33164556962025316,0.052000000000000005,0.21306818181818182,0.052000000000000005,0.3262518968133536,0.052000000000000005,0.3354321694333143,0.052000000000000005,0.3300855040763571
0.053,0.26443148688046647,0.053,0.33438818565400846,0.053,0.21553030303030302,0.053,0.3302984319676277,0.053,0.33943903835145967,0.053,0.332272817657586
0.054,0.2664723032069971,0.054,0.3369198312236287,0.054,0.2168560606060606,0.054,0.3318158826504805,0.054,0.34230108757870636,0.054,0.3351560946510241
0.055,0.2714285714285714,0.055,0.3392405063291139,0.055,0.22102272727272726,0.055,0.33434496712190187,0.055,0.3440183171150544,0.055,0.3395307218134818
0.056,0.27230320699708455,0.056,0.3415611814345992,0.056,0.22424242424242424,0.056,0.3358624178047547,0.056,0.34745277618775045,0.056,0.34301053887452776
0.057,0.2743440233236152,0.057,0.34472573839662446,0.057,0.2255681818181818,0.057,0.33940313606474454,0.057,0.34802518603319976,0.057,0.3454961224895606
0.058,0.2790087463556851,0.058,0.3483122362869198,0.058,0.22859848484848486,0.058,0.3434496712190187,0.058,0.34974241556954777,0.058,0.3490753628952078
0.059000000000000004,0.282798833819242,0.059000000000000004,0.3516877637130802,0.059000000000000004,0.22954545454545455,0.059000000000000004,0.3469903894790086,0.059000000000000004,0.3526044647967945,0.059000000000000004,0.3507655597534301
0.06,0.2860058309037901,0.06,0.35485232067510547,0.06,0.2340909090909091,0.06,0.35154274152756704,0.06,0.35317687464224384,0.06,0.35613442036190096
0.061,0.2903790087463557,0.061,0.35928270042194094,0.061,0.23674242424242425,0.061,0.3520485584218513,0.061,0.35603892386949054,0.061,0.36070789421356136
0.062,0.2935860058309038,0.062,0.3630801687763713,0.062,0.23787878787878788,0.062,0.35407182599898834,0.062,0.3594733829421866,0.062,0.3634917478623981
0.063,0.29737609329446063,0.063,0.369620253164557,0.063,0.2412878787878788,0.063,0.35710672736469395,0.063,0.3611906124785346,0.063,0.36717041161264663
0.064,0.3034985422740525,0.064,0.37320675105485235,0.064,0.24337121212121213,0.064,0.3596358118361153,0.064,0.3646250715512307,0.064,0.36876118512626765
0.065,0.30612244897959184,0.065,0.37679324894514765,0.065,0.2471590909090909,0.065,0.3636823469903895,0.065,0.3680595306239267,0.065,0.37383177570093457
0.066,0.30962099125364434,0.066,0.379746835443038,0.066,0.24943181818181817,0.066,0.3667172483560951,0.066,0.37092157985117347,0.066,0.37572081924835954
0.067,0.3151603498542274,0.067,0.3831223628691983,0.067,0.2520833333333333,0.067,0.36874051593323215,0.067,0.3760732684602175,0.067,0.37760986279578446
0.068,0.3174927113702624,0.068,0.38755274261603373,0.068,0.25492424242424244,0.068,0.3697521497218007,0.068,0.3772180881511162,0.068,0.3819844899582422
0.069,0.3201166180758018,0.069,0.3909282700421941,0.069,0.259280303030303,0.069,0.37228123419322207,0.069,0.3800801373783629,0.069,0.38566315370849075
0.07,0.3201166180758018,0.07,0.39514767932489453,0.07,0.2623106060606061,0.07,0.3758219524532119,0.07,0.38065254722381225,0.07,0.38944124080334064
0.07100000000000001,0.3224489795918367,0.07100000000000001,0.39852320675105485,0.07100000000000001,0.2643939393939394,0.07100000000000001,0.37733940313606473,0.07100000000000001,0.38580423583285633,0.07100000000000001,0.3916285543845695
0.07200000000000001,0.32565597667638485,0.07200000000000001,0.40421940928270045,0.07200000000000001,0.26666666666666666,0.07200000000000001,0.37936267071320184,0.07200000000000001,0.3921007441327991,0.07200000000000001,0.3941141379996023
0.073,0.32798833819241985,0.073,0.41012658227848103,0.073,0.2683712121212121,0.073,0.38189175518462315,0.073,0.3938179736691471,0.073,0.3955060648240207
0.074,0.3314868804664723,0.074,0.41561181434599154,0.074,0.27045454545454545,0.074,0.38239757207890746,0.074,0.3966800228963938,0.074,0.397196261682243
0.075,0.3338192419825073,0.075,0.4177215189873418,0.075,0.27178030303030304,0.075,0.38543247344461307,0.075,0.3995420721236405,0.075,0.4006760787432889
0.076,0.33760932944606414,0.076,0.42067510548523207,0.076,0.27424242424242423,0.076,0.38796155791603437,0.076,0.4001144819690899,0.076,0.40415589580433486
0.077,0.3422740524781341,0.077,0.42362869198312236,0.077,0.2755681818181818,0.077,0.39200809307030854,0.077,0.4035489410417859,0.077,0.40753628952077947
0.078,0.34752186588921286,0.078,0.4270042194092827,0.078,0.2785984848484849,0.078,0.39403136064744565,0.078,0.4041213508872353,0.078,0.4093259097236031
0.079,0.3521865889212828,0.079,0.4289029535864979,0.079,0.2793560606060606,0.079,0.39403136064744565,0.079,0.406983400114482,0.079,0.41618612050109366
0.08,0.3580174927113703,0.08,0.429957805907173,0.08,0.2825757575757576,0.08,0.3975720789074355,0.08,0.41099026903262736,0.08,0.4179757407039173
0.081,0.36064139941690965,0.081,0.4310126582278481,0.081,0.2856060606060606,0.081,0.40010116337885687,0.081,0.4127074985689754,0.081,0.41956651421753827
0.082,0.36588921282798836,0.082,0.4331223628691983,0.082,0.28825757575757577,0.082,0.4016186140617097,0.082,0.41499713795077275,0.082,0.42235036786637503
0.083,0.36676384839650145,0.083,0.43628691983122364,0.083,0.29071969696969696,0.083,0.40212443095599393,0.083,0.41499713795077275,0.083,0.4249353748260091
0.084,0.3711370262390671,0.084,0.44071729957805905,0.084,0.2922348484848485,0.084,0.4061709661102681,0.084,0.41728677733257014,0.084,0.42722211175183933
0.085,0.37317784256559766,0.085,0.44113924050632913,0.085,0.2929924242424242,0.085,0.40819423368740515,0.085,0.41900400686891814,0.085,0.4298071187114735
0.08600000000000001,0.3752186588921283,0.08600000000000001,0.4430379746835443,0.08600000000000001,0.2950757575757576,0.08600000000000001,0.41173495194739507,0.08600000000000001,0.42186605609616484,0.08600000000000001,0.4317955856034997
0.08700000000000001,0.3769679300291545,0.08700000000000001,0.4440928270042194,0.08700000000000001,0.29715909090909093,0.08700000000000001,0.4142640364188164,0.08700000000000001,0.42472810532341154,0.08700000000000001,0.4359713660767548
0.088,0.3793002915451895,0.088,0.44556962025316454,0.088,0.29848484848484846,0.088,0.4147698533131007,0.088,0.4281625643961076,0.088,0.4381586796579837
0.089,0.38279883381924196,0.089,0.4476793248945148,0.089,0.3001893939393939,0.089,0.4162873039959535,0.089,0.432169433314253,0.089,0.43945118313780074
0.09,0.3854227405247813,0.09,0.45084388185654006,0.09,0.30492424242424243,0.09,0.41831057157309054,0.09,0.4373211219232971,0.09,0.4407436866176178
0.091,0.3877551020408163,0.091,0.4531645569620253,0.091,0.3081439393939394,0.091,0.4188163884673748,0.091,0.4401831711505438,0.091,0.44362696361105586
0.092,0.39212827988338195,0.092,0.4582278481012658,0.092,0.3098484848484849,0.092,0.4208396560445119,0.092,0.4430452203777905,0.092,0.4463113939152913
0.093,0.3944606413994169,0.093,0.45949367088607596,0.093,0.3119318181818182,0.093,0.4238745574102175,0.093,0.44476244991413855,0.093,0.4489958242195267
0.094,0.397667638483965,0.094,0.4609704641350211,0.094,0.3140151515151515,0.094,0.4253920080930703,0.094,0.4470520892959359,0.094,0.4518791012129648
0.095,0.3988338192419825,0.095,0.4651898734177215,0.095,0.31893939393939397,0.095,0.4264036418816389,0.095,0.44876931883228394,0.095,0.4542652614833963
0.096,0.4002915451895044,0.096,0.46729957805907174,0.096,0.32064393939393937,0.096,0.4279210925644917,0.096,0.4527761877504293,0.096,0.4563531517200239
0.097,0.4008746355685131,0.097,0.47172995780590715,0.097,0.3236742424242424,0.097,0.42994436014162873,0.097,0.45334859759587864,0.097,0.4601312388148737
0.098,0.40233236151603496,0.098,0.4753164556962025,0.098,0.3261363636363636,0.098,0.430450177035913,0.098,0.45334859759587864,0.098,0.46092662557168423
0.099,0.40583090379008746,0.099,0.4780590717299578,0.099,0.32973484848484846,0.099,0.430450177035913,0.099,0.4579278763594734,0.099,0.463710479220521
0.1,0.4084548104956268,0.1,0.48080168776371307,0.1,0.33106060606060606,0.1,0.43449671219018715,0.1,0.4596451058958214,0.1,0.46589779280174987
0.101,0.4110787172011662,0.101,0.4820675105485232,0.101,0.3333333333333333,0.101,0.43753161355589276,0.101,0.4636519748139668,0.101,0.4683833764167827
0.10200000000000001,0.41370262390670554,0.10200000000000001,0.4850210970464135,0.10200000000000001,0.3352272727272727,0.10200000000000001,0.438037430450177,0.10200000000000001,0.4642243846594161,0.10200000000000001,0.46977530324120104
0.10300000000000001,0.41545189504373176,0.10300000000000001,0.48860759493670886,0.10300000000000001,0.33768939393939396,0.10300000000000001,0.44157814871016693,0.10300000000000001,0.4659416141957642,0.10300000000000001,0.471366076754822
0.10400000000000001,0.4180758017492711,0.10400000000000001,0.4907172995780591,0.10400000000000001,0.3386363636363636,0.10400000000000001,0.4425897824987355,0.10400000000000001,0.4682312535775615,0.10400000000000001,0.4727580035792404
0.105,0.4206997084548105,0.105,0.4921940928270042,0.105,0.3418560606060606,0.105,0.4451188669701568,0.105,0.4693760732684602,0.105,0.47375223702525354
0.106,0.42361516034985425,0.106,0.4957805907172996,0.106,0.34450757575757573,0.106,0.4466363176530096,0.106,0.47109330280480827,0.106,0.4750447405050706
0.107,0.4259475218658892,0.107,0.49725738396624475,0.107,0.34678030303030305,0.107,0.4481537683358624,0.107,0.47395535203205497,0.107,0.4778285941539073
0.108,0.42857142857142855,0.108,0.50084388185654,0.108,0.35113636363636364,0.108,0.4501770359129995,0.108,0.475672581568403,0.108,0.47951879101212963
0.109,0.4317784256559767,0.109,0.5014767932489451,0.109,0.3522727272727273,0.109,0.4532119372787051,0.109,0.47967945048654836,0.109,0.4816066812487572
0.11,0.4335276967930029,0.11,0.5054852320675105,0.11,0.35454545454545455,0.11,0.4552352048558422,0.11,0.4813966800228964,0.11,0.4831974547623782
0.111,0.4346938775510204,0.111,0.5071729957805907,0.111,0.3573863636363636,0.111,0.4552352048558422,0.111,0.48254149971379506,0.111,0.48687611851262674
0.112,0.43673469387755104,0.112,0.5109704641350211,0.112,0.35795454545454547,0.112,0.45776428932726354,0.112,0.48540354894104176,0.112,0.4885663153708491
0.113,0.4399416909620991,0.113,0.5135021097046414,0.113,0.3613636363636364,0.113,0.45776428932726354,0.113,0.48654836863194045,0.113,0.49085305229667925
0.114,0.44169096209912534,0.114,0.5156118143459916,0.114,0.36363636363636365,0.114,0.46383409205867476,0.114,0.48883800801373783,0.114,0.49313978922250945
0.115,0.446064139941691,0.115,0.5187763713080169,0.115,0.36704545454545456,0.115,0.4658573596358118,0.115,0.48941041785918715,0.115,0.4949294094253331
0.116,0.44810495626822155,0.116,0.520042194092827,0.116,0.3698863636363636,0.116,0.4673748103186646,0.116,0.4899828277046365,0.116,0.49691787631735934
0.117,0.4489795918367347,0.117,0.5225738396624473,0.117,0.3729166666666667,0.117,0.46939807789580174,0.117,0.49170005724098453,0.117,0.4993040365877908
0.11800000000000001,0.4501457725947522,0.11800000000000001,0.5261603375527426,0.11800000000000001,0.37613636363636366,0.11800000000000001,0.46939807789580174,0.11800000000000001,0.4951345163136806,0.11800000000000001,0.5007953867568105
0.11900000000000001,0.4530612244897959,0.11900000000000001,0.5282700421940928,0.11900000000000001,0.37992424242424244,0.11900000000000001,0.469903894790086,0.11900000000000001,0.497424155695478,0.11900000000000001,0.5025850069596342
0.12,0.45510204081632655,0.12,0.530168776371308,0.12,0.3816287878787879,0.12,0.4714213454729388,0.12,0.5002862049227247,0.12,0.5046728971962616
0.121,0.45714285714285713,0.121,0.5331223628691983,0.121,0.3835227272727273,0.121,0.47395042994436015,0.121,0.5020034344590727,0.121,0.5056671306422748
0.122,0.4606413994169096,0.122,0.5348101265822784,0.122,0.38579545454545455,0.122,0.4764795144157815,0.122,0.5048654836863194,0.122,0.5067607874328892
0.123,0.46151603498542276,0.123,0.5369198312236287,0.123,0.38768939393939394,0.123,0.47698533131006576,0.123,0.5094447624499141,0.123,0.5089481010141181
0.124,0.46530612244897956,0.124,0.5411392405063291,0.124,0.3884469696969697,0.124,0.4805260495700556,0.124,0.5111619919862621,0.124,0.5098429111155299
0.125,0.46705539358600584,0.125,0.5436708860759494,0.125,0.39090909090909093,0.125,0.4805260495700556,0.125,0.5128792215226102,0.125,0.5118313780075562
0.126,0.46997084548104956,0.126,0.5453586497890295,0.126,0.39223484848484846,0.126,0.4805260495700556,0.126,0.5134516313680595,0.126,0.5133227281765759
0.127,0.4725947521865889,0.127,0.5481012658227848,0.127,0.3939393939393939,0.127,0.4805260495700556,0.127,0.5163136805953062,0.127,0.5146152316563929
0.128,0.4737609329446064,0.128,0.5514767932489452,0.128,0.39621212121212124,0.128,0.4815376833586242,0.128,0.5203205495134516,0.128,0.5150129250347981
0.129,0.47463556851311955,0.129,0.5535864978902953,0.129,0.39791666666666664,0.129,0.48356095093576124,0.129,0.5237550085861477,0.129,0.5160071584808112
0.13,0.478134110787172,0.13,0.5556962025316455,0.13,0.3996212121212121,0.13,0.4860900354071826,0.13,0.5271894676588438,0.13,0.5177967786836349
0.131,0.4822157434402332,0.131,0.5590717299578059,0.131,0.4005681818181818,0.131,0.4876074860900354,0.131,0.5306239267315398,0.131,0.5208789023662757
0.132,0.482798833819242,0.132,0.560337552742616,0.132,0.40208333333333335,0.132,0.48861911987860396,0.132,0.5311963365769892,0.132,0.523563332670511
0.133,0.48483965014577257,0.133,0.5628691983122363,0.133,0.4035984848484849,0.133,0.49013657056145676,0.133,0.5323411562678878,0.133,0.5244581427719228
0.134,0.48833819241982507,0.134,0.5651898734177215,0.134,0.4049242424242424,0.134,0.4921598381385938,0.134,0.5329135661133372,0.134,0.5267448796977531
0.135,0.4892128279883382,0.135,0.5675105485232067,0.135,0.40587121212121213,0.135,0.496206373292868,0.135,0.5329135661133372,0.135,0.5293298866573871
0.136,0.4915451895043732,0.136,0.5691983122362869,0.136,0.40662878787878787,0.136,0.49873545776428935,0.136,0.5346307956496852,0.136,0.5307218134818056
0.137,0.49300291545189506,0.137,0.5719409282700422,0.137,0.40795454545454546,0.137,0.5012645422357107,0.137,0.5357756153405838,0.137,0.5325114336846292
0.138,0.4932944606413994,0.138,0.5744725738396624,0.138,0.4087121212121212,0.138,0.5027819929185635,0.138,0.5369204350314826,0.138,0.5340027838536489
0.139,0.49416909620991256,0.139,0.5765822784810126,0.139,0.4125,0.139,0.5048052604957005,0.139,0.5386376645678306,0.139,0.5352952873334659
0.14,0.497667638483965,0.14,0.5767932489451477,0.14,0.41382575757575757,0.14,0.5048052604957005,0.14,0.5403548941041786,0.14,0.5368860608470869
0.14100000000000001,0.4988338192419825,0.14100000000000001,0.5782700421940928,0.14100000000000001,0.4153409090909091,0.14100000000000001,0.5063227111785533,0.14100000000000001,0.5403548941041786,0.14100000000000001,0.5392722211175184
0.14200000000000002,0.5002915451895044,0.14200000000000002,0.579535864978903,0.14200000000000002,0.4168560606060606,0.14200000000000002,0.5093576125442589,0.14200000000000002,0.5414997137950772,0.14200000000000002,0.5434480015907736
0.14300000000000002,0.5026239067055394,0.14300000000000002,0.5812236286919831,0.14300000000000002,0.4200757575757576,0.14300000000000002,0.5103692463328275,0.14300000000000002,0.5437893531768746,0.14300000000000002,0.5448399284151919
0.14400000000000002,0.5032069970845481,0.14400000000000002,0.5845991561181435,0.14400000000000002,0.42140151515151514,0.14400000000000002,0.5108750632271117,0.14400000000000002,0.5466514024041214,0.14400000000000002,0.54772320540863
0.145,0.5052478134110787,0.145,0.5869198312236287,0.145,0.4225378787878788,0.145,0.5123925139099645,0.145,0.5489410417859187,0.145,0.5498110956452575
0.146,0.5058309037900874,0.146,0.5886075949367089,0.146,0.4251893939393939,0.146,0.5154274152756702,0.146,0.5495134516313681,0.146,0.5508053290912707
0.147,0.5072886297376094,0.147,0.5886075949367089,0.147,0.4270833333333333,0.147,0.5169448659585231,0.147,0.5518030910131654,0.147,0.5526943726386956
0.148,0.5081632653061224,0.148,0.5905063291139241,0.148,0.42992424242424243,0.148,0.5184623166413759,0.148,0.5546651402404121,0.148,0.5543845694969178
0.149,0.5102040816326531,0.149,0.5913502109704641,0.149,0.43143939393939396,0.149,0.5199797673242287,0.149,0.5552375500858615,0.149,0.556969576456552
0.15,0.5116618075801749,0.15,0.5924050632911393,0.15,0.4337121212121212,0.15,0.5204855842185129,0.15,0.5586720091585575,0.15,0.5580632332471664
0.151,0.5154518950437318,0.151,0.5951476793248945,0.151,0.43787878787878787,0.151,0.5220030349013657,0.151,0.5598168288494562,0.151,0.5629349771326307
0.152,0.5163265306122449,0.152,0.5976793248945148,0.152,0.44109848484848485,0.152,0.52250885179565,0.152,0.5615340583858043,0.152,0.5642274806124478
0.153,0.5201166180758018,0.153,0.59957805907173,0.153,0.4433712121212121,0.153,0.5230146686899343,0.153,0.5621064682312535,0.153,0.5663153708490754
0.154,0.5206997084548105,0.154,0.6014767932489451,0.154,0.44545454545454544,0.154,0.5255437531613556,0.154,0.5632512879221523,0.154,0.567806721018095
0.155,0.5233236151603499,0.155,0.6037974683544304,0.155,0.4471590909090909,0.155,0.5260495700556399,0.155,0.5649685174585003,0.155,0.5688009544641082
0.156,0.5253644314868805,0.156,0.6054852320675106,0.156,0.4486742424242424,0.156,0.5270612038442084,0.156,0.5666857469948483,0.156,0.5705905746669317
0.157,0.5268221574344023,0.157,0.6086497890295358,0.157,0.4490530303030303,0.157,0.5290844714213455,0.157,0.5666857469948483,0.157,0.5724796182143568
0.158,0.5276967930029155,0.158,0.610548523206751,0.158,0.4509469696969697,0.158,0.5306019221041983,0.158,0.5695477962220951,0.158,0.5737721216941738
0.159,0.5291545189504373,0.159,0.6118143459915611,0.159,0.453219696969697,0.159,0.5306019221041983,0.159,0.5718374356038924,0.159,0.5765559753430105
0.16,0.5314868804664723,0.16,0.6145569620253165,0.16,0.45549242424242425,0.16,0.5326251896813353,0.16,0.5735546651402404,0.16,0.5785444422350368
0.161,0.5341107871720117,0.161,0.6160337552742616,0.161,0.45738636363636365,0.161,0.5346484572584724,0.161,0.5746994848311391,0.161,0.5793398289918473
0.162,0.5358600583090379,0.162,0.619831223628692,0.162,0.45871212121212124,0.162,0.5361659079413252,0.162,0.5764167143674871,0.162,0.5819248359514814
0.163,0.5373177842565597,0.163,0.6217299578059071,0.163,0.46079545454545456,0.163,0.5386949924127465,0.163,0.5769891242129365,0.163,0.5831179160866972
0.164,0.5402332361516035,0.164,0.6232067510548523,0.164,0.46231060606060603,0.164,0.5397066262013152,0.164,0.5781339439038351,0.164,0.5861006164247365
0.165,0.5419825072886297,0.165,0.6248945147679325,0.165,0.46325757575757576,0.165,0.541224076884168,0.165,0.5809959931310819,0.165,0.587194273215351
0.166,0.5448979591836735,0.166,0.6257383966244726,0.166,0.4643939393939394,0.166,0.5422357106727365,0.166,0.5850028620492272,0.166,0.5886856233843707
0.167,0.5481049562682215,0.167,0.6270042194092827,0.167,0.4653409090909091,0.167,0.5427415275670208,0.167,0.5867200915855753,0.167,0.5899781268641877
0.168,0.5504373177842565,0.168,0.6293248945147679,0.168,0.4678030303030303,0.168,0.5427415275670208,0.168,0.587864911276474,0.168,0.5916683237224101
0.169,0.5530612244897959,0.169,0.6312236286919831,0.169,0.4696969696969697,0.169,0.5437531613555893,0.169,0.5901545506582713,0.169,0.5929608272022271
0.17,0.5542274052478134,0.17,0.6333333333333333,0.17,0.47178030303030305,0.17,0.5447647951441578,0.17,0.5918717801946194,0.17,0.594849870749652
0.171,0.5556851311953352,0.171,0.6358649789029536,0.171,0.47291666666666665,0.171,0.5462822458270106,0.171,0.5924441900400687,0.171,0.5963412209186717
0.17200000000000001,0.5574344023323615,0.17200000000000001,0.6379746835443038,0.17200000000000001,0.4744318181818182,0.17200000000000001,0.5483055134041477,0.17200000000000001,0.594733829421866,0.17200000000000001,0.5985285344999006
0.17300000000000001,0.5588921282798833,0.17300000000000001,0.6409282700421941,0.17300000000000001,0.4753787878787879,0.17300000000000001,0.5493171471927162,0.17300000000000001,0.5987406983400114,0.17300000000000001,0.5993239212567111
0.17400000000000002,0.5606413994169096,0.17400000000000002,0.6430379746835443,0.17400000000000002,0.47670454545454544,0.17400000000000002,0.5523520485584219,0.17400000000000002,0.6004579278763594,0.17400000000000002,0.601212964804136
0.17500000000000002,0.5615160349854227,0.17500000000000002,0.6462025316455696,0.17500000000000002,0.4784090909090909,0.17500000000000002,0.5543753161355589,0.17500000000000002,0.6033199771036062,0.17500000000000002,0.6018095048717439
0.176,0.5641399416909622,0.176,0.6485232067510549,0.176,0.48143939393939394,0.176,0.5569044006069803,0.176,0.6056096164854036,0.176,0.6034002783853649
0.177,0.5658892128279883,0.177,0.65,0.177,0.48352272727272727,0.177,0.5584218512898331,0.177,0.6067544361763022,0.177,0.6047922052097833
0.178,0.567930029154519,0.178,0.65042194092827,0.178,0.484280303030303,0.178,0.5614567526555387,0.178,0.607899255867201,0.178,0.6056870153111951
0.179,0.571137026239067,0.179,0.6529535864978903,0.179,0.4876893939393939,0.179,0.5629742033383915,0.179,0.609616485403549,0.179,0.6070789421356134
0.18,0.573469387755102,0.18,0.6544303797468355,0.18,0.4895833333333333,0.18,0.5649974709155285,0.18,0.6107613050944476,0.18,0.6088685623384371
0.181,0.5752186588921283,0.181,0.6559071729957806,0.181,0.49053030303030304,0.181,0.5655032878098128,0.181,0.611333714939897,0.181,0.6097633724398489
0.182,0.5766740524781341,0.182,0.6571729957805907,0.182,0.49166666666666664,0.182,0.5655032878098128,0.182,0.613050944476245,0.182,0.6106581825412607
0.183,0.578134110787172,0.183,0.6594936708860759,0.183,0.4928030303030303,0.183,0.5660091047040972,0.183,0.6141957641671437,0.183,0.6124478027440843
0.184,0.5790087463556851,0.184,0.6618143459915612,0.184,0.4956439393939394,0.184,0.56752655538695,0.184,0.6153405838580424,0.184,0.614237422946908
0.185,0.5819241982507288,0.185,0.6643459915611815,0.185,0.4981060606060606,0.185,0.5680323722812342,0.185,0.616485403548941,0.185,0.6157287731159277
0.186,0.5830903790087464,0.186,0.6672995780590717,0.186,0.49962121212121213,0.186,0.5680323722812342,0.186,0.6193474527761877,0.186,0.6180155100417578
0.187,0.5848396501457725,0.187,0.6685654008438818,0.187,0.5005681818181819,0.187,0.5685381891755185,0.187,0.6222095020034345,0.187,0.6197057068999802
0.188,0.5860058309037901,0.188,0.669620253164557,0.188,0.5032196969696969,0.188,0.5705614567526556,0.188,0.6233543216943331,0.188,0.6214953271028038
0.189,0.5874635568513119,0.189,0.6713080168776371,0.189,0.5045454545454545,0.189,0.5720789074355084,0.189,0.6239267315397825,0.189,0.6236826406840326
0.19,0.5886297376093295,0.19,0.6723628691983122,0.19,0.506439393939394,0.19,0.5720789074355084,0.19,0.6262163709215799,0.19,0.6246768741300457
0.191,0.5895043731778425,0.191,0.6732067510548523,0.191,0.5081439393939394,0.191,0.5725847243297926,0.191,0.6273611906124785,0.191,0.6267647643666733
0.192,0.5930029154518951,0.192,0.6744725738396624,0.192,0.5098484848484849,0.192,0.5735963581183612,0.192,0.6285060103033773,0.192,0.6283555378802943
0.193,0.5941690962099125,0.193,0.6767932489451477,0.193,0.5106060606060606,0.193,0.5746079919069297,0.193,0.6290784201488265,0.193,0.6289520779479022
0.194,0.5965014577259475,0.194,0.6780590717299578,0.194,0.5117424242424242,0.194,0.5756196256954982,0.194,0.6290784201488265,0.194,0.6302445814277192
0.195,0.5988338192419825,0.195,0.6791139240506329,0.195,0.5119318181818182,0.195,0.577137076378351,0.195,0.6302232398397253,0.195,0.6319347782859416
0.196,0.6,0.196,0.680168776371308,0.196,0.5134469696969697,0.196,0.5776428932726353,0.196,0.6307956496851745,0.196,0.6326307416981507
0.197,0.6014577259475219,0.197,0.6827004219409283,0.197,0.5140151515151515,0.197,0.5786545270612038,0.197,0.6325128792215227,0.197,0.6345197852455756
0.198,0.6032069970845481,0.198,0.6833333333333333,0.198,0.5149621212121213,0.198,0.5791603439554881,0.198,0.6342301087578707,0.198,0.6359117120699941
0.199,0.6043731778425656,0.199,0.6841772151898734,0.199,0.5162878787878787,0.199,0.5796661608497724,0.199,0.6353749284487693,0.199,0.6368065221714059
0.2,0.6052478134110787,0.2,0.6852320675105485,0.2,0.5178030303030303,0.2,0.5806777946383409,0.2,0.636519748139668,0.2,0.6392921057864387
0.201,0.606997084548105,0.201,0.6864978902953587,0.201,0.5214015151515151,0.201,0.5842185128983308,0.201,0.6370921579851173,0.201,0.640684032610857
0.202,0.6084548104956268,0.202,0.6869198312236287,0.202,0.5227272727272727,0.202,0.5857359635811836,0.202,0.6399542072123641,0.202,0.6411811493338636
0.203,0.60932944606414,0.203,0.6888185654008439,0.203,0.5231060606060606,0.203,0.5892766818411735,0.203,0.6416714367487121,0.203,0.6418771127460727
0.20400000000000001,0.611661807580175,0.20400000000000001,0.689662447257384,0.20400000000000001,0.525,0.20400000000000001,0.5907941325240263,0.20400000000000001,0.6422438465941614,0.20400000000000001,0.6429707695366872
0.20500000000000002,0.6119533527696793,0.20500000000000002,0.690717299578059,0.20500000000000002,0.5267045454545455,0.20500000000000002,0.5912999494183105,0.20500000000000002,0.6433886662850601,0.20500000000000002,0.6447603897395109
0.20600000000000002,0.6137026239067055,0.20600000000000002,0.6915611814345991,0.20600000000000002,0.5274621212121212,0.20600000000000002,0.5933232169954477,0.20600000000000002,0.6445334859759588,0.20600000000000002,0.6464505865977331
0.20700000000000002,0.61399416909621,0.20700000000000002,0.6932489451476793,0.20700000000000002,0.5287878787878788,0.20700000000000002,0.593829033889732,0.20700000000000002,0.6456783056668575,0.20700000000000002,0.6477430900775502
0.20800000000000002,0.6160349854227405,0.20800000000000002,0.6938818565400844,0.20800000000000002,0.5291666666666667,0.20800000000000002,0.5948406676783005,0.20800000000000002,0.6462507155123068,0.20800000000000002,0.6484390534897594
0.209,0.6183673469387755,0.209,0.6957805907172996,0.209,0.53125,0.209,0.5968639352554376,0.209,0.6491127647395535,0.209,0.6495327102803738
0.21,0.6183673469387755,0.21,0.6972573839662447,0.21,0.5333333333333333,0.21,0.5973697521497218,0.21,0.6491127647395535,0.21,0.6507257904155895
0.211,0.6192419825072887,0.211,0.6993670886075949,0.211,0.5369318181818182,0.211,0.5978755690440061,0.211,0.6496851745850029,0.211,0.6526148339630146
0.212,0.6209912536443148,0.212,0.699789029535865,0.212,0.537689393939394,0.212,0.5988872028325746,0.212,0.6502575844304522,0.212,0.6535096440644264
0.213,0.6221574344023324,0.213,0.7018987341772152,0.213,0.5401515151515152,0.213,0.6004046535154274,0.213,0.6519748139668002,0.213,0.6540067607874329
0.214,0.6244897959183674,0.214,0.7023206751054852,0.214,0.5422348484848485,0.214,0.6019221041982802,0.214,0.6525472238122496,0.214,0.6555975343010539
0.215,0.6265306122448979,0.215,0.7037974683544304,0.215,0.5433712121212121,0.215,0.6029337379868488,0.215,0.6536920435031482,0.215,0.6571883078146749
0.216,0.6279883381924198,0.216,0.7056962025316456,0.216,0.5441287878787879,0.216,0.6069802731411229,0.216,0.6542644533485976,0.216,0.6586796579836945
0.217,0.6288629737609329,0.217,0.7071729957805907,0.217,0.5454545454545454,0.217,0.6079919069296914,0.217,0.6559816828849456,0.217,0.6603698548419169
0.218,0.6297376093294461,0.218,0.709915611814346,0.218,0.5471590909090909,0.218,0.60900354071826,0.218,0.656554092730395,0.218,0.6612646649433287
0.219,0.6309037900874636,0.219,0.7116033755274261,0.219,0.5482954545454546,0.219,0.611026808295397,0.219,0.6594161419576416,0.219,0.6618612050109366
0.22,0.632069970845481,0.22,0.7122362869198312,0.22,0.5492424242424242,0.22,0.611026808295397,0.22,0.6605609616485404,0.22,0.6631537084907536
0.221,0.6326530612244898,0.221,0.7137130801687763,0.221,0.5496212121212121,0.221,0.611026808295397,0.221,0.6611333714939897,0.221,0.6647444820043746
0.222,0.6338192419825073,0.222,0.7154008438818565,0.222,0.5507575757575758,0.222,0.6115326251896813,0.222,0.6622781911848884,0.222,0.6657387154503878
0.223,0.6349854227405248,0.223,0.7162447257383966,0.223,0.5515151515151515,0.223,0.6125442589782498,0.223,0.6639954207212364,0.223,0.6669317955856034
0.224,0.6361516034985423,0.224,0.7177215189873418,0.224,0.5545454545454546,0.224,0.6135558927668184,0.224,0.6662850601030338,0.224,0.667727182342414
0.225,0.6379008746355685,0.225,0.7187763713080169,0.225,0.5556818181818182,0.225,0.6145675265553869,0.225,0.6668574699484832,0.225,0.6691191091668324
0.226,0.6387755102040816,0.226,0.719831223628692,0.226,0.5556818181818182,0.226,0.6160849772382397,0.226,0.6685746994848312,0.226,0.6708093060250547
0.227,0.6399416909620991,0.227,0.7227848101265822,0.227,0.5570075757575758,0.227,0.6176024279210925,0.227,0.6691471093302804,0.227,0.6718035394710679
0.228,0.641399416909621,0.228,0.7232067510548523,0.228,0.5577651515151515,0.228,0.6191198786039454,0.228,0.6702919290211792,0.228,0.6729966196062835
0.229,0.643731778425656,0.229,0.7253164556962025,0.229,0.559469696969697,0.229,0.6216489630753668,0.229,0.6742987979393246,0.229,0.6742891230861006
0.23,0.646064139941691,0.23,0.7267932489451476,0.23,0.5611742424242424,0.23,0.6236722306525038,0.23,0.6748712077847739,0.23,0.6755816265659177
0.231,0.6475218658892128,0.231,0.7272151898734177,0.231,0.5630681818181819,0.231,0.6251896813353566,0.231,0.6760160274756726,0.231,0.6766752833565322
0.232,0.648396501457726,0.232,0.7284810126582278,0.232,0.5634469696969697,0.232,0.6251896813353566,0.232,0.676588437321122,0.232,0.6776695168025453
0.233,0.6504373177842565,0.233,0.730379746835443,0.233,0.5651515151515152,0.233,0.6262013151239252,0.233,0.6794504865483686,0.233,0.6783654802147544
0.234,0.6510204081632653,0.234,0.7310126582278481,0.234,0.5660984848484848,0.234,0.6272129489124937,0.234,0.6794504865483686,0.234,0.6790614436269636
0.23500000000000001,0.6518950437317784,0.23500000000000001,0.7324894514767932,0.23500000000000001,0.5681818181818182,0.23500000000000001,0.6287303995953465,0.23500000000000001,0.6823125357756153,0.23500000000000001,0.6801551004175781
0.23600000000000002,0.6530612244897959,0.23600000000000002,0.7333333333333333,0.23600000000000002,0.5696969696969697,0.23600000000000002,0.6307536671724836,0.23600000000000002,0.6840297653119634,0.23600000000000002,0.682044143965003
0.23700000000000002,0.6539358600583091,0.23700000000000002,0.7343881856540084,0.23700000000000002,0.5714015151515152,0.23700000000000002,0.6327769347496206,0.23700000000000002,0.6846021751574127,0.23700000000000002,0.6828395307218135
0.23800000000000002,0.6545189504373178,0.23800000000000002,0.7345991561181434,0.23800000000000002,0.5727272727272728,0.23800000000000002,0.635306019221042,0.23800000000000002,0.6857469948483114,0.23800000000000002,0.6836349174786239
0.23900000000000002,0.6548104956268221,0.23900000000000002,0.7354430379746836,0.23900000000000002,0.5734848484848485,0.23900000000000002,0.6383409205867476,0.23900000000000002,0.6886090440755581,0.23900000000000002,0.6844303042354345
0.24,0.6556851311953352,0.24,0.7360759493670886,0.24,0.5753787878787879,0.24,0.6388467374810318,0.24,0.6908986834573555,0.24,0.6860210777490555
0.241,0.6565597667638484,0.241,0.7373417721518988,0.241,0.5770833333333333,0.241,0.6403641881638846,0.241,0.6931883228391529,0.241,0.6871147345396699
0.242,0.6574344023323615,0.242,0.7386075949367089,0.242,0.578219696969697,0.242,0.6403641881638846,0.242,0.6949055523755009,0.242,0.6879101212964804
0.243,0.6588921282798834,0.243,0.739662447257384,0.243,0.5795454545454546,0.243,0.6423874557410217,0.243,0.6960503720663995,0.243,0.6885066613640883
0.244,0.6603498542274052,0.244,0.7407172995780591,0.244,0.5806818181818182,0.244,0.642893272635306,0.244,0.6971951917572983,0.244,0.6898985881885067
0.245,0.6603498542274052,0.245,0.7415611814345991,0.245,0.5823863636363636,0.245,0.6433990895295902,0.245,0.6977676016027475,0.245,0.6907933982899185
0.246,0.6618075801749271,0.246,0.7424050632911392,0.246,0.5829545454545455,0.246,0.6439049064238745,0.246,0.6989124212936463,0.246,0.6915887850467289
0.247,0.6629737609329446,0.247,0.7434599156118143,0.247,0.584659090909091,0.247,0.6439049064238745,0.247,0.6994848311390955,0.247,0.6939749453171604
0.248,0.6647230320699709,0.248,0.7449367088607595,0.248,0.5867424242424243,0.248,0.6454223571067274,0.248,0.7000572409845449,0.248,0.6945714853847683
0.249,0.6661807580174927,0.249,0.7455696202531645,0.249,0.5880681818181818,0.249,0.6464339908952959,0.249,0.7023468803663423,0.249,0.6956651421753828
0.25,0.6676384839650146,0.25,0.7472573839662447,0.25,0.5886363636363636,0.25,0.6469398077895802,0.25,0.7029192902117917,0.25,0.6964605289321932
0.251,0.6690962099125365,0.251,0.7487341772151899,0.251,0.5899621212121212,0.251,0.6474456246838645,0.251,0.7029192902117917,0.251,0.6970570689998011
0.252,0.6705539358600583,0.252,0.7504219409282701,0.252,0.5916666666666667,0.252,0.6474456246838645,0.252,0.7029192902117917,0.252,0.6979518791012129
0.253,0.6717201166180758,0.253,0.7514767932489451,0.253,0.5926136363636364,0.253,0.648457258472433,0.253,0.7029192902117917,0.253,0.6991449592364287
0.254,0.6728862973760933,0.254,0.7531645569620253,0.254,0.5943181818181819,0.254,0.6494688922610015,0.254,0.7040641099026903,0.254,0.7006363094054484
0.255,0.6743440233236152,0.255,0.7535864978902953,0.255,0.5952651515151515,0.255,0.6499747091552858,0.255,0.7069261591299371,0.255,0.7014316961622589
0.256,0.6746355685131196,0.256,0.7544303797468355,0.256,0.596780303030303,0.256,0.6504805260495701,0.256,0.7074985689753863,0.256,0.7018293895406641
0.257,0.6760932944606414,0.257,0.7556962025316456,0.257,0.5982954545454545,0.257,0.6509863429438544,0.257,0.7086433886662851,0.257,0.7026247762974747
0.258,0.6766763848396501,0.258,0.7571729957805907,0.258,0.5992424242424242,0.258,0.6525037936267072,0.258,0.7097882083571837,0.258,0.7037184330880891
0.259,0.6772594752186589,0.259,0.7582278481012659,0.259,0.5996212121212121,0.259,0.6535154274152757,0.259,0.7115054378935318,0.259,0.7046132431895009
0.26,0.6787172011661807,0.26,0.7584388185654009,0.26,0.6009469696969697,0.26,0.65402124430956,0.26,0.7120778477389811,0.26,0.705607476635514
0.261,0.6793002915451894,0.261,0.760337552742616,0.261,0.603219696969697,0.261,0.6545270612038442,0.261,0.7132226674298798,0.261,0.7070988268045337
0.262,0.6801749271137026,0.262,0.7618143459915612,0.262,0.6054924242424242,0.262,0.6555386949924128,0.262,0.7137950772753291,0.262,0.7078942135613442
0.263,0.6819241982507288,0.263,0.7626582278481012,0.263,0.6071969696969697,0.263,0.6565503287809813,0.263,0.7149398969662278,0.263,0.708789023662756
0.264,0.6833819241982507,0.264,0.7635021097046414,0.264,0.6079545454545454,0.264,0.6580677794638341,0.264,0.7160847166571265,0.264,0.7098826804533704
0.265,0.6845481049562682,0.265,0.7645569620253164,0.265,0.609469696969697,0.265,0.6595852301466869,0.265,0.7166571265025758,0.265,0.7102803738317757
0.266,0.6845481049562682,0.266,0.7664556962025316,0.266,0.6125,0.266,0.6600910470409712,0.266,0.7178019461934745,0.266,0.7109763372439849
0.267,0.6860058309037901,0.267,0.7668776371308017,0.267,0.6128787878787879,0.267,0.6611026808295397,0.267,0.7200915855752719,0.267,0.7111751839331875
0.268,0.6865889212827988,0.268,0.7677215189873418,0.268,0.6145833333333334,0.268,0.6621143146181082,0.268,0.723526044647968,0.268,0.7115728773115928
0.269,0.6883381924198251,0.269,0.7683544303797468,0.269,0.6153409090909091,0.269,0.6641375821952453,0.269,0.725243274184316,0.269,0.7126665341022071
0.27,0.6900874635568514,0.27,0.7685654008438818,0.27,0.6170454545454546,0.27,0.6641375821952453,0.27,0.7263880938752146,0.27,0.7130642274806125
0.271,0.6906705539358601,0.271,0.7689873417721519,0.271,0.6183712121212122,0.271,0.6651492159838138,0.271,0.726960503720664,0.271,0.7139590375820243
0.272,0.6918367346938775,0.272,0.770042194092827,0.272,0.6196969696969697,0.272,0.6651492159838138,0.272,0.7292501431024614,0.272,0.7147544243388347
0.273,0.6927113702623907,0.273,0.7708860759493671,0.273,0.6206439393939394,0.273,0.6651492159838138,0.273,0.7315397824842588,0.273,0.7159475044740505
0.274,0.6935860058309038,0.274,0.7729957805907173,0.274,0.6223484848484848,0.274,0.6651492159838138,0.274,0.732112192329708,0.274,0.7175382779876716
0.275,0.6953352769679301,0.275,0.7734177215189874,0.275,0.6240530303030303,0.275,0.6656550328780981,0.275,0.732112192329708,0.275,0.7195267448796977
0.276,0.6970845481049562,0.276,0.7736286919831223,0.276,0.6255681818181819,0.276,0.6676783004552352,0.276,0.732112192329708,0.276,0.721515211771724
0.277,0.6991253644314869,0.277,0.7751054852320675,0.277,0.6268939393939394,0.277,0.669195751138088,0.277,0.7326846021751574,0.277,0.7222111751839332
0.278,0.7005830903790088,0.278,0.7757383966244725,0.278,0.6278409090909091,0.278,0.6702073849266565,0.278,0.733829421866056,0.278,0.7240007953867568
0.279,0.7014577259475219,0.279,0.7767932489451477,0.279,0.6287878787878788,0.279,0.6727364693980779,0.279,0.7355466514024042,0.279,0.7250944521773712
0.28,0.7026239067055393,0.28,0.7770042194092827,0.28,0.6303030303030303,0.28,0.6742539200809307,0.28,0.7372638809387522,0.28,0.7254921455557765
0.281,0.7026239067055393,0.281,0.7774261603375527,0.281,0.6318181818181818,0.281,0.6752655538694993,0.281,0.7384087006296508,0.281,0.725989262278783
0.28200000000000003,0.7040816326530612,0.28200000000000003,0.7786919831223629,0.28200000000000003,0.6318181818181818,0.28200000000000003,0.6762771876580678,0.28200000000000003,0.7395535203205496,0.28200000000000003,0.7268840723801949
0.28300000000000003,0.70466472303207,0.28300000000000003,0.7789029535864979,0.28300000000000003,0.6339015151515152,0.28300000000000003,0.6783004552352049,0.28300000000000003,0.7418431597023469,0.28300000000000003,0.7270829190693975
0.28400000000000003,0.7049562682215743,0.28400000000000003,0.7795358649789029,0.28400000000000003,0.6357954545454545,0.28400000000000003,0.6783004552352049,0.28400000000000003,0.7418431597023469,0.28400000000000003,0.7279777291708093
0.28500000000000003,0.7049562682215743,0.28500000000000003,0.7805907172995781,0.28500000000000003,0.6369318181818182,0.28500000000000003,0.6788062721294891,0.28500000000000003,0.7418431597023469,0.28500000000000003,0.7283754225492145
0.28600000000000003,0.7061224489795919,0.28600000000000003,0.7816455696202531,0.28600000000000003,0.6373106060606061,0.28600000000000003,0.6793120890237734,0.28600000000000003,0.7424155695477962,0.28600000000000003,0.729767349373633
0.28700000000000003,0.7081632653061225,0.28700000000000003,0.7818565400843882,0.28700000000000003,0.6384469696969697,0.28700000000000003,0.6793120890237734,0.28700000000000003,0.7429879793932456,0.28700000000000003,0.7305627361304434
0.28800000000000003,0.7084548104956269,0.28800000000000003,0.7839662447257384,0.28800000000000003,0.6399621212121213,0.28800000000000003,0.6818411734951947,0.28800000000000003,0.7429879793932456,0.28800000000000003,0.7316563929210579
0.289,0.7104956268221574,0.289,0.7841772151898734,0.289,0.6418560606060606,0.289,0.6818411734951947,0.289,0.7441327990841442,0.289,0.7327500497116723
0.29,0.7110787172011662,0.29,0.7858649789029536,0.29,0.6429924242424242,0.29,0.6828528072837633,0.29,0.7458500286204923,0.29,0.7335454364684828
0.291,0.7113702623906706,0.291,0.7869198312236287,0.291,0.643560606060606,0.291,0.6848760748609004,0.291,0.7464224384659416,0.291,0.7344402465698946
0.292,0.7116618075801749,0.292,0.7881856540084389,0.292,0.6454545454545455,0.292,0.6848760748609004,0.292,0.7464224384659416,0.292,0.7352356333267052
0.293,0.7137026239067056,0.293,0.7892405063291139,0.293,0.6462121212121212,0.293,0.6863935255437532,0.293,0.746994848311391,0.293,0.736130443428117
0.294,0.7139941690962099,0.294,0.789662447257384,0.294,0.6477272727272727,0.294,0.6863935255437532,0.294,0.7475672581568403,0.294,0.7370252535295287
0.295,0.7154518950437317,0.295,0.7909282700421941,0.295,0.6486742424242424,0.295,0.6884167931208902,0.295,0.7481396680022896,0.295,0.7380194869755419
0.296,0.7154518950437317,0.296,0.7919831223628692,0.296,0.6488636363636363,0.296,0.6889226100151745,0.296,0.7492844876931883,0.296,0.7395108371445616
0.297,0.7160349854227406,0.297,0.7930379746835443,0.297,0.65,0.297,0.689934243803743,0.297,0.7498568975386377,0.297,0.7399085305229668
0.298,0.7163265306122449,0.298,0.7940928270042195,0.298,0.6522727272727272,0.298,0.6904400606980273,0.298,0.7515741270749857,0.298,0.7405050705905747
0.299,0.7174927113702624,0.299,0.7949367088607595,0.299,0.6534090909090909,0.299,0.6914516944865958,0.299,0.7532913566113337,0.299,0.7420958441041957
0.3,0.7180758017492711,0.3,0.7949367088607595,0.3,0.6543560606060606,0.3,0.6919575113808801,0.3,0.7550085861476817,0.3,0.7423941141379996
0.301,0.7183673469387755,0.301,0.7962025316455696,0.301,0.6556818181818181,0.301,0.6944865958523014,0.301,0.7567258156840297,0.301,0.7427918075164048
0.302,0.7186588921282799,0.302,0.7966244725738396,0.302,0.6568181818181819,0.302,0.69549822964087,0.302,0.7578706353749285,0.302,0.744084310996222
0.303,0.7204081632653061,0.303,0.7972573839662447,0.303,0.6581439393939394,0.303,0.6960040465351542,0.303,0.7584430452203778,0.303,0.7444820043746272
0.304,0.7212827988338193,0.304,0.7987341772151899,0.304,0.6602272727272728,0.304,0.697521497218007,0.304,0.7584430452203778,0.304,0.7456750845098429
0.305,0.721865889212828,0.305,0.7989451476793249,0.305,0.6613636363636364,0.305,0.6985331310065757,0.305,0.7595878649112765,0.305,0.7463710479220521
0.306,0.7227405247813411,0.306,0.799789029535865,0.306,0.6615530303030303,0.306,0.6990389479008599,0.306,0.7601602747567258,0.306,0.7476635514018691
0.307,0.7239067055393587,0.307,0.800210970464135,0.307,0.6623106060606061,0.307,0.6995447647951442,0.307,0.7601602747567258,0.307,0.7488566315370849
0.308,0.726530612244898,0.308,0.8008438818565401,0.308,0.6636363636363637,0.308,0.7000505816894285,0.308,0.7613050944476245,0.308,0.7497514416384967
0.309,0.7282798833819242,0.309,0.8014767932489452,0.309,0.6642045454545454,0.309,0.7005563985837127,0.309,0.7630223239839725,0.309,0.7500497116723006
0.31,0.7291545189504374,0.31,0.8018987341772152,0.31,0.665340909090909,0.31,0.7020738492665655,0.31,0.7630223239839725,0.31,0.7503479817061046
0.311,0.7297376093294461,0.311,0.8025316455696202,0.311,0.6664772727272728,0.311,0.7035912999494183,0.311,0.7647395535203205,0.311,0.7512427918075164
0.312,0.7306122448979592,0.312,0.8035864978902953,0.312,0.6683712121212121,0.312,0.7056145675265554,0.312,0.7658843732112193,0.312,0.7524358719427322
0.313,0.7317784256559767,0.313,0.8042194092827004,0.313,0.6698863636363637,0.313,0.7056145675265554,0.313,0.7670291929021179,0.313,0.75303241201034
0.314,0.7320699708454811,0.314,0.8050632911392405,0.314,0.6710227272727273,0.314,0.7071320182094082,0.314,0.7687464224384659,0.314,0.7534301053887453
0.315,0.7329446064139942,0.315,0.8054852320675105,0.315,0.6725378787878787,0.315,0.7091552857865453,0.315,0.7693188322839153,0.315,0.7542254921455558
0.316,0.7349854227405248,0.316,0.8061181434599156,0.316,0.6734848484848485,0.316,0.7096611026808295,0.316,0.7693188322839153,0.316,0.7545237621793597
0.317,0.7355685131195335,0.317,0.8069620253164557,0.317,0.6742424242424242,0.317,0.7111785533636823,0.317,0.7710360618202633,0.317,0.7558162656591768
0.318,0.7364431486880466,0.318,0.8073839662447257,0.318,0.6755681818181818,0.318,0.7116843702579666,0.318,0.7716084716657127,0.318,0.7582024259296083
0.319,0.736734693877551,0.319,0.8080168776371308,0.319,0.6767045454545455,0.319,0.7132018209408194,0.319,0.7733257012020607,0.319,0.7594949294094253
0.32,0.7379008746355685,0.32,0.8086497890295359,0.32,0.6772727272727272,0.32,0.7137076378351037,0.32,0.77389811104751,0.32,0.7597931994432293
0.321,0.7384839650145772,0.321,0.8097046413502109,0.321,0.6785984848484848,0.321,0.7137076378351037,0.321,0.77389811104751,0.321,0.7606880095446411
0.322,0.7387755102040816,0.322,0.8111814345991561,0.322,0.6793560606060606,0.322,0.7137076378351037,0.322,0.7744705208929593,0.322,0.7619805130244581
0.323,0.739067055393586,0.323,0.8116033755274261,0.323,0.681060606060606,0.323,0.7152250885179565,0.323,0.7744705208929593,0.323,0.7631735931596739
0.324,0.7399416909620992,0.324,0.8126582278481013,0.324,0.6823863636363636,0.324,0.7152250885179565,0.324,0.7744705208929593,0.324,0.7648637900178962
0.325,0.7411078717201166,0.325,0.8132911392405063,0.325,0.6829545454545455,0.325,0.7152250885179565,0.325,0.7750429307384087,0.325,0.765758600119308
0.326,0.7416909620991253,0.326,0.8143459915611815,0.326,0.6839015151515152,0.326,0.7167425392008093,0.326,0.7761877504293074,0.326,0.7669516802545238
0.327,0.7434402332361516,0.327,0.8151898734177215,0.327,0.6854166666666667,0.327,0.7167425392008093,0.327,0.7767601602747567,0.327,0.767647643666733
0.328,0.744606413994169,0.328,0.8158227848101266,0.328,0.6878787878787879,0.328,0.7177541729893778,0.328,0.7779049799656554,0.328,0.7686418771127461
0.329,0.7457725947521866,0.329,0.8158227848101266,0.329,0.6895833333333333,0.329,0.7182599898836621,0.329,0.7796222095020034,0.329,0.7697355339033605
0.33,0.7466472303206997,0.33,0.8162447257383966,0.33,0.6903409090909091,0.33,0.7182599898836621,0.33,0.7801946193474528,0.33,0.7714257307615828
0.331,0.7472303206997084,0.331,0.8168776371308016,0.331,0.6916666666666667,0.331,0.7192716236722306,0.331,0.7801946193474528,0.331,0.7727182342413998
0.332,0.7478134110787172,0.332,0.8175105485232067,0.332,0.6918560606060606,0.332,0.7212948912493677,0.332,0.7813394390383515,0.332,0.7730165042752039
0.333,0.748396501457726,0.333,0.8183544303797469,0.333,0.6933712121212121,0.333,0.7223065250379362,0.333,0.7819118488838008,0.333,0.7735136209982104
0.334,0.7486880466472303,0.334,0.8194092827004219,0.334,0.6943181818181818,0.334,0.7228123419322205,0.334,0.7824842587292501,0.334,0.7749055478226288
0.335,0.7501457725947522,0.335,0.8202531645569621,0.335,0.6948863636363637,0.335,0.723823975720789,0.335,0.7830566685746995,0.335,0.7754026645456353
0.336,0.7510204081632653,0.336,0.8213080168776371,0.336,0.6962121212121212,0.336,0.723823975720789,0.336,0.7830566685746995,0.336,0.7766951680254524
0.337,0.751603498542274,0.337,0.8219409282700422,0.337,0.696590909090909,0.337,0.7248356095093577,0.337,0.7842014882655982,0.337,0.7772917080930603
0.338,0.7527696793002916,0.338,0.8223628691983123,0.338,0.6973484848484849,0.338,0.7253414264036419,0.338,0.7847738981110475,0.338,0.778186518194472
0.339,0.7536443148688047,0.339,0.8229957805907173,0.339,0.6996212121212121,0.339,0.7253414264036419,0.339,0.7847738981110475,0.339,0.7789819049512826
0.34,0.7542274052478134,0.34,0.8240506329113924,0.34,0.7011363636363637,0.34,0.7258472432979262,0.34,0.7847738981110475,0.34,0.7797772917080931
0.341,0.755393586005831,0.341,0.8246835443037974,0.341,0.7020833333333333,0.341,0.7263530601922105,0.341,0.7853463079564968,0.341,0.780373831775701
0.342,0.7568513119533528,0.342,0.8246835443037974,0.342,0.7037878787878787,0.342,0.727364693980779,0.342,0.7859187178019462,0.342,0.7822628753231259
0.343,0.7571428571428571,0.343,0.8261603375527427,0.343,0.7051136363636363,0.343,0.7278705108750633,0.343,0.7876359473382942,0.343,0.7826605687015311
0.34400000000000003,0.7580174927113703,0.34400000000000003,0.8270042194092827,0.34400000000000003,0.706060606060606,0.34400000000000003,0.7283763277693475,0.34400000000000003,0.7882083571837436,0.34400000000000003,0.7833565321137403
0.34500000000000003,0.7600583090379008,0.34500000000000003,0.8272151898734177,0.34500000000000003,0.7073863636363636,0.34500000000000003,0.7298937784522003,0.34500000000000003,0.7899255867200916,0.34500000000000003,0.784549612248956
0.34600000000000003,0.7612244897959184,0.34600000000000003,0.8284810126582278,0.34600000000000003,0.7089015151515151,0.34600000000000003,0.7319170460293374,0.34600000000000003,0.7904979965655409,0.34600000000000003,0.7858421157287732
0.34700000000000003,0.7620991253644315,0.34700000000000003,0.829324894514768,0.34700000000000003,0.7104166666666667,0.34700000000000003,0.7334344967121902,0.34700000000000003,0.7916428162564396,0.34700000000000003,0.7870351958639888
0.34800000000000003,0.7638483965014577,0.34800000000000003,0.829535864978903,0.34800000000000003,0.7119318181818182,0.34800000000000003,0.7344461305007587,0.34800000000000003,0.7933600457927876,0.34800000000000003,0.788029429310002
0.34900000000000003,0.7641399416909621,0.34900000000000003,0.8310126582278481,0.34900000000000003,0.7125,0.34900000000000003,0.7354577642893273,0.34900000000000003,0.7945048654836864,0.34900000000000003,0.7887253927222112
0.35000000000000003,0.7655976676384839,0.35000000000000003,0.8324894514767932,0.35000000000000003,0.7134469696969697,0.35000000000000003,0.7359635811836115,0.35000000000000003,0.7950772753291356,0.35000000000000003,0.7895207794790217
0.35100000000000003,0.7658892128279884,0.35100000000000003,0.8335443037974684,0.35100000000000003,0.7138257575757576,0.35100000000000003,0.7374810318664643,0.35100000000000003,0.7950772753291356,0.35100000000000003,0.7906144362696361
0.352,0.7664723032069971,0.352,0.8337552742616033,0.352,0.7153409090909091,0.352,0.7389984825493171,0.352,0.7962220950200344,0.352,0.7914098230264466
0.353,0.7690962099125365,0.353,0.8343881856540084,0.353,0.7166666666666667,0.353,0.7395042994436014,0.353,0.7967945048654836,0.353,0.7926029031616624
0.354,0.7693877551020408,0.354,0.8348101265822785,0.354,0.7166666666666667,0.354,0.742539200809307,0.354,0.797366914710933,0.354,0.7934977132630742
0.355,0.7696793002915452,0.355,0.8354430379746836,0.355,0.7179924242424243,0.355,0.7430450177035913,0.355,0.7979393245563824,0.355,0.7939948299860807
0.356,0.7699708454810495,0.356,0.8367088607594937,0.356,0.7195075757575757,0.356,0.7435508345978755,0.356,0.7985117344018318,0.356,0.794392523364486
0.357,0.7708454810495626,0.357,0.8371308016877637,0.357,0.7202651515151515,0.357,0.7465857359635811,0.357,0.800801373783629,0.357,0.7952873334658977
0.358,0.7711370262390671,0.358,0.8381856540084388,0.358,0.7210227272727273,0.358,0.7465857359635811,0.358,0.800801373783629,0.358,0.7961821435673097
0.359,0.7717201166180758,0.359,0.8388185654008439,0.359,0.7223484848484848,0.359,0.7475973697521497,0.359,0.800801373783629,0.359,0.7970769536687214
0.36,0.7723032069970845,0.36,0.839240506329114,0.36,0.7246212121212121,0.36,0.7491148204350025,0.36,0.800801373783629,0.36,0.7973752237025253
0.361,0.7725947521865889,0.361,0.840084388185654,0.361,0.7255681818181818,0.361,0.7506322711178554,0.361,0.800801373783629,0.361,0.7980711871147346
0.362,0.7728862973760933,0.362,0.8407172995780591,0.362,0.7263257575757576,0.362,0.7521497218007082,0.362,0.800801373783629,0.362,0.7991648439053489
0.363,0.7743440233236152,0.363,0.8413502109704641,0.363,0.7268939393939394,0.363,0.7526555386949925,0.363,0.8019461934745278,0.363,0.800159077351362
0.364,0.7749271137026239,0.364,0.8430379746835444,0.364,0.7284090909090909,0.364,0.7531613555892767,0.364,0.8019461934745278,0.364,0.801053887452774
0.365,0.7760932944606413,0.365,0.8432489451476793,0.365,0.7295454545454545,0.365,0.7531613555892767,0.365,0.8036634230108758,0.365,0.8016504275203817
0.366,0.7772594752186589,0.366,0.8438818565400844,0.366,0.7308712121212121,0.366,0.753667172483561,0.366,0.8036634230108758,0.366,0.8022469675879896
0.367,0.7772594752186589,0.367,0.8445147679324895,0.367,0.7321969696969697,0.367,0.753667172483561,0.367,0.8042358328563252,0.367,0.8029429310001989
0.368,0.7775510204081633,0.368,0.8449367088607594,0.368,0.734469696969697,0.368,0.753667172483561,0.368,0.8065254722381225,0.368,0.8035394710678068
0.369,0.7787172011661807,0.369,0.8459915611814346,0.369,0.7348484848484849,0.369,0.7546788062721295,0.369,0.8076702919290212,0.369,0.8041360111354146
0.37,0.7790087463556852,0.37,0.8470464135021097,0.37,0.7361742424242425,0.37,0.7546788062721295,0.37,0.8082427017744706,0.37,0.8050308212368265
0.371,0.7793002915451895,0.371,0.8476793248945148,0.371,0.7369318181818182,0.371,0.7551846231664138,0.371,0.8105323411562679,0.371,0.805527937959833
0.372,0.7798833819241983,0.372,0.8476793248945148,0.372,0.7378787878787879,0.372,0.7572078907435509,0.372,0.8111047510017172,0.372,0.8067210180950487
0.373,0.7813411078717201,0.373,0.8476793248945148,0.373,0.7382575757575758,0.373,0.7582195245321194,0.373,0.8116771608471666,0.373,0.8076158281964605
0.374,0.7822157434402333,0.374,0.8476793248945148,0.374,0.7382575757575758,0.374,0.7587253414264037,0.374,0.8128219805380652,0.374,0.8082123682640684
0.375,0.7836734693877551,0.375,0.8476793248945148,0.375,0.7390151515151515,0.375,0.7607486090035407,0.375,0.8128219805380652,0.375,0.8091071783654802
0.376,0.7839650145772594,0.376,0.8476793248945148,0.376,0.7393939393939394,0.376,0.7617602427921093,0.376,0.8128219805380652,0.376,0.8093060250546829
0.377,0.785131195335277,0.377,0.8483122362869199,0.377,0.740530303030303,0.377,0.7617602427921093,0.377,0.8133943903835146,0.377,0.8097037184330881
0.378,0.7857142857142857,0.378,0.85,0.378,0.7410984848484848,0.378,0.7617602427921093,0.378,0.8145392100744133,0.378,0.8104991051898985
0.379,0.7857142857142857,0.379,0.850632911392405,0.379,0.7420454545454546,0.379,0.7627718765806778,0.379,0.8151116199198626,0.379,0.8114933386359117
0.38,0.7860058309037901,0.38,0.85084388185654,0.38,0.7439393939393939,0.38,0.7632776934749621,0.38,0.815684029765312,0.38,0.8123881487373236
0.381,0.7860058309037901,0.381,0.8512658227848101,0.381,0.7445075757575758,0.381,0.7632776934749621,0.381,0.815684029765312,0.381,0.8133823821833367
0.382,0.7868804664723033,0.382,0.8512658227848101,0.382,0.7454545454545455,0.382,0.7647951441578149,0.382,0.8162564396107613,0.382,0.8143766156293498
0.383,0.7877551020408163,0.383,0.8516877637130802,0.383,0.7464015151515152,0.383,0.7663125948406677,0.383,0.8162564396107613,0.383,0.8152714257307616
0.384,0.7883381924198251,0.384,0.8525316455696202,0.384,0.7471590909090909,0.384,0.7673242286292362,0.384,0.81740125930166,0.384,0.815370849075363
0.385,0.7889212827988338,0.385,0.8525316455696202,0.385,0.7482954545454545,0.385,0.7678300455235205,0.385,0.8179736691471093,0.385,0.8159673891429707
0.386,0.7889212827988338,0.386,0.8529535864978903,0.386,0.7494318181818181,0.386,0.768841679312089,0.386,0.8179736691471093,0.386,0.81666335255518
0.387,0.7892128279883381,0.387,0.8542194092827005,0.387,0.7505681818181819,0.387,0.7693474962063733,0.387,0.8185460789925587,0.387,0.8176575860011931
0.388,0.7895043731778426,0.388,0.8548523206751055,0.388,0.7520833333333333,0.388,0.7708649468892261,0.388,0.8202633085289067,0.388,0.8181547027241997
0.389,0.79067055393586,0.389,0.8550632911392405,0.389,0.7535984848484848,0.389,0.7718765806777946,0.389,0.8208357183743561,0.389,0.8186518194472062
0.39,0.7909620991253644,0.39,0.8559071729957806,0.39,0.7543560606060606,0.39,0.7718765806777946,0.39,0.8208357183743561,0.39,0.8192483595148141
0.391,0.7912536443148688,0.391,0.8565400843881856,0.391,0.7553030303030303,0.391,0.7728882144663631,0.391,0.8214081282198054,0.391,0.820839133028435
0.392,0.7918367346938775,0.392,0.8569620253164557,0.392,0.75625,0.392,0.7738998482549317,0.392,0.8219805380652547,0.392,0.8213362497514416
0.393,0.7927113702623907,0.393,0.8573839662447258,0.393,0.7568181818181818,0.393,0.7744056651492159,0.393,0.8231253577561534,0.393,0.8220322131636508
0.394,0.7941690962099125,0.394,0.8578059071729958,0.394,0.7570075757575757,0.394,0.7744056651492159,0.394,0.8242701774470521,0.394,0.822429906542056
0.395,0.79533527696793,0.395,0.8584388185654008,0.395,0.7577651515151516,0.395,0.7744056651492159,0.395,0.8248425872925015,0.395,0.8232252932988666
0.396,0.7962099125364431,0.396,0.859493670886076,0.396,0.7587121212121212,0.396,0.7744056651492159,0.396,0.8248425872925015,0.396,0.8233247166434678
0.397,0.7967930029154519,0.397,0.860126582278481,0.397,0.759090909090909,0.397,0.7754172989377845,0.397,0.8248425872925015,0.397,0.8238218333664744
0.398,0.7973760932944607,0.398,0.860337552742616,0.398,0.7596590909090909,0.398,0.7759231158320687,0.398,0.8265598168288495,0.398,0.8248160668124875
0.399,0.7988338192419825,0.399,0.860337552742616,0.399,0.7615530303030303,0.399,0.7759231158320687,0.399,0.8271322266742988,0.399,0.8262079936369059
0.4,0.7988338192419825,0.4,0.860548523206751,0.4,0.7634469696969697,0.4,0.7769347496206374,0.4,0.8277046365197481,0.4,0.8268045337045138
0.401,0.7991253644314869,0.401,0.8607594936708861,0.401,0.7642045454545454,0.401,0.7779463834092059,0.401,0.8294218660560961,0.401,0.8273016504275204
0.402,0.8,0.402,0.8611814345991561,0.402,0.7651515151515151,0.402,0.7784522003034902,0.402,0.8299942759015455,0.402,0.8275999204613244
0.403,0.8005830903790088,0.403,0.8616033755274262,0.403,0.7664772727272727,0.403,0.7794638340920587,0.403,0.8299942759015455,0.403,0.8279976138397296
0.404,0.8011661807580175,0.404,0.8618143459915611,0.404,0.7676136363636363,0.404,0.7814871016691958,0.404,0.8299942759015455,0.404,0.8289918472857427
0.405,0.8020408163265306,0.405,0.8626582278481013,0.405,0.7681818181818182,0.405,0.7824987354577643,0.405,0.8299942759015455,0.405,0.8299860807317558
0.406,0.8032069970845481,0.406,0.8628691983122363,0.406,0.76875,0.406,0.7835103692463329,0.406,0.8305666857469949,0.406,0.8307814674885663
0.40700000000000003,0.8034985422740525,0.40700000000000003,0.8639240506329114,0.40700000000000003,0.7698863636363636,0.40700000000000003,0.7860394537177542,0.40700000000000003,0.8305666857469949,0.40700000000000003,0.8313780075561742
0.40800000000000003,0.8040816326530612,0.40800000000000003,0.8656118143459915,0.40800000000000003,0.7704545454545455,0.40800000000000003,0.7870510875063227,0.40800000000000003,0.8322839152833429,0.40800000000000003,0.8319745476237821
0.40900000000000003,0.8046647230320699,0.40900000000000003,0.8660337552742616,0.40900000000000003,0.7708333333333334,0.40900000000000003,0.787556904400607,0.40900000000000003,0.8328563251287923,0.40900000000000003,0.8323722410021873
0.41000000000000003,0.8055393586005831,0.41000000000000003,0.8685654008438819,0.41000000000000003,0.771780303030303,0.41000000000000003,0.7880627212948913,0.41000000000000003,0.8340011448196909,0.41000000000000003,0.8330682044143966
0.41100000000000003,0.8061224489795918,0.41100000000000003,0.8689873417721519,0.41100000000000003,0.7729166666666667,0.41100000000000003,0.7885685381891755,0.41100000000000003,0.8351459645105895,0.41100000000000003,0.8342612845496122
0.41200000000000003,0.8072886297376093,0.41200000000000003,0.869409282700422,0.41200000000000003,0.7736742424242424,0.41200000000000003,0.7885685381891755,0.41200000000000003,0.8357183743560389,0.41200000000000003,0.8356532113740306
0.41300000000000003,0.8072886297376093,0.41300000000000003,0.870042194092827,0.41300000000000003,0.7742424242424243,0.41300000000000003,0.7895801719777441,0.41300000000000003,0.8368631940469377,0.41300000000000003,0.8359514814078346
0.41400000000000003,0.8075801749271136,0.41400000000000003,0.8713080168776371,0.41400000000000003,0.7751893939393939,0.41400000000000003,0.7905918057663126,0.41400000000000003,0.8380080137378363,0.41400000000000003,0.8369457148538477
0.41500000000000004,0.8081632653061225,0.41500000000000004,0.8723628691983122,0.41500000000000004,0.7759469696969697,0.41500000000000004,0.7905918057663126,0.41500000000000004,0.8385804235832857,0.41500000000000004,0.8374428315768543
0.41600000000000004,0.8090379008746356,0.41600000000000004,0.8732067510548523,0.41600000000000004,0.7759469696969697,0.41600000000000004,0.7916034395548811,0.41600000000000004,0.8402976531196337,0.41600000000000004,0.8392324517796779
0.417,0.8099125364431486,0.417,0.8738396624472574,0.417,0.7763257575757576,0.417,0.7926150733434497,0.417,0.8414424728105323,0.417,0.8403261085702923
0.418,0.8113702623906706,0.418,0.8746835443037975,0.418,0.7774621212121212,0.418,0.7941325240263025,0.418,0.8420148826559817,0.418,0.8414197653609068
0.419,0.8116618075801749,0.419,0.8759493670886076,0.419,0.7785984848484848,0.419,0.795144157814871,0.419,0.842587292501431,0.419,0.8414197653609068
0.42,0.812536443148688,0.42,0.8763713080168777,0.42,0.7793560606060606,0.42,0.7961557916034395,0.42,0.8431597023468803,0.42,0.841817458739312
0.421,0.8131195335276968,0.421,0.8772151898734177,0.421,0.7803030303030303,0.421,0.7966616084977238,0.421,0.8431597023468803,0.421,0.8425134221515211
0.422,0.8131195335276968,0.422,0.8774261603375527,0.422,0.781060606060606,0.422,0.7981790591805766,0.422,0.8443045220377791,0.422,0.8426128454961225
0.423,0.8142857142857143,0.423,0.8782700421940929,0.423,0.7820075757575757,0.423,0.7986848760748609,0.423,0.8448769318832284,0.423,0.8437065022867369
0.424,0.8160349854227406,0.424,0.8789029535864978,0.424,0.7821969696969697,0.424,0.7986848760748609,0.424,0.8454493417286777,0.424,0.8441041956651422
0.425,0.817201166180758,0.425,0.8795358649789029,0.425,0.7823863636363636,0.425,0.8007081436519979,0.425,0.8454493417286777,0.425,0.8443030423543448
0.426,0.8174927113702624,0.426,0.880590717299578,0.426,0.7833333333333333,0.426,0.8012139605462822,0.426,0.8465941614195764,0.426,0.8446013123881487
0.427,0.8177842565597667,0.427,0.880590717299578,0.427,0.7848484848484848,0.427,0.8022255943348507,0.427,0.8465941614195764,0.427,0.8448001590773514
0.428,0.8180758017492712,0.428,0.8814345991561181,0.428,0.7857954545454545,0.428,0.8022255943348507,0.428,0.8477389811104751,0.428,0.8454961224895605
0.429,0.8186588921282799,0.429,0.8824894514767933,0.429,0.7873106060606061,0.429,0.8052604957005564,0.429,0.8488838008013738,0.429,0.8458938158679657
0.43,0.819533527696793,0.43,0.8829113924050633,0.43,0.7880681818181818,0.43,0.8067779463834092,0.43,0.8494562106468231,0.43,0.8459932392125671
0.431,0.8198250728862974,0.431,0.8839662447257384,0.431,0.7886363636363637,0.431,0.8072837632776935,0.431,0.8494562106468231,0.431,0.8466892026247763
0.432,0.8204081632653061,0.432,0.8843881856540085,0.432,0.7901515151515152,0.432,0.8088012139605463,0.432,0.8494562106468231,0.432,0.8468880493139789
0.433,0.8204081632653061,0.433,0.8850210970464135,0.433,0.790340909090909,0.433,0.8093070308548306,0.433,0.8506010303377218,0.433,0.847882282759992
0.434,0.8206997084548106,0.434,0.8860759493670886,0.434,0.790719696969697,0.434,0.8098128477491148,0.434,0.8511734401831712,0.434,0.8483793994829986
0.435,0.8215743440233236,0.435,0.8875527426160338,0.435,0.7914772727272728,0.435,0.8103186646433991,0.435,0.8517458500286205,0.435,0.8486776695168026
0.436,0.821865889212828,0.436,0.8879746835443038,0.436,0.7931818181818182,0.436,0.8113302984319676,0.436,0.8523182598740698,0.436,0.849473056273613
0.437,0.821865889212828,0.437,0.8888185654008439,0.437,0.7935606060606061,0.437,0.8113302984319676,0.437,0.8523182598740698,0.437,0.8499701729966196
0.438,0.821865889212828,0.438,0.8890295358649789,0.438,0.7945075757575758,0.438,0.8118361153262519,0.438,0.8528906697195192,0.438,0.8507655597534302
0.439,0.8227405247813411,0.439,0.889451476793249,0.439,0.7954545454545454,0.439,0.8128477491148204,0.439,0.8528906697195192,0.439,0.8511632531318354
0.44,0.8236151603498543,0.44,0.890295358649789,0.44,0.7962121212121213,0.44,0.8143651997976732,0.44,0.8534630795649685,0.44,0.8527540266454563
0.441,0.8239067055393586,0.441,0.890506329113924,0.441,0.796969696969697,0.441,0.8153768335862418,0.441,0.8557527189467659,0.441,0.852952873334659
0.442,0.8244897959183674,0.442,0.890506329113924,0.442,0.7973484848484849,0.442,0.8153768335862418,0.442,0.8557527189467659,0.442,0.8532511433684629
0.443,0.8250728862973761,0.443,0.8913502109704642,0.443,0.7988636363636363,0.443,0.8153768335862418,0.443,0.8563251287922152,0.443,0.8536488367468682
0.444,0.8253644314868804,0.444,0.8915611814345992,0.444,0.7996212121212121,0.444,0.8163884673748103,0.444,0.8568975386376646,0.444,0.8540465301252734
0.445,0.826530612244898,0.445,0.8919831223628693,0.445,0.8,0.445,0.8168942842690946,0.445,0.8574699484831139,0.445,0.8544442235036787
0.446,0.8276967930029154,0.446,0.8919831223628693,0.446,0.8009469696969697,0.446,0.8184117349519474,0.446,0.8586147681740126,0.446,0.8550407635712866
0.447,0.8285714285714286,0.447,0.8924050632911392,0.447,0.8018939393939394,0.447,0.8194233687405159,0.447,0.8586147681740126,0.447,0.855836150328097
0.448,0.828862973760933,0.448,0.8932489451476793,0.448,0.8022727272727272,0.448,0.8194233687405159,0.448,0.8597595878649112,0.448,0.8560349970172997
0.449,0.8297376093294461,0.449,0.8947257383966245,0.449,0.803030303030303,0.449,0.8209408194233687,0.449,0.8603319977103606,0.449,0.8570292304633128
0.45,0.8297376093294461,0.45,0.8957805907172995,0.45,0.8039772727272727,0.45,0.8209408194233687,0.45,0.8603319977103606,0.45,0.857426923841718
0.451,0.8303206997084548,0.451,0.8964135021097046,0.451,0.8049242424242424,0.451,0.8224582701062215,0.451,0.8620492272467086,0.451,0.8584211572877312
0.452,0.8303206997084548,0.452,0.8970464135021097,0.452,0.8056818181818182,0.452,0.8224582701062215,0.452,0.8637664567830566,0.452,0.8591171206999404
0.453,0.8309037900874635,0.453,0.8972573839662448,0.453,0.8066287878787879,0.453,0.8234699038947901,0.453,0.864338866628506,0.453,0.8594153907337443
0.454,0.8314868804664723,0.454,0.8974683544303798,0.454,0.8071969696969697,0.454,0.8239757207890743,0.454,0.8654836863194046,0.454,0.8599125074567509
0.455,0.8326530612244898,0.455,0.8978902953586498,0.455,0.8077651515151515,0.455,0.8239757207890743,0.455,0.866056096164854,0.455,0.8601113541459535
0.456,0.8332361516034985,0.456,0.8981012658227848,0.456,0.8085227272727272,0.456,0.8244815376833586,0.456,0.8666285060103034,0.456,0.8605090475243588
0.457,0.8338192419825073,0.457,0.8983122362869198,0.457,0.809469696969697,0.457,0.8244815376833586,0.457,0.867773325701202,0.457,0.8612050109365679
0.458,0.8341107871720117,0.458,0.89915611814346,0.458,0.8102272727272727,0.458,0.8259989883662114,0.458,0.86949055523755,0.458,0.8618015510041758
0.459,0.8344023323615161,0.459,0.8995780590717299,0.459,0.8115530303030303,0.459,0.8270106221547799,0.459,0.8700629650829994,0.459,0.8626963611055876
0.46,0.8349854227405248,0.46,0.8997890295358649,0.46,0.8117424242424243,0.46,0.8280222559433486,0.46,0.8700629650829994,0.46,0.8632929011731955
0.461,0.8352769679300291,0.461,0.900210970464135,0.461,0.8130681818181819,0.461,0.8305513404147699,0.461,0.8700629650829994,0.461,0.863790017896202
0.462,0.8352769679300291,0.462,0.900210970464135,0.462,0.8140151515151515,0.462,0.8305513404147699,0.462,0.8712077847738982,0.462,0.8642871346192086
0.463,0.8364431486880467,0.463,0.90042194092827,0.463,0.8147727272727273,0.463,0.8320687910976227,0.463,0.8712077847738982,0.463,0.8645854046530125
0.464,0.8364431486880467,0.464,0.9006329113924051,0.464,0.8151515151515152,0.464,0.8320687910976227,0.464,0.8717801946193474,0.464,0.8656790614436269
0.465,0.8367346938775511,0.465,0.9008438818565401,0.465,0.8153409090909091,0.465,0.8330804248861912,0.465,0.8717801946193474,0.465,0.8658779081328296
0.466,0.8379008746355685,0.466,0.9016877637130801,0.466,0.8159090909090909,0.466,0.8340920586747598,0.466,0.8723526044647968,0.466,0.8664744482004375
0.467,0.8381924198250729,0.467,0.9021097046413502,0.467,0.8166666666666667,0.467,0.8340920586747598,0.467,0.8729250143102462,0.467,0.8674686816464506
0.468,0.8393586005830904,0.468,0.9023206751054852,0.468,0.8176136363636364,0.468,0.8340920586747598,0.468,0.8734974241556954,0.468,0.8680652217140584
0.46900000000000003,0.8408163265306122,0.46900000000000003,0.9027426160337553,0.46900000000000003,0.818939393939394,0.46900000000000003,0.8340920586747598,0.46900000000000003,0.8746422438465942,0.46900000000000003,0.8684629150924638
0.47000000000000003,0.8408163265306122,0.47000000000000003,0.9029535864978903,0.47000000000000003,0.8195075757575757,0.47000000000000003,0.8340920586747598,0.47000000000000003,0.8752146536920435,0.47000000000000003,0.8690594551600715
0.47100000000000003,0.841399416909621,0.47100000000000003,0.9035864978902953,0.47100000000000003,0.8202651515151516,0.47100000000000003,0.8351036924633283,0.47100000000000003,0.8752146536920435,0.47100000000000003,0.8696559952276794
0.47200000000000003,0.8422740524781341,0.47200000000000003,0.9042194092827004,0.47200000000000003,0.8212121212121212,0.47200000000000003,0.8351036924633283,0.47200000000000003,0.8757870635374928,0.47200000000000003,0.8699542652614835
0.47300000000000003,0.8425655976676385,0.47300000000000003,0.9052742616033755,0.47300000000000003,0.821780303030303,0.47300000000000003,0.8351036924633283,0.47300000000000003,0.8763594733829422,0.47300000000000003,0.8712467687413005
0.47400000000000003,0.8428571428571429,0.47400000000000003,0.9061181434599156,0.47400000000000003,0.8221590909090909,0.47400000000000003,0.8351036924633283,0.47400000000000003,0.8775042930738409,0.47400000000000003,0.871743885464307
0.47500000000000003,0.8428571428571429,0.47500000000000003,0.9067510548523207,0.47500000000000003,0.8229166666666666,0.47500000000000003,0.8356095093576126,0.47500000000000003,0.8792215226101889,0.47500000000000003,0.8722410021873136
0.47600000000000003,0.8431486880466472,0.47600000000000003,0.9069620253164556,0.47600000000000003,0.8240530303030303,0.47600000000000003,0.8361153262518968,0.47600000000000003,0.8803663423010876,0.47600000000000003,0.8728375422549215
0.47700000000000004,0.8431486880466472,0.47700000000000004,0.9075949367088607,0.47700000000000004,0.8244318181818182,0.47700000000000004,0.8361153262518968,0.47700000000000004,0.8809387521465369,0.47700000000000004,0.8732352356333267
0.47800000000000004,0.8446064139941691,0.47800000000000004,0.9078059071729958,0.47800000000000004,0.825,0.47800000000000004,0.8366211431461811,0.47800000000000004,0.8815111619919863,0.47800000000000004,0.8733346589779281
0.47900000000000004,0.8466472303206997,0.47900000000000004,0.9084388185654009,0.47900000000000004,0.8267045454545454,0.47900000000000004,0.8366211431461811,0.47900000000000004,0.8820835718374356,0.47900000000000004,0.8735335056671306
0.48,0.8469387755102041,0.48,0.9086497890295359,0.48,0.8268939393939394,0.48,0.8381385938290339,0.48,0.8820835718374356,0.48,0.8739311990455358
0.481,0.8469387755102041,0.481,0.9090717299578059,0.481,0.8278409090909091,0.481,0.8396560445118867,0.481,0.8820835718374356,0.481,0.8745277391131437
0.482,0.8475218658892129,0.482,0.9103375527426161,0.482,0.8284090909090909,0.482,0.8406676783004552,0.482,0.8832283915283343,0.482,0.8748260091469477
0.483,0.8475218658892129,0.483,0.9105485232067511,0.483,0.8289772727272727,0.483,0.8411734951947395,0.483,0.8838008013737836,0.483,0.8753231258699543
0.484,0.8486880466472303,0.484,0.9116033755274262,0.484,0.8295454545454546,0.484,0.8426909458775923,0.484,0.8838008013737836,0.484,0.8755219725591569
0.485,0.8495626822157435,0.485,0.9122362869198313,0.485,0.8303030303030303,0.485,0.8426909458775923,0.485,0.8849456210646823,0.485,0.8761185126267648
0.486,0.8501457725947522,0.486,0.9124472573839663,0.486,0.83125,0.486,0.8431967627718766,0.486,0.8849456210646823,0.486,0.8764167826605687
0.487,0.8513119533527697,0.487,0.9126582278481012,0.487,0.8314393939393939,0.487,0.8442083965604451,0.487,0.8855180309101317,0.487,0.8771127460727779
0.488,0.8521865889212829,0.488,0.9126582278481012,0.488,0.8320075757575758,0.488,0.8447142134547294,0.488,0.886090440755581,0.488,0.8783058262079937
0.489,0.8533527696793003,0.489,0.9132911392405063,0.489,0.8333333333333334,0.489,0.8452200303490136,0.489,0.8866628506010303,0.489,0.8793000596540068
0.49,0.8536443148688047,0.49,0.9132911392405063,0.49,0.834469696969697,0.49,0.8452200303490136,0.49,0.8866628506010303,0.49,0.879697753032412
0.491,0.8545189504373177,0.491,0.9147679324894514,0.491,0.834469696969697,0.491,0.8462316641375822,0.491,0.8872352604464797,0.491,0.8800954464108173
0.492,0.8548104956268222,0.492,0.9149789029535865,0.492,0.8357954545454546,0.492,0.8462316641375822,0.492,0.8872352604464797,0.492,0.8808908331676277
0.493,0.8551020408163266,0.493,0.9149789029535865,0.493,0.8361742424242424,0.493,0.8472432979261507,0.493,0.887807670291929,0.493,0.8811891032014317
0.494,0.8559766763848397,0.494,0.9151898734177215,0.494,0.8371212121212122,0.494,0.8472432979261507,0.494,0.8883800801373783,0.494,0.8813879498906343
0.495,0.856268221574344,0.495,0.9151898734177215,0.495,0.8378787878787879,0.495,0.8472432979261507,0.495,0.8889524899828277,0.495,0.8818850666136409
0.496,0.8568513119533527,0.496,0.9154008438818565,0.496,0.8386363636363636,0.496,0.8472432979261507,0.496,0.8889524899828277,0.496,0.8826804533704514
0.497,0.8571428571428571,0.497,0.9156118143459916,0.497,0.8397727272727272,0.497,0.847749114820435,0.497,0.8895248998282771,0.497,0.8834758401272619
0.498,0.8577259475218659,0.498,0.9158227848101266,0.498,0.8403409090909091,0.498,0.8482549317147192,0.498,0.8906697195191757,0.498,0.8834758401272619
0.499,0.8588921282798834,0.499,0.9160337552742616,0.499,0.8414772727272727,0.499,0.8487607486090035,0.499,0.8918145392100744,0.499,0.8840723801948698
0.5,0.8594752186588921,0.5,0.9160337552742616,0.5,0.8418560606060606,0.5,0.8487607486090035,0.5,0.8918145392100744,0.5,0.8843706502286737
0.501,0.8597667638483965,0.501,0.9164556962025316,0.501,0.8422348484848485,0.501,0.8492665655032878,0.501,0.8918145392100744,0.501,0.8847683436070789
0.502,0.8603498542274053,0.502,0.9170886075949367,0.502,0.843560606060606,0.502,0.849772382397572,0.502,0.8918145392100744,0.502,0.8854643070192881
0.503,0.8612244897959184,0.503,0.9175105485232068,0.503,0.84375,0.503,0.8502781992918563,0.503,0.8929593589009731,0.503,0.8859614237422947
0.504,0.8615160349854227,0.504,0.9175105485232068,0.504,0.8441287878787879,0.504,0.8517956499747091,0.504,0.8929593589009731,0.504,0.8863591171206999
0.505,0.8618075801749271,0.505,0.9181434599156119,0.505,0.8445075757575757,0.505,0.8523014668689934,0.505,0.8935317687464225,0.505,0.8868562338437065
0.506,0.863265306122449,0.506,0.9185654008438818,0.506,0.8446969696969697,0.506,0.8538189175518462,0.506,0.8941041785918717,0.506,0.8875521972559157
0.507,0.8647230320699708,0.507,0.9191983122362869,0.507,0.8454545454545455,0.507,0.8538189175518462,0.507,0.8941041785918717,0.507,0.8878504672897196
0.508,0.8647230320699708,0.508,0.919409282700422,0.508,0.8460227272727273,0.508,0.855336368234699,0.508,0.8946765884373211,0.508,0.8884470073573275
0.509,0.8653061224489796,0.509,0.919831223628692,0.509,0.8469696969696969,0.509,0.8558421851289834,0.509,0.8952489982827705,0.509,0.8887452773911314
0.51,0.8661807580174927,0.51,0.920675105485232,0.51,0.8473484848484848,0.51,0.8568538189175519,0.51,0.8963938179736691,0.51,0.8893418174587393
0.511,0.8661807580174927,0.511,0.9213080168776371,0.511,0.8477272727272728,0.511,0.8568538189175519,0.511,0.8969662278191185,0.511,0.8900377808709485
0.512,0.8664723032069971,0.512,0.9217299578059072,0.512,0.8490530303030303,0.512,0.8573596358118362,0.512,0.8969662278191185,0.512,0.8905348975939551
0.513,0.8667638483965014,0.513,0.9219409282700421,0.513,0.8494318181818182,0.513,0.8573596358118362,0.513,0.8969662278191185,0.513,0.8915291310399682
0.514,0.8670553935860058,0.514,0.9225738396624472,0.514,0.850189393939394,0.514,0.8593829033889732,0.514,0.8975386376645679,0.514,0.892125671107576
0.515,0.867930029154519,0.515,0.9227848101265823,0.515,0.8511363636363637,0.515,0.8593829033889732,0.515,0.8986834573554665,0.515,0.8926227878305826
0.516,0.8685131195335277,0.516,0.9227848101265823,0.516,0.8524621212121212,0.516,0.860900354071826,0.516,0.8992558672009159,0.516,0.8932193278981905
0.517,0.8685131195335277,0.517,0.9229957805907173,0.517,0.853219696969697,0.517,0.8619119878603946,0.517,0.8998282770463651,0.517,0.8935175979319945
0.518,0.8690962099125364,0.518,0.9232067510548523,0.518,0.8539772727272728,0.518,0.8624178047546788,0.518,0.8998282770463651,0.518,0.8941141379996023
0.519,0.8693877551020408,0.519,0.9236286919831224,0.519,0.8543560606060606,0.519,0.8624178047546788,0.519,0.9004006868918145,0.519,0.8943129846888049
0.52,0.8699708454810495,0.52,0.9240506329113924,0.52,0.8547348484848485,0.52,0.8624178047546788,0.52,0.9009730967372639,0.52,0.8943129846888049
0.521,0.8699708454810495,0.521,0.9244725738396624,0.521,0.8549242424242425,0.521,0.8629236216489631,0.521,0.9009730967372639,0.521,0.8947106780672102
0.522,0.8708454810495627,0.522,0.9251054852320675,0.522,0.8556818181818182,0.522,0.8639352554375316,0.522,0.9009730967372639,0.522,0.8951083714456154
0.523,0.8714285714285714,0.523,0.9257383966244725,0.523,0.8566287878787879,0.523,0.8639352554375316,0.523,0.9009730967372639,0.523,0.8954066414794194
0.524,0.8717201166180758,0.524,0.9257383966244725,0.524,0.8568181818181818,0.524,0.8654527061203844,0.524,0.9015455065827133,0.524,0.8954066414794194
0.525,0.8723032069970845,0.525,0.9261603375527426,0.525,0.8577651515151515,0.525,0.866464339908953,0.525,0.9021179164281625,0.525,0.8957049115132233
0.526,0.8723032069970845,0.526,0.9265822784810127,0.526,0.8590909090909091,0.526,0.866464339908953,0.526,0.9026903262736119,0.526,0.895903758202426
0.527,0.8728862973760932,0.527,0.9267932489451477,0.527,0.8596590909090909,0.527,0.8674759736975215,0.527,0.9026903262736119,0.527,0.8960031815470273
0.528,0.8728862973760932,0.528,0.9267932489451477,0.528,0.8607954545454546,0.528,0.86848760748609,0.528,0.9026903262736119,0.528,0.8967985683038378
0.529,0.8734693877551021,0.529,0.9267932489451477,0.529,0.8609848484848485,0.529,0.86848760748609,0.529,0.9032627361190613,0.529,0.8975939550606482
0.53,0.8734693877551021,0.53,0.9270042194092827,0.53,0.8615530303030303,0.53,0.86848760748609,0.53,0.9032627361190613,0.53,0.8975939550606482
0.531,0.8743440233236152,0.531,0.9272151898734177,0.531,0.8625,0.531,0.8705108750632271,0.531,0.9038351459645106,0.531,0.8979916484390534
0.532,0.8743440233236152,0.532,0.9274261603375528,0.532,0.8625,0.532,0.8710166919575114,0.532,0.9038351459645106,0.532,0.8983893418174588
0.533,0.8752186588921282,0.533,0.9282700421940928,0.533,0.8628787878787879,0.533,0.8710166919575114,0.533,0.9038351459645106,0.533,0.8985881885066613
0.534,0.8755102040816326,0.534,0.9284810126582278,0.534,0.8634469696969697,0.534,0.8710166919575114,0.534,0.9049799656554093,0.534,0.8990853052296679
0.535,0.8766763848396502,0.535,0.9289029535864979,0.535,0.8638257575757575,0.535,0.8710166919575114,0.535,0.9049799656554093,0.535,0.8992841519188706
0.536,0.8769679300291545,0.536,0.929324894514768,0.536,0.8643939393939394,0.536,0.8715225088517956,0.536,0.9049799656554093,0.536,0.8993835752634719
0.537,0.8784256559766764,0.537,0.929535864978903,0.537,0.8649621212121212,0.537,0.8735457764289327,0.537,0.9061247853463079,0.537,0.8998806919864785
0.538,0.8795918367346939,0.538,0.9297468354430379,0.538,0.8660984848484848,0.538,0.8735457764289327,0.538,0.9061247853463079,0.538,0.9007755020878903
0.539,0.8807580174927113,0.539,0.930168776371308,0.539,0.8664772727272727,0.539,0.8735457764289327,0.539,0.9061247853463079,0.539,0.9013720421554982
0.54,0.8810495626822158,0.54,0.9305907172995781,0.54,0.8672348484848484,0.54,0.8735457764289327,0.54,0.9066971951917573,0.54,0.9018691588785047
0.541,0.8813411078717202,0.541,0.9305907172995781,0.541,0.8679924242424243,0.541,0.8735457764289327,0.541,0.9072696050372067,0.541,0.9025651222907138
0.542,0.8813411078717202,0.542,0.9308016877637131,0.542,0.8683712121212122,0.542,0.8735457764289327,0.542,0.9084144247281053,0.542,0.9032610857029231
0.543,0.8816326530612245,0.543,0.9310126582278481,0.543,0.86875,0.543,0.8750632271117855,0.543,0.9089868345735547,0.543,0.903857625770531
0.544,0.8825072886297376,0.544,0.9314345991561181,0.544,0.8698863636363636,0.544,0.876074860900354,0.544,0.9089868345735547,0.544,0.9039570491151322
0.545,0.882798833819242,0.545,0.9316455696202531,0.545,0.8702651515151515,0.545,0.8775923115832068,0.545,0.9089868345735547,0.545,0.9044541658381388
0.546,0.8836734693877552,0.546,0.9324894514767933,0.546,0.8704545454545455,0.546,0.8775923115832068,0.546,0.909559244419004,0.546,0.9050507059057467
0.547,0.8845481049562682,0.547,0.9329113924050633,0.547,0.8715909090909091,0.547,0.8780981284774911,0.547,0.9101316542644533,0.547,0.9052495525949493
0.548,0.8848396501457726,0.548,0.9329113924050633,0.548,0.8725378787878788,0.548,0.8786039453717754,0.548,0.911276473955352,0.548,0.9054483992841519
0.549,0.8854227405247813,0.549,0.9331223628691984,0.549,0.8729166666666667,0.549,0.8786039453717754,0.549,0.9118488838008014,0.549,0.9066414794193677
0.55,0.8857142857142857,0.55,0.9333333333333333,0.55,0.8736742424242424,0.55,0.8786039453717754,0.55,0.9118488838008014,0.55,0.9070391727977729
0.551,0.88600583090379,0.551,0.9335443037974683,0.551,0.8740530303030303,0.551,0.8786039453717754,0.551,0.9124212936462507,0.551,0.9074368661761781
0.552,0.8865889212827989,0.552,0.9337552742616034,0.552,0.8742424242424243,0.552,0.8801213960546282,0.552,0.9124212936462507,0.552,0.9082322529329887
0.553,0.8865889212827989,0.553,0.9337552742616034,0.553,0.8746212121212121,0.553,0.8801213960546282,0.553,0.9129937034917001,0.553,0.9083316762775899
0.554,0.8865889212827989,0.554,0.9337552742616034,0.554,0.8755681818181819,0.554,0.8801213960546282,0.554,0.9129937034917001,0.554,0.9087293696559953
0.555,0.8865889212827989,0.555,0.9341772151898734,0.555,0.8759469696969697,0.555,0.8801213960546282,0.555,0.9129937034917001,0.555,0.9089282163451978
0.556,0.8868804664723032,0.556,0.9348101265822785,0.556,0.8763257575757576,0.556,0.8806272129489124,0.556,0.9129937034917001,0.556,0.9097236031020084
0.557,0.8868804664723032,0.557,0.9350210970464135,0.557,0.8767045454545455,0.557,0.881638846737481,0.557,0.9147109330280481,0.557,0.910220719825015
0.558,0.888338192419825,0.558,0.9350210970464135,0.558,0.8785984848484848,0.558,0.8826504805260496,0.558,0.9152833428734974,0.558,0.9105189898588189
0.559,0.8892128279883382,0.559,0.9350210970464135,0.559,0.8799242424242424,0.559,0.8826504805260496,0.559,0.9152833428734974,0.559,0.9108172598926227
0.56,0.8892128279883382,0.56,0.9354430379746835,0.56,0.8804924242424242,0.56,0.8841679312089024,0.56,0.9158557527189468,0.56,0.9111155299264267
0.561,0.8903790087463557,0.561,0.9362869198312236,0.561,0.8810606060606061,0.561,0.8846737481031867,0.561,0.9158557527189468,0.561,0.9116126466494333
0.562,0.89067055393586,0.562,0.9369198312236287,0.562,0.8818181818181818,0.562,0.8846737481031867,0.562,0.9158557527189468,0.562,0.9119109166832372
0.5630000000000001,0.8909620991253644,0.5630000000000001,0.9371308016877637,0.5630000000000001,0.8818181818181818,0.5630000000000001,0.8846737481031867,0.5630000000000001,0.9158557527189468,0.5630000000000001,0.9122091867170412
0.5640000000000001,0.8915451895043732,0.5640000000000001,0.9373417721518987,0.5640000000000001,0.8820075757575757,0.5640000000000001,0.885179564997471,0.5640000000000001,0.9164281625643961,0.5640000000000001,0.9124080334062438
0.5650000000000001,0.8918367346938776,0.5650000000000001,0.9375527426160337,0.5650000000000001,0.8825757575757576,0.5650000000000001,0.885179564997471,0.5650000000000001,0.9175729822552948,0.5650000000000001,0.9127063034400478
0.5660000000000001,0.8918367346938776,0.5660000000000001,0.9381856540084388,0.5660000000000001,0.8829545454545454,0.5660000000000001,0.8856853818917552,0.5660000000000001,0.9181453921007441,0.5660000000000001,0.913103996818453
0.5670000000000001,0.8918367346938776,0.5670000000000001,0.9383966244725739,0.5670000000000001,0.8835227272727273,0.5670000000000001,0.8866970156803238,0.5670000000000001,0.9198626216370922,0.5670000000000001,0.9134022668522569
0.5680000000000001,0.8927113702623907,0.5680000000000001,0.9383966244725739,0.5680000000000001,0.884090909090909,0.5680000000000001,0.8866970156803238,0.5680000000000001,0.9204350314825415,0.5680000000000001,0.9137005368860609
0.5690000000000001,0.8927113702623907,0.5690000000000001,0.9386075949367089,0.5690000000000001,0.884090909090909,0.5690000000000001,0.8877086494688923,0.5690000000000001,0.9204350314825415,0.5690000000000001,0.9139988069198648
0.5700000000000001,0.8932944606413994,0.5700000000000001,0.9392405063291139,0.5700000000000001,0.884280303030303,0.5700000000000001,0.8877086494688923,0.5700000000000001,0.9210074413279908,0.5700000000000001,0.91439650029827
0.5710000000000001,0.8935860058309038,0.5710000000000001,0.9394514767932489,0.5710000000000001,0.8852272727272728,0.5710000000000001,0.8882144663631766,0.5710000000000001,0.9210074413279908,0.5710000000000001,0.9148936170212766
0.5720000000000001,0.8938775510204081,0.5720000000000001,0.940084388185654,0.5720000000000001,0.8861742424242425,0.5720000000000001,0.8882144663631766,0.5720000000000001,0.9210074413279908,0.5720000000000001,0.9151918870550805
0.5730000000000001,0.8950437317784257,0.5730000000000001,0.940084388185654,0.5730000000000001,0.8867424242424242,0.5730000000000001,0.8892261001517451,0.5730000000000001,0.9215798511734402,0.5730000000000001,0.9154901570888845
0.5740000000000001,0.89533527696793,0.5740000000000001,0.940084388185654,0.5740000000000001,0.8873106060606061,0.5740000000000001,0.8897319170460294,0.5740000000000001,0.9215798511734402,0.5740000000000001,0.9160866971564924
0.5750000000000001,0.8959183673469387,0.5750000000000001,0.9409282700421941,0.5750000000000001,0.8875,0.5750000000000001,0.8902377339403136,0.5750000000000001,0.9215798511734402,0.5750000000000001,0.9161861205010936
0.5760000000000001,0.8967930029154519,0.5760000000000001,0.9415611814345991,0.5760000000000001,0.8882575757575758,0.5760000000000001,0.8907435508345979,0.5760000000000001,0.9215798511734402,0.5760000000000001,0.9162855438456949
0.577,0.897667638483965,0.577,0.9424050632911393,0.577,0.8882575757575758,0.577,0.8912493677288822,0.577,0.9221522610188895,0.577,0.9164843905348976
0.578,0.8982507288629737,0.578,0.9424050632911393,0.578,0.8892045454545454,0.578,0.8912493677288822,0.578,0.9221522610188895,0.578,0.9165838138794989
0.579,0.8988338192419825,0.579,0.9428270042194092,0.579,0.8893939393939394,0.579,0.8917551846231664,0.579,0.9232970807097882,0.579,0.9170809306025055
0.58,0.8997084548104957,0.58,0.9432489451476793,0.58,0.8899621212121213,0.58,0.892766818411735,0.58,0.9238694905552376,0.58,0.9175780473255121
0.581,0.9005830903790087,0.581,0.9434599156118143,0.581,0.8899621212121213,0.581,0.8937784522003035,0.581,0.9244419004006869,0.581,0.9186717041161264
0.582,0.9014577259475218,0.582,0.9436708860759494,0.582,0.8899621212121213,0.582,0.8937784522003035,0.582,0.9255867200915856,0.582,0.9187711274607278
0.583,0.9026239067055394,0.583,0.9440928270042194,0.583,0.8899621212121213,0.583,0.8942842690945878,0.583,0.9255867200915856,0.583,0.9196659375621395
0.584,0.9037900874635568,0.584,0.9440928270042194,0.584,0.8903409090909091,0.584,0.8942842690945878,0.584,0.927876359473383,0.584,0.9197653609067409
0.585,0.9043731778425655,0.585,0.9443037974683545,0.585,0.890530303030303,0.585,0.894790085988872,0.585,0.9284487693188322,0.585,0.9200636309405449
0.586,0.9043731778425655,0.586,0.9447257383966244,0.586,0.8914772727272727,0.586,0.894790085988872,0.586,0.9284487693188322,0.586,0.9205607476635514
0.587,0.9049562682215744,0.587,0.9447257383966244,0.587,0.8918560606060606,0.587,0.8952959028831563,0.587,0.9284487693188322,0.587,0.9208590176973553
0.588,0.9052478134110787,0.588,0.9451476793248945,0.588,0.8922348484848485,0.588,0.8952959028831563,0.588,0.9290211791642816,0.588,0.9209584410419567
0.589,0.9061224489795918,0.589,0.9455696202531646,0.589,0.8928030303030303,0.589,0.8958017197774406,0.589,0.9290211791642816,0.589,0.9213561344203619
0.59,0.9061224489795918,0.59,0.9464135021097047,0.59,0.8931818181818182,0.59,0.8958017197774406,0.59,0.9290211791642816,0.59,0.9219526744879698
0.591,0.9067055393586005,0.591,0.9468354430379747,0.591,0.8939393939393939,0.591,0.8973191704602934,0.591,0.9290211791642816,0.591,0.9221515211771724
0.592,0.9081632653061225,0.592,0.9470464135021097,0.592,0.8939393939393939,0.592,0.8988366211431462,0.592,0.929593589009731,0.592,0.9224497912109764
0.593,0.9084548104956268,0.593,0.9476793248945148,0.593,0.8945075757575758,0.593,0.8988366211431462,0.593,0.9301659988551803,0.593,0.9226486379001789
0.594,0.9090379008746355,0.594,0.9481012658227848,0.594,0.8954545454545455,0.594,0.8988366211431462,0.594,0.9307384087006296,0.594,0.9228474845893816
0.595,0.9090379008746355,0.595,0.9483122362869199,0.595,0.8958333333333334,0.595,0.8998482549317147,0.595,0.9307384087006296,0.595,0.9231457546231855
0.596,0.9096209912536443,0.596,0.9487341772151898,0.596,0.8960227272727272,0.596,0.8998482549317147,0.596,0.931310818546079,0.596,0.9231457546231855
0.597,0.9099125364431487,0.597,0.9489451476793249,0.597,0.896969696969697,0.597,0.900354071825999,0.597,0.9318832283915284,0.597,0.9233446013123882
0.598,0.9102040816326531,0.598,0.9491561181434599,0.598,0.8975378787878788,0.598,0.9008598887202832,0.598,0.9324556382369776,0.598,0.9235434480015908
0.599,0.9110787172011662,0.599,0.94957805907173,0.599,0.8979166666666667,0.599,0.9013657056145675,0.599,0.933028048082427,0.599,0.923642871346192
0.6,0.9119533527696793,0.6,0.95,0.6,0.8988636363636363,0.6,0.9013657056145675,0.6,0.9336004579278764,0.6,0.9246371047922052
0.601,0.9122448979591836,0.601,0.950210970464135,0.601,0.8994318181818182,0.601,0.9013657056145675,0.601,0.9341728677733258,0.601,0.9251342215152117
0.602,0.9128279883381925,0.602,0.95042194092827,0.602,0.9001893939393939,0.602,0.9013657056145675,0.602,0.934745277618775,0.602,0.9252336448598131
0.603,0.9139941690962099,0.603,0.950632911392405,0.603,0.9003787878787879,0.603,0.902377339403136,0.603,0.934745277618775,0.603,0.9257307615828196
0.604,0.9142857142857143,0.604,0.9514767932489452,0.604,0.9007575757575758,0.604,0.9028831562974203,0.604,0.934745277618775,0.604,0.9262278783058262
0.605,0.9145772594752186,0.605,0.9518987341772152,0.605,0.9009469696969697,0.605,0.9028831562974203,0.605,0.934745277618775,0.605,0.9269178763173593
0.606,0.9151603498542275,0.606,0.9518987341772152,0.606,0.9017045454545455,0.606,0.9044006069802731,0.606,0.934745277618775,0.606,0.9272221117518393
0.607,0.9151603498542275,0.607,0.9518987341772152,0.607,0.9022727272727272,0.607,0.9054122407688416,0.607,0.9353176874642244,0.607,0.9273215350964407
0.608,0.9154518950437318,0.608,0.9521097046413503,0.608,0.9022727272727272,0.608,0.9059180576631259,0.608,0.9353176874642244,0.608,0.9282163451978525
0.609,0.9163265306122449,0.609,0.9523206751054852,0.609,0.9024621212121212,0.609,0.9064238745574102,0.609,0.9353176874642244,0.609,0.9283157685424538
0.61,0.9163265306122449,0.61,0.9525316455696202,0.61,0.9024621212121212,0.61,0.9069296914516944,0.61,0.9353176874642244,0.61,0.9288128852654604
0.611,0.9166180758017493,0.611,0.9529535864978903,0.611,0.9028409090909091,0.611,0.9089529590288316,0.611,0.9353176874642244,0.611,0.9289123086100617
0.612,0.9166180758017493,0.612,0.9533755274261604,0.612,0.9028409090909091,0.612,0.9094587759231159,0.612,0.9353176874642244,0.612,0.9292105786438656
0.613,0.9169096209912536,0.613,0.9535864978902954,0.613,0.903219696969697,0.613,0.9099645928174,0.613,0.9358900973096738,0.613,0.9296082720222708
0.614,0.9169096209912536,0.614,0.9535864978902954,0.614,0.903219696969697,0.614,0.9109762266059687,0.614,0.9370349170005724,0.614,0.9297076953668721
0.615,0.9177842565597668,0.615,0.9537974683544304,0.615,0.9035984848484848,0.615,0.9114820435002529,0.615,0.9370349170005724,0.615,0.9301053887452774
0.616,0.9180758017492712,0.616,0.9537974683544304,0.616,0.9039772727272727,0.616,0.9119878603945372,0.616,0.9376073268460218,0.616,0.9305030821236826
0.617,0.9180758017492712,0.617,0.9542194092827004,0.617,0.9043560606060606,0.617,0.9119878603945372,0.617,0.9381797366914711,0.617,0.9307019288128853
0.618,0.9186588921282799,0.618,0.9544303797468354,0.618,0.9047348484848485,0.618,0.9119878603945372,0.618,0.9387521465369204,0.618,0.9312984688804932
0.619,0.9189504373177843,0.619,0.9546413502109705,0.619,0.9051136363636364,0.619,0.9124936772888215,0.619,0.9393245563823698,0.619,0.9318950089481011
0.62,0.919533527696793,0.62,0.9546413502109705,0.62,0.9058712121212121,0.62,0.91350531107739,0.62,0.9398969662278192,0.62,0.9324915490157089
0.621,0.9198250728862973,0.621,0.9548523206751055,0.621,0.90625,0.621,0.9145169448659585,0.621,0.9398969662278192,0.621,0.9327898190495129
0.622,0.9201166180758017,0.622,0.9548523206751055,0.622,0.906439393939394,0.622,0.9145169448659585,0.622,0.9398969662278192,0.622,0.9329886657387154
0.623,0.9209912536443149,0.623,0.9554852320675106,0.623,0.9070075757575757,0.623,0.9145169448659585,0.623,0.9404693760732684,0.623,0.9333863591171206
0.624,0.9209912536443149,0.624,0.9556962025316456,0.624,0.9087121212121212,0.624,0.9160343955488113,0.624,0.9410417859187178,0.624,0.9336846291509246
0.625,0.9212827988338192,0.625,0.9559071729957805,0.625,0.9096590909090909,0.625,0.9160343955488113,0.625,0.9410417859187178,0.625,0.9338834758401272
0.626,0.921865889212828,0.626,0.9563291139240506,0.626,0.9098484848484848,0.626,0.9160343955488113,0.626,0.9416141957641672,0.626,0.9341817458739312
0.627,0.9221574344023323,0.627,0.9563291139240506,0.627,0.9100378787878788,0.627,0.9165402124430956,0.627,0.9421866056096165,0.627,0.9347782859415391
0.628,0.9224489795918367,0.628,0.9571729957805907,0.628,0.9100378787878788,0.628,0.9165402124430956,0.628,0.9427590154550658,0.628,0.935076555975343
0.629,0.9224489795918367,0.629,0.9573839662447258,0.629,0.9102272727272728,0.629,0.9170460293373799,0.629,0.9433314253005152,0.629,0.9354742493537482
0.63,0.922740524781341,0.63,0.9575949367088608,0.63,0.9107954545454545,0.63,0.9175518462316642,0.63,0.9439038351459645,0.63,0.9358719427321535
0.631,0.9233236151603499,0.631,0.9580168776371308,0.631,0.9109848484848485,0.631,0.9175518462316642,0.631,0.9456210646823126,0.631,0.9359713660767548
0.632,0.9236151603498542,0.632,0.9584388185654008,0.632,0.9109848484848485,0.632,0.9175518462316642,0.632,0.9456210646823126,0.632,0.9364684827997614
0.633,0.9236151603498542,0.633,0.9584388185654008,0.633,0.9109848484848485,0.633,0.9175518462316642,0.633,0.9456210646823126,0.633,0.9365679061443627
0.634,0.9239067055393586,0.634,0.9586497890295359,0.634,0.9111742424242424,0.634,0.9175518462316642,0.634,0.9456210646823126,0.634,0.9368661761781666
0.635,0.9239067055393586,0.635,0.9588607594936709,0.635,0.9111742424242424,0.635,0.9180576631259484,0.635,0.9456210646823126,0.635,0.9372638695565719
0.636,0.9244897959183673,0.636,0.9588607594936709,0.636,0.9117424242424242,0.636,0.9185634800202327,0.636,0.9456210646823126,0.636,0.9377609862795785
0.637,0.9244897959183673,0.637,0.959282700421941,0.637,0.912689393939394,0.637,0.919069296914517,0.637,0.9461934745277619,0.637,0.9380592563133824
0.638,0.925072886297376,0.638,0.959493670886076,0.638,0.9132575757575757,0.638,0.9195751138088012,0.638,0.9461934745277619,0.638,0.9383575263471863
0.639,0.925072886297376,0.639,0.9597046413502109,0.639,0.9134469696969697,0.639,0.9205867475973698,0.639,0.9467658843732112,0.639,0.9384569496917876
0.64,0.925072886297376,0.64,0.960126582278481,0.64,0.9136363636363637,0.64,0.9215983813859383,0.64,0.9467658843732112,0.64,0.938556373036389
0.641,0.9253644314868804,0.641,0.960337552742616,0.641,0.9147727272727273,0.641,0.9215983813859383,0.641,0.9467658843732112,0.641,0.9387552197255916
0.642,0.9259475218658892,0.642,0.9609704641350211,0.642,0.9149621212121212,0.642,0.9226100151745068,0.642,0.9479107040641099,0.642,0.9391529131039968
0.643,0.9262390670553936,0.643,0.9613924050632912,0.643,0.9149621212121212,0.643,0.9226100151745068,0.643,0.9484831139095592,0.643,0.9392523364485982
0.644,0.9262390670553936,0.644,0.9616033755274261,0.644,0.915719696969697,0.644,0.9231158320687911,0.644,0.9484831139095592,0.644,0.9393517597931994
0.645,0.926530612244898,0.645,0.9616033755274261,0.645,0.915719696969697,0.645,0.9231158320687911,0.645,0.9484831139095592,0.645,0.9393517597931994
0.646,0.9271137026239067,0.646,0.9616033755274261,0.646,0.9159090909090909,0.646,0.9231158320687911,0.646,0.9484831139095592,0.646,0.9397494531716047
0.647,0.9271137026239067,0.647,0.9616033755274261,0.647,0.9168560606060606,0.647,0.9231158320687911,0.647,0.9484831139095592,0.647,0.94014714655001
0.648,0.927405247813411,0.648,0.9616033755274261,0.648,0.9179924242424242,0.648,0.9231158320687911,0.648,0.9484831139095592,0.648,0.9402465698946113
0.649,0.9276967930029154,0.649,0.9618143459915611,0.649,0.9183712121212121,0.649,0.9241274658573596,0.649,0.9484831139095592,0.649,0.9406442632730165
0.65,0.9276967930029154,0.65,0.9618143459915611,0.65,0.9183712121212121,0.65,0.9246332827516439,0.65,0.9484831139095592,0.65,0.9412408033406244
0.651,0.9282798833819242,0.651,0.9618143459915611,0.651,0.9183712121212121,0.651,0.9251390996459282,0.651,0.9484831139095592,0.651,0.9419367667528336
0.652,0.9285714285714286,0.652,0.9620253164556962,0.652,0.9185606060606061,0.652,0.9256449165402124,0.652,0.9490555237550086,0.652,0.9425333068204415
0.653,0.928862973760933,0.653,0.9620253164556962,0.653,0.918939393939394,0.653,0.9256449165402124,0.653,0.9496279336004579,0.653,0.9429310001988467
0.654,0.928862973760933,0.654,0.9620253164556962,0.654,0.918939393939394,0.654,0.9256449165402124,0.654,0.9496279336004579,0.654,0.9435275402664546
0.655,0.929737609329446,0.655,0.9622362869198312,0.655,0.9191287878787879,0.655,0.9261507334344967,0.655,0.9502003434459073,0.655,0.9436269636110559
0.656,0.929737609329446,0.656,0.9624472573839662,0.656,0.9198863636363637,0.656,0.926656550328781,0.656,0.9507727532913566,0.656,0.9436269636110559
0.657,0.929737609329446,0.657,0.9626582278481013,0.657,0.9202651515151515,0.657,0.9271623672230652,0.657,0.951345163136806,0.657,0.9437263869556571
0.658,0.9300291545189504,0.658,0.9630801687763713,0.658,0.9206439393939394,0.658,0.9276681841173495,0.658,0.951345163136806,0.658,0.9438258103002585
0.659,0.9306122448979591,0.659,0.9635021097046413,0.659,0.9214015151515151,0.659,0.928679817905918,0.659,0.951345163136806,0.659,0.9442235036786637
0.66,0.9309037900874636,0.66,0.9635021097046413,0.66,0.921969696969697,0.66,0.928679817905918,0.66,0.9524899828277046,0.66,0.9447206204016703
0.661,0.9314868804664723,0.661,0.9639240506329114,0.661,0.921969696969697,0.661,0.9291856348002023,0.661,0.953062392673154,0.661,0.9450188904354743
0.662,0.932069970845481,0.662,0.9639240506329114,0.662,0.9223484848484849,0.662,0.9301972685887708,0.662,0.953062392673154,0.662,0.9457148538476834
0.663,0.9323615160349854,0.663,0.9639240506329114,0.663,0.9234848484848485,0.663,0.9307030854830551,0.663,0.9536348025186033,0.663,0.9461125472260887
0.664,0.9326530612244898,0.664,0.9641350210970464,0.664,0.9238636363636363,0.664,0.9312089023773394,0.664,0.9542072123640527,0.664,0.9464108172598926
0.665,0.9329446064139941,0.665,0.9641350210970464,0.665,0.9242424242424242,0.665,0.9317147192716236,0.665,0.954779622209502,0.665,0.9467090872936965
0.666,0.9329446064139941,0.666,0.9643459915611814,0.666,0.9253787878787879,0.666,0.9317147192716236,0.666,0.954779622209502,0.666,0.9469079339828992
0.667,0.9332361516034985,0.667,0.9645569620253165,0.667,0.9259469696969697,0.667,0.9317147192716236,0.667,0.9553520320549513,0.667,0.9475044740505071
0.668,0.933527696793003,0.668,0.9647679324894515,0.668,0.9267045454545455,0.668,0.9327263530601922,0.668,0.9553520320549513,0.668,0.9476038973951084
0.669,0.9338192419825073,0.669,0.9647679324894515,0.669,0.9274621212121212,0.669,0.9347496206373292,0.669,0.9559244419004007,0.669,0.9477033207397096
0.67,0.9338192419825073,0.67,0.9654008438818565,0.67,0.9285984848484848,0.67,0.9347496206373292,0.67,0.9559244419004007,0.67,0.9479021674289123
0.671,0.9338192419825073,0.671,0.9654008438818565,0.671,0.9297348484848484,0.671,0.9352554375316136,0.671,0.9559244419004007,0.671,0.9484987074965202
0.672,0.9338192419825073,0.672,0.9656118143459915,0.672,0.9301136363636363,0.672,0.9357612544258979,0.672,0.95649685174585,0.672,0.9485981308411215
0.673,0.934402332361516,0.673,0.9656118143459915,0.673,0.931060606060606,0.673,0.9367728882144664,0.673,0.9570692615912993,0.673,0.9486975541857228
0.674,0.934402332361516,0.674,0.9656118143459915,0.674,0.93125,0.674,0.9367728882144664,0.674,0.9570692615912993,0.674,0.9489958242195268
0.675,0.934402332361516,0.675,0.9656118143459915,0.675,0.9318181818181818,0.675,0.9367728882144664,0.675,0.9570692615912993,0.675,0.949393517597932
0.676,0.9349854227405248,0.676,0.9658227848101266,0.676,0.9320075757575758,0.676,0.9377845220030349,0.676,0.9576416714367487,0.676,0.9500894810101412
0.677,0.9355685131195335,0.677,0.9660337552742616,0.677,0.9323863636363636,0.677,0.9377845220030349,0.677,0.9582140812821981,0.677,0.9503877510439451
0.678,0.9355685131195335,0.678,0.9664556962025317,0.678,0.9323863636363636,0.678,0.9377845220030349,0.678,0.9582140812821981,0.678,0.9504871743885465
0.679,0.9355685131195335,0.679,0.9666666666666667,0.679,0.9327651515151515,0.679,0.9377845220030349,0.679,0.9582140812821981,0.679,0.950686021077749
0.68,0.9361516034985423,0.68,0.9672995780590717,0.68,0.9329545454545455,0.68,0.9382903388973192,0.68,0.9582140812821981,0.68,0.9516802545237621
0.681,0.9364431486880467,0.681,0.9677215189873418,0.681,0.9329545454545455,0.681,0.9382903388973192,0.681,0.9582140812821981,0.681,0.9516802545237621
0.682,0.9370262390670554,0.682,0.9679324894514768,0.682,0.9337121212121212,0.682,0.9387961557916035,0.682,0.9582140812821981,0.682,0.9518791012129648
0.683,0.9370262390670554,0.683,0.9683544303797469,0.683,0.9340909090909091,0.683,0.9393019726858877,0.683,0.9587864911276474,0.683,0.9520779479021674
0.684,0.9376093294460641,0.684,0.9689873417721518,0.684,0.9340909090909091,0.684,0.9408194233687405,0.684,0.9599313108185461,0.684,0.95227679459137
0.685,0.9376093294460641,0.685,0.9689873417721518,0.685,0.934469696969697,0.685,0.9418310571573091,0.685,0.9599313108185461,0.685,0.9525750646251739
0.686,0.9376093294460641,0.686,0.9694092827004219,0.686,0.9346590909090909,0.686,0.9418310571573091,0.686,0.9599313108185461,0.686,0.9529727580035793
0.687,0.9379008746355685,0.687,0.9696202531645569,0.687,0.9348484848484848,0.687,0.9423368740515933,0.687,0.9599313108185461,0.687,0.9534698747265858
0.6880000000000001,0.9384839650145773,0.6880000000000001,0.9696202531645569,0.6880000000000001,0.9354166666666667,0.6880000000000001,0.9423368740515933,0.6880000000000001,0.9599313108185461,0.6880000000000001,0.9538675681049911
0.6890000000000001,0.939067055393586,0.6890000000000001,0.969831223628692,0.6890000000000001,0.9359848484848485,0.6890000000000001,0.9423368740515933,0.6890000000000001,0.9605037206639955,0.6890000000000001,0.9539669914495924
0.6900000000000001,0.9396501457725948,0.6900000000000001,0.969831223628692,0.6900000000000001,0.9361742424242424,0.6900000000000001,0.9423368740515933,0.6900000000000001,0.9610761305094447,0.6900000000000001,0.954464108172599
0.6910000000000001,0.9402332361516035,0.6910000000000001,0.9706751054852321,0.6910000000000001,0.9361742424242424,0.6910000000000001,0.9438543247344461,0.6910000000000001,0.9610761305094447,0.6910000000000001,0.9547623782064029
0.6920000000000001,0.9402332361516035,0.6920000000000001,0.970886075949367,0.6920000000000001,0.9369318181818181,0.6920000000000001,0.9438543247344461,0.6920000000000001,0.9610761305094447,0.6920000000000001,0.9550606482402068
0.6930000000000001,0.9405247813411078,0.6930000000000001,0.9713080168776371,0.6930000000000001,0.9371212121212121,0.6930000000000001,0.9453717754172989,0.6930000000000001,0.9610761305094447,0.6930000000000001,0.9553589182740108
0.6940000000000001,0.9405247813411078,0.6940000000000001,0.9715189873417721,0.6940000000000001,0.9375,0.6940000000000001,0.9453717754172989,0.6940000000000001,0.9616485403548941,0.6940000000000001,0.9555577649632133
0.6950000000000001,0.9405247813411078,0.6950000000000001,0.9715189873417721,0.6950000000000001,0.9382575757575757,0.6950000000000001,0.9453717754172989,0.6950000000000001,0.9616485403548941,0.6950000000000001,0.955756611652416
0.6960000000000001,0.9405247813411078,0.6960000000000001,0.9717299578059072,0.6960000000000001,0.9386363636363636,0.6960000000000001,0.9463834092058675,0.6960000000000001,0.9616485403548941,0.6960000000000001,0.9558560349970173
0.6970000000000001,0.9411078717201167,0.6970000000000001,0.9719409282700422,0.6970000000000001,0.9386363636363636,0.6970000000000001,0.9468892261001517,0.6970000000000001,0.9616485403548941,0.6970000000000001,0.9561543050308212
0.6980000000000001,0.9411078717201167,0.6980000000000001,0.9721518987341772,0.6980000000000001,0.9390151515151515,0.6980000000000001,0.947395042994436,0.6980000000000001,0.9616485403548941,0.6980000000000001,0.9562537283754226
0.6990000000000001,0.9411078717201167,0.6990000000000001,0.9721518987341772,0.6990000000000001,0.9393939393939394,0.6990000000000001,0.947395042994436,0.6990000000000001,0.9616485403548941,0.6990000000000001,0.9564525750646252
0.7000000000000001,0.941399416909621,0.7000000000000001,0.9723628691983123,0.7000000000000001,0.9397727272727273,0.7000000000000001,0.9479008598887203,0.7000000000000001,0.9616485403548941,0.7000000000000001,0.9566514217538278
0.7010000000000001,0.9422740524781341,0.7010000000000001,0.9723628691983123,0.7010000000000001,0.9397727272727273,0.7010000000000001,0.9484066767830045,0.7010000000000001,0.9622209502003435,0.7010000000000001,0.9569496917876318
0.7020000000000001,0.9425655976676385,0.7020000000000001,0.9725738396624473,0.7020000000000001,0.9403409090909091,0.7020000000000001,0.9494183105715731,0.7020000000000001,0.9627933600457927,0.7020000000000001,0.957347385166037
0.7030000000000001,0.9425655976676385,0.7030000000000001,0.9725738396624473,0.7030000000000001,0.9407196969696969,0.7030000000000001,0.9504299443601416,0.7030000000000001,0.9639381797366915,0.7030000000000001,0.9577450785444422
0.704,0.9428571428571428,0.704,0.9725738396624473,0.704,0.9412878787878788,0.704,0.9509357612544259,0.704,0.9639381797366915,0.704,0.9579439252336449
0.705,0.9428571428571428,0.705,0.9727848101265822,0.705,0.9422348484848485,0.705,0.9509357612544259,0.705,0.9639381797366915,0.705,0.9580433485782461
0.706,0.943731778425656,0.706,0.9732067510548523,0.706,0.9428030303030303,0.706,0.9509357612544259,0.706,0.9639381797366915,0.706,0.9580433485782461
0.707,0.943731778425656,0.707,0.9734177215189873,0.707,0.9431818181818182,0.707,0.9514415781487102,0.707,0.9639381797366915,0.707,0.9588387353350567
0.708,0.943731778425656,0.708,0.9736286919831224,0.708,0.9435606060606061,0.708,0.9514415781487102,0.708,0.9645105895821409,0.708,0.9590375820242593
0.709,0.943731778425656,0.709,0.9740506329113924,0.709,0.94375,0.709,0.9514415781487102,0.709,0.9645105895821409,0.709,0.9594352754026646
0.71,0.943731778425656,0.71,0.9742616033755275,0.71,0.943939393939394,0.71,0.9514415781487102,0.71,0.9645105895821409,0.71,0.9597335454364685
0.711,0.943731778425656,0.711,0.9744725738396625,0.711,0.9443181818181818,0.711,0.9514415781487102,0.711,0.9645105895821409,0.711,0.959932392125671
0.712,0.943731778425656,0.712,0.9744725738396625,0.712,0.9445075757575757,0.712,0.9514415781487102,0.712,0.9645105895821409,0.712,0.9602306621594751
0.713,0.9446064139941691,0.713,0.9744725738396625,0.713,0.9454545454545454,0.713,0.9519473950429944,0.713,0.9645105895821409,0.713,0.960528932193279
0.714,0.9448979591836735,0.714,0.9746835443037974,0.714,0.9456439393939394,0.714,0.9519473950429944,0.714,0.9645105895821409,0.714,0.9606283555378803
0.715,0.9448979591836735,0.715,0.9748945147679325,0.715,0.9458333333333333,0.715,0.9524532119372787,0.715,0.9656554092730395,0.715,0.9612248956054882
0.716,0.9457725947521866,0.716,0.9751054852320675,0.716,0.9458333333333333,0.716,0.9524532119372787,0.716,0.9662278191184889,0.716,0.9613243189500895
0.717,0.9466472303206998,0.717,0.9751054852320675,0.717,0.946590909090909,0.717,0.9524532119372787,0.717,0.9662278191184889,0.717,0.9617220123284947
0.718,0.9466472303206998,0.718,0.9755274261603376,0.718,0.946590909090909,0.718,0.9524532119372787,0.718,0.9673726388093875,0.718,0.9621197057069
0.719,0.9472303206997085,0.719,0.9755274261603376,0.719,0.946969696969697,0.719,0.9524532119372787,0.719,0.9679450486548369,0.719,0.9624179757407039
0.72,0.9475218658892128,0.72,0.9755274261603376,0.72,0.9473484848484849,0.72,0.9524532119372787,0.72,0.9679450486548369,0.72,0.9627162457745079
0.721,0.9481049562682216,0.721,0.9757383966244726,0.721,0.9473484848484849,0.721,0.952959028831563,0.721,0.9679450486548369,0.721,0.9628156691191092
0.722,0.9483965014577259,0.722,0.9757383966244726,0.722,0.9475378787878788,0.722,0.952959028831563,0.722,0.9679450486548369,0.722,0.9632133624975144
0.723,0.9486880466472303,0.723,0.9759493670886076,0.723,0.9481060606060606,0.723,0.9544764795144158,0.723,0.9679450486548369,0.723,0.9633127858421158
0.724,0.9486880466472303,0.724,0.9759493670886076,0.724,0.9481060606060606,0.724,0.9549822964087,0.724,0.9685174585002863,0.724,0.9635116325313183
0.725,0.9486880466472303,0.725,0.9770042194092827,0.725,0.9486742424242425,0.725,0.9549822964087,0.725,0.9685174585002863,0.725,0.9642075959435276
0.726,0.9492711370262391,0.726,0.9776371308016878,0.726,0.9488636363636364,0.726,0.9549822964087,0.726,0.9685174585002863,0.726,0.9647047126665341
0.727,0.9498542274052478,0.727,0.9780590717299578,0.727,0.9488636363636364,0.727,0.9549822964087,0.727,0.9685174585002863,0.727,0.9649035593557367
0.728,0.9501457725947522,0.728,0.9786919831223628,0.728,0.9488636363636364,0.728,0.9559939301972686,0.728,0.9690898683457355,0.728,0.9655995227679459
0.729,0.9507288629737609,0.729,0.9791139240506329,0.729,0.9496212121212121,0.729,0.9564997470915528,0.729,0.9696622781911849,0.729,0.9658977928017498
0.73,0.9513119533527696,0.73,0.979535864978903,0.73,0.95,0.73,0.9564997470915528,0.73,0.9696622781911849,0.73,0.9661960628355538
0.731,0.9516034985422741,0.731,0.979957805907173,0.731,0.95,0.731,0.9564997470915528,0.731,0.9696622781911849,0.731,0.9668920262477629
0.732,0.9518950437317785,0.732,0.979957805907173,0.732,0.950189393939394,0.732,0.9570055639858371,0.732,0.9696622781911849,0.732,0.9671902962815669
0.733,0.9518950437317785,0.733,0.9801687763713081,0.733,0.9503787878787879,0.733,0.9575113808801214,0.733,0.9696622781911849,0.733,0.9674885663153708
0.734,0.9518950437317785,0.734,0.9801687763713081,0.734,0.9509469696969697,0.734,0.9585230146686899,0.734,0.9713795077275329,0.734,0.9675879896599722
0.735,0.9524781341107872,0.735,0.9801687763713081,0.735,0.9513257575757575,0.735,0.9585230146686899,0.735,0.9713795077275329,0.735,0.9675879896599722
0.736,0.9524781341107872,0.736,0.9801687763713081,0.736,0.9517045454545454,0.736,0.9595346484572584,0.736,0.9713795077275329,0.736,0.9675879896599722
0.737,0.9524781341107872,0.737,0.9801687763713081,0.737,0.9522727272727273,0.737,0.9595346484572584,0.737,0.9713795077275329,0.737,0.9675879896599722
0.738,0.9533527696793003,0.738,0.9801687763713081,0.738,0.9526515151515151,0.738,0.9595346484572584,0.738,0.9713795077275329,0.738,0.9677868363491748
0.739,0.953935860058309,0.739,0.9801687763713081,0.739,0.9526515151515151,0.739,0.9595346484572584,0.739,0.9719519175729823,0.739,0.9681845297275801
0.74,0.953935860058309,0.74,0.980379746835443,0.74,0.9526515151515151,0.74,0.9595346484572584,0.74,0.9719519175729823,0.74,0.9687810697951879
0.741,0.9542274052478135,0.741,0.980379746835443,0.741,0.953219696969697,0.741,0.9595346484572584,0.741,0.9725243274184316,0.741,0.9688804931397892
0.742,0.9545189504373178,0.742,0.980590717299578,0.742,0.9537878787878787,0.742,0.9600404653515427,0.742,0.9730967372638809,0.742,0.9691787631735932
0.743,0.9548104956268222,0.743,0.9808016877637131,0.743,0.9541666666666667,0.743,0.9600404653515427,0.743,0.9736691471093303,0.743,0.9692781865181944
0.744,0.9548104956268222,0.744,0.9808016877637131,0.744,0.9543560606060606,0.744,0.960546282245827,0.744,0.9736691471093303,0.744,0.9694770332073971
0.745,0.9551020408163265,0.745,0.9808016877637131,0.745,0.9547348484848485,0.745,0.9610520991401112,0.745,0.9736691471093303,0.745,0.9699741499304037
0.746,0.9551020408163265,0.746,0.9808016877637131,0.746,0.9547348484848485,0.746,0.9610520991401112,0.746,0.9736691471093303,0.746,0.9701729966196063
0.747,0.9553935860058309,0.747,0.9810126582278481,0.747,0.9549242424242425,0.747,0.9610520991401112,0.747,0.9742415569547797,0.747,0.9704712666534102
0.748,0.9556851311953353,0.748,0.9812236286919831,0.748,0.9549242424242425,0.748,0.9615579160343956,0.748,0.9742415569547797,0.748,0.9705706899980115
0.749,0.9556851311953353,0.749,0.9812236286919831,0.749,0.9551136363636363,0.749,0.9615579160343956,0.749,0.9742415569547797,0.749,0.9708689600318154
0.75,0.9559766763848396,0.75,0.9814345991561182,0.75,0.9551136363636363,0.75,0.9615579160343956,0.75,0.9748139668002289,0.75,0.9712666534102207
0.751,0.9565597667638484,0.751,0.9816455696202532,0.751,0.9553030303030303,0.751,0.9615579160343956,0.751,0.9748139668002289,0.751,0.9718631934778286
0.752,0.9574344023323615,0.752,0.9818565400843882,0.752,0.9558712121212121,0.752,0.9615579160343956,0.752,0.9753863766456783,0.752,0.9721614635116326
0.753,0.9574344023323615,0.753,0.9820675105485233,0.753,0.956060606060606,0.753,0.9615579160343956,0.753,0.9759587864911277,0.753,0.9721614635116326
0.754,0.9574344023323615,0.754,0.9820675105485233,0.754,0.956060606060606,0.754,0.9615579160343956,0.754,0.976531196336577,0.754,0.9727580035792404
0.755,0.958600583090379,0.755,0.9822784810126582,0.755,0.95625,0.755,0.9620637329286799,0.755,0.978248425872925,0.755,0.972956850268443
0.756,0.9591836734693877,0.756,0.9822784810126582,0.756,0.9566287878787879,0.756,0.9620637329286799,0.756,0.978248425872925,0.756,0.9731556969576457
0.757,0.9591836734693877,0.757,0.9822784810126582,0.757,0.9568181818181818,0.757,0.9620637329286799,0.757,0.978248425872925,0.757,0.9734539669914496
0.758,0.9594752186588922,0.758,0.9827004219409282,0.758,0.9581439393939394,0.758,0.962569549822964,0.758,0.978248425872925,0.758,0.9738516603698548
0.759,0.9594752186588922,0.759,0.9831223628691983,0.759,0.9581439393939394,0.759,0.962569549822964,0.759,0.978248425872925,0.759,0.9741499304036588
0.76,0.9594752186588922,0.76,0.9831223628691983,0.76,0.9583333333333334,0.76,0.962569549822964,0.76,0.9788208357183743,0.76,0.97424935374826
0.761,0.9597667638483965,0.761,0.9831223628691983,0.761,0.9583333333333334,0.761,0.9630753667172484,0.761,0.9788208357183743,0.761,0.974547623782064
0.762,0.9600583090379009,0.762,0.9831223628691983,0.762,0.9587121212121212,0.762,0.9640870005058169,0.762,0.9788208357183743,0.762,0.974845893815868
0.763,0.9600583090379009,0.763,0.9831223628691983,0.763,0.9590909090909091,0.763,0.9645928174001012,0.763,0.9788208357183743,0.763,0.9750447405050706
0.764,0.9603498542274053,0.764,0.9835443037974684,0.764,0.959659090909091,0.764,0.9645928174001012,0.764,0.9788208357183743,0.764,0.9752435871942732
0.765,0.9606413994169096,0.765,0.9837552742616034,0.765,0.959659090909091,0.765,0.9645928174001012,0.765,0.9793932455638237,0.765,0.9753430105388745
0.766,0.960932944606414,0.766,0.9837552742616034,0.766,0.959659090909091,0.766,0.9650986342943855,0.766,0.9793932455638237,0.766,0.9754424338834758
0.767,0.9612244897959183,0.767,0.9837552742616034,0.767,0.9602272727272727,0.767,0.9656044511886697,0.767,0.9793932455638237,0.767,0.9754424338834758
0.768,0.9615160349854227,0.768,0.9837552742616034,0.768,0.9609848484848484,0.768,0.9656044511886697,0.768,0.9793932455638237,0.768,0.9755418572280772
0.769,0.9615160349854227,0.769,0.9837552742616034,0.769,0.9611742424242424,0.769,0.966110268082954,0.769,0.9793932455638237,0.769,0.9757407039172797
0.77,0.9623906705539359,0.77,0.9837552742616034,0.77,0.9615530303030303,0.77,0.966110268082954,0.77,0.9793932455638237,0.77,0.9760389739510837
0.771,0.9629737609329446,0.771,0.9839662447257383,0.771,0.9617424242424243,0.771,0.9666160849772383,0.771,0.979965655409273,0.771,0.9761383972956851
0.772,0.9629737609329446,0.772,0.9841772151898734,0.772,0.9617424242424243,0.772,0.9666160849772383,0.772,0.9805380652547224,0.772,0.976436667329489
0.773,0.9635568513119533,0.773,0.9841772151898734,0.773,0.9617424242424243,0.773,0.9669484066767833,0.773,0.9816828849456211,0.773,0.9765360906740903
0.774,0.9638483965014577,0.774,0.9841772151898734,0.774,0.9619318181818182,0.774,0.9676277187658068,0.774,0.9816828849456211,0.774,0.9766355140186916
0.775,0.9638483965014577,0.775,0.9841772151898734,0.775,0.9621212121212122,0.775,0.9681335356600911,0.775,0.9816828849456211,0.775,0.9767349373632929
0.776,0.9638483965014577,0.776,0.9843881856540084,0.776,0.9625,0.776,0.9686393525543753,0.776,0.9816828849456211,0.776,0.9768343607078942
0.777,0.9638483965014577,0.777,0.9843881856540084,0.777,0.9626893939393939,0.777,0.9686393525543753,0.777,0.9816828849456211,0.777,0.9768343607078942
0.778,0.9641399416909621,0.778,0.9845991561181434,0.778,0.9628787878787879,0.778,0.9691451694486596,0.778,0.9816828849456211,0.778,0.9770332073970969
0.779,0.9641399416909621,0.779,0.9850210970464135,0.779,0.9638257575757576,0.779,0.9691451694486596,0.779,0.9822552947910704,0.779,0.9776297474647048
0.78,0.9641399416909621,0.78,0.9854430379746836,0.78,0.9642045454545455,0.78,0.9701568032372281,0.78,0.9828277046365197,0.78,0.9781268641877112
0.781,0.9641399416909621,0.781,0.9854430379746836,0.781,0.9642045454545455,0.781,0.9706626201315124,0.781,0.9828277046365197,0.781,0.9783257108769139
0.782,0.9641399416909621,0.782,0.9856540084388186,0.782,0.9645833333333333,0.782,0.9711684370257967,0.782,0.9828277046365197,0.782,0.9784251342215152
0.783,0.9641399416909621,0.783,0.9858649789029535,0.783,0.9647727272727272,0.783,0.9716742539200809,0.783,0.9828277046365197,0.783,0.9788228275999205
0.784,0.9647230320699709,0.784,0.9858649789029535,0.784,0.9647727272727272,0.784,0.9716742539200809,0.784,0.9828277046365197,0.784,0.9789222509445218
0.785,0.9650145772594753,0.785,0.9858649789029535,0.785,0.9647727272727272,0.785,0.9726858877086495,0.785,0.9828277046365197,0.785,0.9790216742891231
0.786,0.9653061224489796,0.786,0.9858649789029535,0.786,0.9649621212121212,0.786,0.9731917046029337,0.786,0.9834001144819691,0.786,0.9791210976337243
0.787,0.9661807580174927,0.787,0.9860759493670886,0.787,0.9649621212121212,0.787,0.9731917046029337,0.787,0.9834001144819691,0.787,0.979319944322927
0.788,0.9661807580174927,0.788,0.9862869198312236,0.788,0.9655303030303031,0.788,0.9731917046029337,0.788,0.9839725243274184,0.788,0.9794193676675284
0.789,0.9664723032069971,0.789,0.9862869198312236,0.789,0.9659090909090909,0.789,0.973697521497218,0.789,0.9839725243274184,0.789,0.9798170610459336
0.79,0.9664723032069971,0.79,0.9862869198312236,0.79,0.9660984848484848,0.79,0.973697521497218,0.79,0.9839725243274184,0.79,0.9798170610459336
0.791,0.9664723032069971,0.791,0.9862869198312236,0.791,0.9662878787878788,0.791,0.9742033383915023,0.791,0.9839725243274184,0.791,0.9798170610459336
0.792,0.9664723032069971,0.792,0.9862869198312236,0.792,0.9664772727272727,0.792,0.9747091552857865,0.792,0.9839725243274184,0.792,0.9798170610459336
0.793,0.9664723032069971,0.793,0.9862869198312236,0.793,0.9666666666666667,0.793,0.9747091552857865,0.793,0.9839725243274184,0.793,0.9798170610459336
0.794,0.9670553935860058,0.794,0.9864978902953586,0.794,0.9666666666666667,0.794,0.9747091552857865,0.794,0.9839725243274184,0.794,0.9802147544243388
0.795,0.9670553935860058,0.795,0.9864978902953586,0.795,0.9668560606060606,0.795,0.9747091552857865,0.795,0.9845449341728678,0.795,0.980612447802744
0.796,0.9670553935860058,0.796,0.9864978902953586,0.796,0.9674242424242424,0.796,0.9757207890743551,0.796,0.9845449341728678,0.796,0.9807118711473454
0.797,0.9670553935860058,0.797,0.9864978902953586,0.797,0.9676136363636364,0.797,0.9757207890743551,0.797,0.9845449341728678,0.797,0.980910717836548
0.798,0.9673469387755103,0.798,0.9864978902953586,0.798,0.9679924242424243,0.798,0.9767324228629236,0.798,0.9845449341728678,0.798,0.980910717836548
0.799,0.9673469387755103,0.799,0.9864978902953586,0.799,0.9679924242424243,0.799,0.9767324228629236,0.799,0.9845449341728678,0.799,0.9811095645257506
0.8,0.9676384839650146,0.8,0.9867088607594937,0.8,0.9683712121212121,0.8,0.9767324228629236,0.8,0.9845449341728678,0.8,0.9812089878703519
0.801,0.9676384839650146,0.801,0.9867088607594937,0.801,0.968560606060606,0.801,0.9772382397572079,0.801,0.9845449341728678,0.801,0.9815072579041559
0.802,0.967930029154519,0.802,0.9867088607594937,0.802,0.968939393939394,0.802,0.9772382397572079,0.802,0.9845449341728678,0.802,0.9819049512825612
0.803,0.967930029154519,0.803,0.9867088607594937,0.803,0.968939393939394,0.803,0.9772382397572079,0.803,0.9845449341728678,0.803,0.9819049512825612
0.804,0.967930029154519,0.804,0.9869198312236287,0.804,0.9691287878787879,0.804,0.9782498735457764,0.804,0.9851173440183171,0.804,0.9821037979717637
0.805,0.967930029154519,0.805,0.9869198312236287,0.805,0.9693181818181819,0.805,0.9782498735457764,0.805,0.9851173440183171,0.805,0.9822032213163651
0.806,0.967930029154519,0.806,0.9871308016877637,0.806,0.9693181818181819,0.806,0.9782498735457764,0.806,0.9851173440183171,0.806,0.9825014913501691
0.807,0.9682215743440233,0.807,0.9875527426160338,0.807,0.9696969696969697,0.807,0.9787556904400607,0.807,0.9851173440183171,0.807,0.982799761383973
0.808,0.9682215743440233,0.808,0.9877637130801687,0.808,0.9696969696969697,0.808,0.9787556904400607,0.808,0.9851173440183171,0.808,0.9830980314177769
0.809,0.9688046647230321,0.809,0.9881856540084388,0.809,0.9700757575757576,0.809,0.9797673242286292,0.809,0.9856897538637664,0.809,0.9832968781069795
0.81,0.9688046647230321,0.81,0.9883966244725738,0.81,0.9702651515151515,0.81,0.9802731411229135,0.81,0.9856897538637664,0.81,0.9833963014515809
0.811,0.9688046647230321,0.811,0.9886075949367089,0.811,0.9704545454545455,0.811,0.9802731411229135,0.811,0.9862621637092158,0.811,0.9834957247961822
0.812,0.9688046647230321,0.812,0.9888185654008439,0.812,0.9706439393939394,0.812,0.9807789580171977,0.812,0.9862621637092158,0.812,0.9835951481407834
0.8130000000000001,0.9693877551020408,0.8130000000000001,0.9888185654008439,0.8130000000000001,0.9710227272727273,0.8130000000000001,0.9807789580171977,0.8130000000000001,0.9862621637092158,0.8130000000000001,0.9836945714853847
0.8140000000000001,0.9693877551020408,0.8140000000000001,0.9888185654008439,0.8140000000000001,0.9712121212121212,0.8140000000000001,0.9807789580171977,0.8140000000000001,0.9862621637092158,0.8140000000000001,0.9837939948299861
0.8150000000000001,0.970262390670554,0.8150000000000001,0.9888185654008439,0.8150000000000001,0.9715909090909091,0.8150000000000001,0.9817905918057663,0.8150000000000001,0.9862621637092158,0.8150000000000001,0.9838934181745874
0.8160000000000001,0.970262390670554,0.8160000000000001,0.9888185654008439,0.8160000000000001,0.9715909090909091,0.8160000000000001,0.9822964087000505,0.8160000000000001,0.9862621637092158,0.8160000000000001,0.9841916882083913
0.8170000000000001,0.9708454810495627,0.8170000000000001,0.9888185654008439,0.8170000000000001,0.9715909090909091,0.8170000000000001,0.9822964087000505,0.8170000000000001,0.9862621637092158,0.8170000000000001,0.9841916882083913
0.8180000000000001,0.9717201166180758,0.8180000000000001,0.9890295358649789,0.8180000000000001,0.9715909090909091,0.8180000000000001,0.9822964087000505,0.8180000000000001,0.9862621637092158,0.8180000000000001,0.9842911115529926
0.8190000000000001,0.9717201166180758,0.8190000000000001,0.9890295358649789,0.8190000000000001,0.9715909090909091,0.8190000000000001,0.9822964087000505,0.8190000000000001,0.9862621637092158,0.8190000000000001,0.984390534897594
0.8200000000000001,0.9720116618075801,0.8200000000000001,0.989240506329114,0.8200000000000001,0.971780303030303,0.8200000000000001,0.9822964087000505,0.8200000000000001,0.9862621637092158,0.8200000000000001,0.9845893815867965
0.8210000000000001,0.9723032069970845,0.8210000000000001,0.989451476793249,0.8210000000000001,0.971780303030303,0.8210000000000001,0.9822964087000505,0.8210000000000001,0.9862621637092158,0.8210000000000001,0.9846888049313979
0.8220000000000001,0.972594752186589,0.8220000000000001,0.989451476793249,0.8220000000000001,0.9723484848484848,0.8220000000000001,0.9833080424886191,0.8220000000000001,0.9874069834001145,0.8220000000000001,0.9846888049313979
0.8230000000000001,0.972594752186589,0.8230000000000001,0.989451476793249,0.8230000000000001,0.9723484848484848,0.8230000000000001,0.9833080424886191,0.8230000000000001,0.9874069834001145,0.8230000000000001,0.9848876516206005
0.8240000000000001,0.972594752186589,0.8240000000000001,0.989451476793249,0.8240000000000001,0.9725378787878788,0.8240000000000001,0.9833080424886191,0.8240000000000001,0.9874069834001145,0.8240000000000001,0.9848876516206005
0.8250000000000001,0.9728862973760933,0.8250000000000001,0.989662447257384,0.8250000000000001,0.9727272727272728,0.8250000000000001,0.9838138593829034,0.8250000000000001,0.9874069834001145,0.8250000000000001,0.9849870749652019
0.8260000000000001,0.9728862973760933,0.8260000000000001,0.989662447257384,0.8260000000000001,0.9727272727272728,0.8260000000000001,0.9838138593829034,0.8260000000000001,0.9885518030910132,0.8260000000000001,0.9850864983098031
0.8270000000000001,0.9731778425655977,0.8270000000000001,0.989662447257384,0.8270000000000001,0.9729166666666667,0.8270000000000001,0.9848254931714719,0.8270000000000001,0.9891242129364625,0.8270000000000001,0.9851859216544044
0.8280000000000001,0.9737609329446064,0.8280000000000001,0.989662447257384,0.8280000000000001,0.9729166666666667,0.8280000000000001,0.9848254931714719,0.8280000000000001,0.9891242129364625,0.8280000000000001,0.9853847683436071
0.8290000000000001,0.9737609329446064,0.8290000000000001,0.9898734177215189,0.8290000000000001,0.9732954545454545,0.8290000000000001,0.9853313100657562,0.8290000000000001,0.9891242129364625,0.8290000000000001,0.9853847683436071
0.8300000000000001,0.9737609329446064,0.8300000000000001,0.990084388185654,0.8300000000000001,0.9732954545454545,0.8300000000000001,0.9853313100657562,0.8300000000000001,0.9891242129364625,0.8300000000000001,0.9858818850666137
0.8310000000000001,0.9740524781341108,0.8310000000000001,0.990084388185654,0.8310000000000001,0.9734848484848485,0.8310000000000001,0.9853313100657562,0.8310000000000001,0.9891242129364625,0.8310000000000001,0.9860807317558162
0.8320000000000001,0.9743440233236151,0.8320000000000001,0.990506329113924,0.8320000000000001,0.9734848484848485,0.8320000000000001,0.9853313100657562,0.8320000000000001,0.9891242129364625,0.8320000000000001,0.9860807317558162
0.833,0.9749271137026239,0.833,0.9909282700421941,0.833,0.9734848484848485,0.833,0.9858371269600404,0.833,0.9891242129364625,0.833,0.9863790017896202
0.834,0.9749271137026239,0.834,0.9911392405063291,0.834,0.9734848484848485,0.834,0.9858371269600404,0.834,0.9891242129364625,0.834,0.9865778484788228
0.835,0.9752186588921283,0.835,0.9911392405063291,0.835,0.9736742424242424,0.835,0.986848760748609,0.835,0.9891242129364625,0.835,0.986975541857228
0.836,0.975801749271137,0.836,0.9911392405063291,0.836,0.9742424242424242,0.836,0.9873545776428932,0.836,0.9891242129364625,0.836,0.9870749652018294
0.837,0.975801749271137,0.837,0.9913502109704642,0.837,0.9746212121212121,0.837,0.9878603945371776,0.837,0.9891242129364625,0.837,0.9870749652018294
0.838,0.975801749271137,0.838,0.9913502109704642,0.838,0.9748106060606061,0.838,0.9878603945371776,0.838,0.9891242129364625,0.838,0.9871743885464307
0.839,0.9760932944606414,0.839,0.9913502109704642,0.839,0.975,0.839,0.9878603945371776,0.839,0.9891242129364625,0.839,0.9873732352356334
0.84,0.9760932944606414,0.84,0.9915611814345991,0.84,0.9753787878787878,0.84,0.9878603945371776,0.84,0.9896966227819118,0.84,0.9873732352356334
0.841,0.9763848396501458,0.841,0.9915611814345991,0.841,0.9755681818181818,0.841,0.9878603945371776,0.841,0.9896966227819118,0.841,0.9874726585802346
0.842,0.9763848396501458,0.842,0.9917721518987341,0.842,0.9759469696969697,0.842,0.9883662114314619,0.842,0.9902690326273612,0.842,0.9877709286140386
0.843,0.9763848396501458,0.843,0.9919831223628692,0.843,0.9759469696969697,0.843,0.9883662114314619,0.843,0.9908414424728106,0.843,0.9880691986478425
0.844,0.9763848396501458,0.844,0.9921940928270042,0.844,0.9761363636363637,0.844,0.9883662114314619,0.844,0.9908414424728106,0.844,0.9881686219924438
0.845,0.9763848396501458,0.845,0.9924050632911392,0.845,0.9768939393939394,0.845,0.9883662114314619,0.845,0.9908414424728106,0.845,0.9881686219924438
0.846,0.9763848396501458,0.846,0.9924050632911392,0.846,0.9770833333333333,0.846,0.9893778452200304,0.846,0.9908414424728106,0.846,0.9881686219924438
0.847,0.9763848396501458,0.847,0.9924050632911392,0.847,0.9772727272727273,0.847,0.9893778452200304,0.847,0.9908414424728106,0.847,0.9881686219924438
0.848,0.9766763848396501,0.848,0.9924050632911392,0.848,0.977840909090909,0.848,0.9893778452200304,0.848,0.9908414424728106,0.848,0.9887651620600517
0.849,0.9769679300291545,0.849,0.9924050632911392,0.849,0.977840909090909,0.849,0.9893778452200304,0.849,0.9908414424728106,0.849,0.9887651620600517
0.85,0.9769679300291545,0.85,0.9924050632911392,0.85,0.977840909090909,0.85,0.9898836621143147,0.85,0.9908414424728106,0.85,0.9887651620600517
0.851,0.9769679300291545,0.851,0.9924050632911392,0.851,0.978030303030303,0.851,0.9898836621143147,0.851,0.9908414424728106,0.851,0.9889640087492543
0.852,0.9772594752186589,0.852,0.9926160337552743,0.852,0.978030303030303,0.852,0.9898836621143147,0.852,0.9914138523182598,0.852,0.9889640087492543
0.853,0.9775510204081632,0.853,0.9926160337552743,0.853,0.9784090909090909,0.853,0.9903894790085989,0.853,0.9914138523182598,0.853,0.989162855438457
0.854,0.9793002915451895,0.854,0.9928270042194093,0.854,0.9785984848484849,0.854,0.9903894790085989,0.854,0.9914138523182598,0.854,0.989162855438457
0.855,0.9793002915451895,0.855,0.9928270042194093,0.855,0.9787878787878788,0.855,0.9903894790085989,0.855,0.9914138523182598,0.855,0.9892622787830583
0.856,0.9793002915451895,0.856,0.9928270042194093,0.856,0.9793560606060606,0.856,0.9903894790085989,0.856,0.9914138523182598,0.856,0.9893617021276596
0.857,0.9795918367346939,0.857,0.9930379746835443,0.857,0.9795454545454545,0.857,0.9903894790085989,0.857,0.9914138523182598,0.857,0.9894611254722608
0.858,0.9798833819241982,0.858,0.9932489451476794,0.858,0.9797348484848485,0.858,0.9908952959028832,0.858,0.9914138523182598,0.858,0.9896599721614635
0.859,0.9801749271137026,0.859,0.9932489451476794,0.859,0.9801136363636364,0.859,0.9908952959028832,0.859,0.9914138523182598,0.859,0.9896599721614635
0.86,0.9801749271137026,0.86,0.9932489451476794,0.86,0.9804924242424242,0.86,0.9919069296914517,0.86,0.9914138523182598,0.86,0.9896599721614635
0.861,0.980466472303207,0.861,0.9932489451476794,0.861,0.9806818181818182,0.861,0.992412746585736,0.861,0.9914138523182598,0.861,0.9899582421952674
0.862,0.980466472303207,0.862,0.9932489451476794,0.862,0.9808712121212121,0.862,0.9929185634800203,0.862,0.9914138523182598,0.862,0.9901570888844701
0.863,0.9807580174927114,0.863,0.9932489451476794,0.863,0.9808712121212121,0.863,0.9929185634800203,0.863,0.9919862621637092,0.863,0.9903559355736727
0.864,0.9816326530612245,0.864,0.9934599156118143,0.864,0.9808712121212121,0.864,0.9939301972685888,0.864,0.9919862621637092,0.864,0.9908530522966793
0.865,0.9816326530612245,0.865,0.9934599156118143,0.865,0.9810606060606061,0.865,0.9939301972685888,0.865,0.9919862621637092,0.865,0.9908530522966793
0.866,0.9819241982507289,0.866,0.9934599156118143,0.866,0.9816287878787879,0.866,0.9939301972685888,0.866,0.9919862621637092,0.866,0.9909524756412805
0.867,0.9822157434402332,0.867,0.9934599156118143,0.867,0.9818181818181818,0.867,0.9939301972685888,0.867,0.9919862621637092,0.867,0.9912507456750845
0.868,0.9822157434402332,0.868,0.9934599156118143,0.868,0.9820075757575758,0.868,0.9939301972685888,0.868,0.9919862621637092,0.868,0.9912507456750845
0.869,0.9827988338192419,0.869,0.9934599156118143,0.869,0.9823863636363637,0.869,0.9939301972685888,0.869,0.9919862621637092,0.869,0.9914495923642871
0.87,0.9827988338192419,0.87,0.9934599156118143,0.87,0.9823863636363637,0.87,0.9939301972685888,0.87,0.9919862621637092,0.87,0.9915490157088884
0.871,0.9830903790087464,0.871,0.9934599156118143,0.871,0.9833333333333333,0.871,0.9939301972685888,0.871,0.9919862621637092,0.871,0.9915490157088884
0.872,0.9836734693877551,0.872,0.9934599156118143,0.872,0.9835227272727273,0.872,0.9939301972685888,0.872,0.9919862621637092,0.872,0.9917478623980911
0.873,0.9836734693877551,0.873,0.9936708860759493,0.873,0.9837121212121213,0.873,0.9939301972685888,0.873,0.9919862621637092,0.873,0.9917478623980911
0.874,0.9836734693877551,0.874,0.9936708860759493,0.874,0.9840909090909091,0.874,0.9939301972685888,0.874,0.9919862621637092,0.874,0.9917478623980911
0.875,0.9836734693877551,0.875,0.9936708860759493,0.875,0.9840909090909091,0.875,0.9939301972685888,0.875,0.9919862621637092,0.875,0.9917478623980911
0.876,0.9839650145772595,0.876,0.9936708860759493,0.876,0.9840909090909091,0.876,0.9939301972685888,0.876,0.9919862621637092,0.876,0.992046132431895
0.877,0.9839650145772595,0.877,0.9940928270042194,0.877,0.984280303030303,0.877,0.9939301972685888,0.877,0.9919862621637092,0.877,0.992046132431895
0.878,0.9842565597667638,0.878,0.9940928270042194,0.878,0.9846590909090909,0.878,0.9939301972685888,0.878,0.9919862621637092,0.878,0.992046132431895
0.879,0.9845481049562682,0.879,0.9940928270042194,0.879,0.9846590909090909,0.879,0.9939301972685888,0.879,0.9919862621637092,0.879,0.992046132431895
0.88,0.9848396501457726,0.88,0.9943037974683544,0.88,0.9850378787878787,0.88,0.9939301972685888,0.88,0.9919862621637092,0.88,0.9921455557764963
0.881,0.9848396501457726,0.881,0.9945147679324895,0.881,0.9854166666666667,0.881,0.9939301972685888,0.881,0.9919862621637092,0.881,0.9924438258103002
0.882,0.9851311953352769,0.882,0.9945147679324895,0.882,0.9856060606060606,0.882,0.9939301972685888,0.882,0.9925586720091586,0.882,0.9927420958441042
0.883,0.9857142857142858,0.883,0.9947257383966245,0.883,0.9856060606060606,0.883,0.9939301972685888,0.883,0.9925586720091586,0.883,0.9928415191887056
0.884,0.9857142857142858,0.884,0.9947257383966245,0.884,0.9856060606060606,0.884,0.9939301972685888,0.884,0.9925586720091586,0.884,0.9928415191887056
0.885,0.9857142857142858,0.885,0.9949367088607595,0.885,0.9856060606060606,0.885,0.9944360141628731,0.885,0.9925586720091586,0.885,0.9929409425333068
0.886,0.9862973760932945,0.886,0.9949367088607595,0.886,0.9856060606060606,0.886,0.9944360141628731,0.886,0.9925586720091586,0.886,0.9931397892225095
0.887,0.9865889212827988,0.887,0.9949367088607595,0.887,0.9857954545454546,0.887,0.9944360141628731,0.887,0.9925586720091586,0.887,0.9933386359117121
0.888,0.9868804664723032,0.888,0.9951476793248946,0.888,0.9857954545454546,0.888,0.9944360141628731,0.888,0.9925586720091586,0.888,0.993636905945516
0.889,0.9874635568513119,0.889,0.9953586497890295,0.889,0.9859848484848485,0.889,0.9949418310571573,0.889,0.9925586720091586,0.889,0.993636905945516
0.89,0.9874635568513119,0.89,0.9953586497890295,0.89,0.9859848484848485,0.89,0.9954476479514416,0.89,0.9925586720091586,0.89,0.993636905945516
0.891,0.9874635568513119,0.891,0.9953586497890295,0.891,0.9859848484848485,0.891,0.9954476479514416,0.891,0.9925586720091586,0.891,0.9937363292901173
0.892,0.9874635568513119,0.892,0.9953586497890295,0.892,0.9861742424242425,0.892,0.9954476479514416,0.892,0.9925586720091586,0.892,0.9937363292901173
0.893,0.9877551020408163,0.893,0.9953586497890295,0.893,0.9863636363636363,0.893,0.9959534648457259,0.893,0.9925586720091586,0.893,0.9938357526347187
0.894,0.9877551020408163,0.894,0.9953586497890295,0.894,0.9863636363636363,0.894,0.9959534648457259,0.894,0.9931310818546079,0.894,0.9938357526347187
0.895,0.9877551020408163,0.895,0.9953586497890295,0.895,0.9863636363636363,0.895,0.9959534648457259,0.895,0.9931310818546079,0.895,0.9938357526347187
0.896,0.9889212827988338,0.896,0.9953586497890295,0.896,0.9863636363636363,0.896,0.9959534648457259,0.896,0.9931310818546079,0.896,0.9941340226685226
0.897,0.9892128279883382,0.897,0.9953586497890295,0.897,0.9865530303030303,0.897,0.9959534648457259,0.897,0.9931310818546079,0.897,0.9942334460131239
0.898,0.9892128279883382,0.898,0.9953586497890295,0.898,0.9869318181818182,0.898,0.9959534648457259,0.898,0.9931310818546079,0.898,0.9943328693577252
0.899,0.9892128279883382,0.899,0.9953586497890295,0.899,0.9871212121212121,0.899,0.9959534648457259,0.899,0.9937034917000572,0.899,0.9945317160469278
0.9,0.9892128279883382,0.9,0.9953586497890295,0.9,0.9871212121212121,0.9,0.9959534648457259,0.9,0.9937034917000572,0.9,0.9946311393915291
0.901,0.9895043731778426,0.901,0.9953586497890295,0.901,0.987310606060606,0.901,0.9959534648457259,0.901,0.9942759015455066,0.901,0.9946311393915291
0.902,0.9895043731778426,0.902,0.9955696202531645,0.902,0.9875,0.902,0.9959534648457259,0.902,0.994848311390956,0.902,0.9946311393915291
0.903,0.9895043731778426,0.903,0.9955696202531645,0.903,0.9880681818181818,0.903,0.9959534648457259,0.903,0.994848311390956,0.903,0.9946311393915291
0.904,0.9897959183673469,0.904,0.9955696202531645,0.904,0.9880681818181818,0.904,0.9959534648457259,0.904,0.994848311390956,0.904,0.9947305627361305
0.905,0.9897959183673469,0.905,0.9959915611814346,0.905,0.9888257575757575,0.905,0.9969650986342944,0.905,0.9954207212364052,0.905,0.9948299860807318
0.906,0.9897959183673469,0.906,0.9959915611814346,0.906,0.9890151515151515,0.906,0.9969650986342944,0.906,0.9954207212364052,0.906,0.9950288327699344
0.907,0.9897959183673469,0.907,0.9959915611814346,0.907,0.9892045454545455,0.907,0.9974709155285787,0.907,0.9954207212364052,0.907,0.9951282561145357
0.908,0.9900874635568513,0.908,0.9959915611814346,0.908,0.9893939393939394,0.908,0.9974709155285787,0.908,0.9954207212364052,0.908,0.995227679459137
0.909,0.9900874635568513,0.909,0.9959915611814346,0.909,0.9895833333333334,0.909,0.9974709155285787,0.909,0.9954207212364052,0.909,0.9953271028037384
0.91,0.9900874635568513,0.91,0.9962025316455696,0.91,0.9897727272727272,0.91,0.9974709155285787,0.91,0.9954207212364052,0.91,0.9953271028037384
0.911,0.9903790087463556,0.911,0.9962025316455696,0.911,0.9899621212121212,0.911,0.9974709155285787,0.911,0.9954207212364052,0.911,0.9953271028037384
0.912,0.99067055393586,0.912,0.9962025316455696,0.912,0.9903409090909091,0.912,0.9974709155285787,0.912,0.9959931310818546,0.912,0.9954265261483396
0.913,0.99067055393586,0.913,0.9962025316455696,0.913,0.990719696969697,0.913,0.9974709155285787,0.913,0.9959931310818546,0.913,0.9954265261483396
0.914,0.99067055393586,0.914,0.9966244725738397,0.914,0.9912878787878788,0.914,0.9974709155285787,0.914,0.9959931310818546,0.914,0.9956253728375423
0.915,0.9912536443148688,0.915,0.9968354430379747,0.915,0.9912878787878788,0.915,0.9974709155285787,0.915,0.9959931310818546,0.915,0.9957247961821436
0.916,0.9915451895043732,0.916,0.9968354430379747,0.916,0.9916666666666667,0.916,0.9974709155285787,0.916,0.9959931310818546,0.916,0.9957247961821436
0.917,0.9915451895043732,0.917,0.9968354430379747,0.917,0.9916666666666667,0.917,0.9974709155285787,0.917,0.9959931310818546,0.917,0.9957247961821436
0.918,0.9915451895043732,0.918,0.9968354430379747,0.918,0.9916666666666667,0.918,0.9974709155285787,0.918,0.9959931310818546,0.918,0.9957247961821436
0.919,0.9915451895043732,0.919,0.9968354430379747,0.919,0.9916666666666667,0.919,0.9974709155285787,0.919,0.9959931310818546,0.919,0.9957247961821436
0.92,0.9915451895043732,0.92,0.9968354430379747,0.92,0.9916666666666667,0.92,0.9974709155285787,0.92,0.9959931310818546,0.92,0.9957247961821436
0.921,0.9918367346938776,0.921,0.9968354430379747,0.921,0.9916666666666667,0.921,0.9974709155285787,0.921,0.996565540927304,0.921,0.9957247961821436
0.922,0.9918367346938776,0.922,0.9968354430379747,0.922,0.9918560606060606,0.922,0.9974709155285787,0.922,0.996565540927304,0.922,0.9957247961821436
0.923,0.9918367346938776,0.923,0.9968354430379747,0.923,0.9918560606060606,0.923,0.9974709155285787,0.923,0.996565540927304,0.923,0.9957247961821436
0.924,0.9918367346938776,0.924,0.9968354430379747,0.924,0.9918560606060606,0.924,0.9974709155285787,0.924,0.996565540927304,0.924,0.9959236428713462
0.925,0.9921282798833819,0.925,0.9968354430379747,0.925,0.9918560606060606,0.925,0.9974709155285787,0.925,0.996565540927304,0.925,0.9960230662159475
0.926,0.9924198250728863,0.926,0.9968354430379747,0.926,0.9920454545454546,0.926,0.9974709155285787,0.926,0.996565540927304,0.926,0.9961224895605488
0.927,0.9924198250728863,0.927,0.9968354430379747,0.927,0.9920454545454546,0.927,0.9974709155285787,0.927,0.9971379507727532,0.927,0.9961224895605488
0.928,0.9924198250728863,0.928,0.9968354430379747,0.928,0.9920454545454546,0.928,0.9974709155285787,0.928,0.9971379507727532,0.928,0.9962219129051502
0.929,0.9924198250728863,0.929,0.9968354430379747,0.929,0.9920454545454546,0.929,0.9974709155285787,0.929,0.9971379507727532,0.929,0.9962219129051502
0.93,0.9927113702623906,0.93,0.9968354430379747,0.93,0.9922348484848484,0.93,0.9974709155285787,0.93,0.9971379507727532,0.93,0.9964207595943527
0.931,0.9932944606413994,0.931,0.9968354430379747,0.931,0.9922348484848484,0.931,0.9979767324228629,0.931,0.9971379507727532,0.931,0.9964207595943527
0.932,0.9932944606413994,0.932,0.9970464135021097,0.932,0.9922348484848484,0.932,0.9979767324228629,0.932,0.9971379507727532,0.932,0.9966196062835554
0.933,0.9932944606413994,0.933,0.9970464135021097,0.933,0.9922348484848484,0.933,0.9979767324228629,0.933,0.9977103606182026,0.933,0.9966196062835554
0.934,0.9932944606413994,0.934,0.9972573839662447,0.934,0.9931818181818182,0.934,0.9979767324228629,0.934,0.9977103606182026,0.934,0.9966196062835554
0.935,0.9935860058309038,0.935,0.9972573839662447,0.935,0.9931818181818182,0.935,0.9979767324228629,0.935,0.9977103606182026,0.935,0.9967190296281567
0.936,0.9935860058309038,0.936,0.9972573839662447,0.936,0.9931818181818182,0.936,0.9979767324228629,0.936,0.9977103606182026,0.936,0.9967190296281567
0.937,0.9935860058309038,0.937,0.9972573839662447,0.937,0.9933712121212122,0.937,0.9979767324228629,0.937,0.9977103606182026,0.937,0.9967190296281567
0.9380000000000001,0.9938775510204082,0.9380000000000001,0.9972573839662447,0.9380000000000001,0.9933712121212122,0.9380000000000001,0.9979767324228629,0.9380000000000001,0.9977103606182026,0.9380000000000001,0.9967190296281567
0.9390000000000001,0.9941690962099126,0.9390000000000001,0.9972573839662447,0.9390000000000001,0.9933712121212122,0.9390000000000001,0.9984825493171472,0.9390000000000001,0.9977103606182026,0.9390000000000001,0.996818452972758
0.9400000000000001,0.9941690962099126,0.9400000000000001,0.9972573839662447,0.9400000000000001,0.9933712121212122,0.9400000000000001,0.9984825493171472,0.9400000000000001,0.9977103606182026,0.9400000000000001,0.9969178763173593
0.9410000000000001,0.9941690962099126,0.9410000000000001,0.9972573839662447,0.9410000000000001,0.9933712121212122,0.9410000000000001,0.9989883662114315,0.9410000000000001,0.9977103606182026,0.9410000000000001,0.997116723006562
0.9420000000000001,0.9947521865889213,0.9420000000000001,0.9974683544303797,0.9420000000000001,0.993560606060606,0.9420000000000001,0.9989883662114315,0.9420000000000001,0.9977103606182026,0.9420000000000001,0.9972161463511633
0.9430000000000001,0.9947521865889213,0.9430000000000001,0.9974683544303797,0.9430000000000001,0.993560606060606,0.9430000000000001,0.9989883662114315,0.9430000000000001,0.9977103606182026,0.9430000000000001,0.9973155696957645
0.9440000000000001,0.9947521865889213,0.9440000000000001,0.9974683544303797,0.9440000000000001,0.99375,0.9440000000000001,0.9989883662114315,0.9440000000000001,0.9977103606182026,0.9440000000000001,0.9973155696957645
0.9450000000000001,0.9950437317784256,0.9450000000000001,0.9974683544303797,0.9450000000000001,0.9939393939393939,0.9450000000000001,0.9989883662114315,0.9450000000000001,0.9977103606182026,0.9450000000000001,0.9974149930403658
0.9460000000000001,0.99533527696793,0.9460000000000001,0.9974683544303797,0.9460000000000001,0.9941287878787879,0.9460000000000001,0.9989883662114315,0.9460000000000001,0.9977103606182026,0.9460000000000001,0.9974149930403658
0.9470000000000001,0.9956268221574344,0.9470000000000001,0.9974683544303797,0.9470000000000001,0.9941287878787879,0.9470000000000001,0.9989883662114315,0.9470000000000001,0.9977103606182026,0.9470000000000001,0.9976138397295685
0.9480000000000001,0.9956268221574344,0.9480000000000001,0.9974683544303797,0.9480000000000001,0.9941287878787879,0.9480000000000001,0.9989883662114315,0.9480000000000001,0.9977103606182026,0.9480000000000001,0.9976138397295685
0.9490000000000001,0.9956268221574344,0.9490000000000001,0.9974683544303797,0.9490000000000001,0.9941287878787879,0.9490000000000001,0.9994941831057157,0.9490000000000001,0.9977103606182026,0.9490000000000001,0.9978126864187711
0.9500000000000001,0.9959183673469387,0.9500000000000001,0.9976793248945147,0.9500000000000001,0.9941287878787879,0.9500000000000001,0.9994941831057157,0.9500000000000001,0.9977103606182026,0.9500000000000001,0.9980115331079737
0.9510000000000001,0.9962099125364432,0.9510000000000001,0.9978902953586498,0.9510000000000001,0.9941287878787879,0.9510000000000001,0.9994941831057157,0.9510000000000001,0.9977103606182026,0.9510000000000001,0.9981109564525751
0.9520000000000001,0.9967930029154519,0.9520000000000001,0.9978902953586498,0.9520000000000001,0.9943181818181818,0.9520000000000001,0.9994941831057157,0.9520000000000001,0.9977103606182026,0.9520000000000001,0.9982103797971764
0.9530000000000001,0.9967930029154519,0.9530000000000001,0.9978902953586498,0.9530000000000001,0.9943181818181818,0.9530000000000001,0.9994941831057157,0.9530000000000001,0.9977103606182026,0.9530000000000001,0.9983098031417776
0.9540000000000001,0.9973760932944606,0.9540000000000001,0.9981012658227848,0.9540000000000001,0.9946969696969697,0.9540000000000001,0.9994941831057157,0.9540000000000001,0.9977103606182026,0.9540000000000001,0.9986080731755816
0.9550000000000001,0.9973760932944606,0.9550000000000001,0.9981012658227848,0.9550000000000001,0.9948863636363636,0.9550000000000001,0.9994941831057157,0.9550000000000001,0.9977103606182026,0.9550000000000001,0.998707496520183
0.9560000000000001,0.9973760932944606,0.9560000000000001,0.9981012658227848,0.9560000000000001,0.9950757575757576,0.9560000000000001,0.9994941831057157,0.9560000000000001,0.9977103606182026,0.9560000000000001,0.9988069198647842
0.9570000000000001,0.997667638483965,0.9570000000000001,0.9983122362869198,0.9570000000000001,0.9952651515151515,0.9570000000000001,0.9994941831057157,0.9570000000000001,0.9977103606182026,0.9570000000000001,0.9989063432093855
0.9580000000000001,0.997667638483965,0.9580000000000001,0.9983122362869198,0.9580000000000001,0.9952651515151515,0.9580000000000001,0.9994941831057157,0.9580000000000001,0.998282770463652,0.9580000000000001,0.9990057665539869
0.9590000000000001,0.9979591836734694,0.9590000000000001,0.9983122362869198,0.9590000000000001,0.9952651515151515,0.9590000000000001,0.9994941831057157,0.9590000000000001,0.998282770463652,0.9590000000000001,0.9991051898985882
0.96,0.9979591836734694,0.96,0.9983122362869198,0.96,0.9952651515151515,0.96,0.9994941831057157,0.96,0.998282770463652,0.96,0.9991051898985882
0.961,0.9979591836734694,0.961,0.9983122362869198,0.961,0.9954545454545455,0.961,0.9994941831057157,0.961,0.998282770463652,0.961,0.9992046132431895
0.962,0.9979591836734694,0.962,0.9985232067510549,0.962,0.9956439393939394,0.962,0.9994941831057157,0.962,0.998282770463652,0.962,0.9992046132431895
0.963,0.9979591836734694,0.963,0.9985232067510549,0.963,0.9958333333333333,0.963,0.9994941831057157,0.963,0.998282770463652,0.963,0.9992046132431895
0.964,0.9979591836734694,0.964,0.9985232067510549,0.964,0.9960227272727272,0.964,0.9994941831057157,0.964,0.998282770463652,0.964,0.9993040365877908
0.965,0.9979591836734694,0.965,0.9985232067510549,0.965,0.9960227272727272,0.965,0.9994941831057157,0.965,0.998282770463652,0.965,0.9994034599323921
0.966,0.9982507288629737,0.966,0.9985232067510549,0.966,0.9960227272727272,0.966,1.0,0.966,0.998282770463652,0.966,0.9994034599323921
0.967,0.9982507288629737,0.967,0.9985232067510549,0.967,0.9962121212121212,0.967,1.0,0.967,0.9988551803091014,0.967,0.9994034599323921
0.968,0.9982507288629737,0.968,0.9985232067510549,0.968,0.9965909090909091,0.968,1.0,0.968,0.9988551803091014,0.968,0.9994034599323921
0.969,0.9985422740524781,0.969,0.9985232067510549,0.969,0.9967803030303031,0.969,1.0,0.969,0.9988551803091014,0.969,0.9995028832769934
0.97,0.9985422740524781,0.97,0.9985232067510549,0.97,0.996969696969697,0.97,1.0,0.97,0.9994275901545506,0.97,0.9995028832769934
0.971,0.9985422740524781,0.971,0.9985232067510549,0.971,0.996969696969697,0.971,1.0,0.971,0.9994275901545506,0.971,0.9995028832769934
0.972,0.9985422740524781,0.972,0.9987341772151899,0.972,0.996969696969697,0.972,1.0,0.972,0.9994275901545506,0.972,0.9996023066215948
0.973,0.9988338192419826,0.973,0.9987341772151899,0.973,0.996969696969697,0.973,1.0,0.973,0.9994275901545506,0.973,0.9996023066215948
0.974,0.9988338192419826,0.974,0.9987341772151899,0.974,0.9971590909090909,0.974,1.0,0.974,0.9994275901545506,0.974,0.9997017299661961
0.975,0.9988338192419826,0.975,0.9989451476793249,0.975,0.9973484848484848,0.975,1.0,0.975,0.9994275901545506,0.975,0.9997017299661961
0.976,0.9988338192419826,0.976,0.9989451476793249,0.976,0.9975378787878788,0.976,1.0,0.976,0.9994275901545506,0.976,0.9998011533107973
0.977,0.9988338192419826,0.977,0.9989451476793249,0.977,0.9975378787878788,0.977,1.0,0.977,0.9994275901545506,0.977,0.9998011533107973
0.978,0.9988338192419826,0.978,0.99915611814346,0.978,0.9979166666666667,0.978,1.0,0.978,0.9994275901545506,0.978,0.9998011533107973
0.979,0.9988338192419826,0.979,0.99915611814346,0.979,0.9981060606060606,0.979,1.0,0.979,0.9994275901545506,0.979,0.9998011533107973
0.98,0.9988338192419826,0.98,0.99915611814346,0.98,0.9982954545454545,0.98,1.0,0.98,0.9994275901545506,0.98,0.9998011533107973
0.981,0.9991253644314869,0.981,0.99915611814346,0.981,0.9984848484848485,0.981,1.0,0.981,0.9994275901545506,0.981,0.9999005766553987
0.982,0.9991253644314869,0.982,0.99915611814346,0.982,0.9984848484848485,0.982,1.0,0.982,0.9994275901545506,0.982,0.9999005766553987
0.983,0.9991253644314869,0.983,0.9993670886075949,0.983,0.9984848484848485,0.983,1.0,0.983,0.9994275901545506,0.983,0.9999005766553987
0.984,0.9991253644314869,0.984,0.9993670886075949,0.984,0.9986742424242424,0.984,1.0,0.984,0.9994275901545506,0.984,0.9999005766553987
0.985,0.9994169096209913,0.985,0.9993670886075949,0.985,0.9988636363636364,0.985,1.0,0.985,1.0,0.985,1.0
0.986,0.9994169096209913,0.986,0.9993670886075949,0.986,0.9990530303030303,0.986,1.0,0.986,1.0,0.986,1.0
0.987,0.9994169096209913,0.987,0.9995780590717299,0.987,0.9990530303030303,0.987,1.0,0.987,1.0,0.987,1.0
0.988,0.9994169096209913,0.988,0.9995780590717299,0.988,0.9990530303030303,0.988,1.0,0.988,1.0,0.988,1.0
0.989,0.9994169096209913,0.989,0.9995780590717299,0.989,0.9994318181818181,0.989,1.0,0.989,1.0,0.989,1.0
0.99,0.9994169096209913,0.99,0.9995780590717299,0.99,0.9994318181818181,0.99,1.0,0.99,1.0,0.99,1.0
0.991,0.9997084548104956,0.991,0.9995780590717299,0.991,0.9994318181818181,0.991,1.0,0.991,1.0,0.991,1.0
0.992,0.9997084548104956,0.992,0.9995780590717299,0.992,0.9994318181818181,0.992,1.0,0.992,1.0,0.992,1.0
0.993,0.9997084548104956,0.993,0.9995780590717299,0.993,0.9994318181818181,0.993,1.0,0.993,1.0,0.993,1.0
0.994,0.9997084548104956,0.994,0.9995780590717299,0.994,0.9996212121212121,0.994,1.0,0.994,1.0,0.994,1.0
0.995,0.9997084548104956,0.995,0.9995780590717299,0.995,0.9996212121212121,0.995,1.0,0.995,1.0,0.995,1.0
0.996,1.0,0.996,0.9995780590717299,0.996,0.999810606060606,0.996,1.0,0.996,1.0,0.996,1.0
0.997,1.0,0.997,0.9995780590717299,0.997,0.999810606060606,0.997,1.0,0.997,1.0,0.997,1.0
0.998,1.0,0.998,0.999789029535865,0.998,1.0,0.998,1.0,0.998,1.0,0.998,1.0
0.999,1.0,0.999,1.0,0.999,1.0,0.999,1.0,0.999,1.0,0.999,1.0
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/classification_MFTC_DET.csv <==
fpr-probit-authority,fnr-probit-authority,fpr-probit-care,fnr-probit-care,fpr-probit-fairness,fnr-probit-fairness,fpr-probit-loyalty,fnr-probit-loyalty,fpr-probit-sanctity,fnr-probit-sanctity,fpr-probit-any,fnr-probit-any
-inf,1.7417,-inf,1.2456,-inf,1.8681,-inf,2.2686,-inf,1.5358,-inf,1.6739
-3.0902,1.2831,-3.0902,0.8282,-3.0902,0.6604,-3.0902,0.9841,-3.0902,1.1114,-3.0902,1.3316
-2.8782,1.1878,-2.8782,0.6823,-2.8782,0.4526,-2.8782,0.8915,-2.8782,0.9661,-2.8782,0.4627
-2.7478,1.0353,-2.7478,0.6234,-2.7478,0.3517,-2.7478,0.7762,-2.7478,0.8748,-2.7478,0.2625
-2.6521,0.9586,-2.6521,0.5212,-2.6521,0.2791,-2.6521,0.768,-2.6521,0.7902,-2.6521,0.194
-2.5758,0.8579,-2.5758,0.4002,-2.5758,0.2198,-2.5758,0.6887,-2.5758,0.7066,-2.5758,0.0287
-2.5121,0.7652,-2.5121,0.3687,-2.5121,0.1739,-2.5121,0.6582,-2.5121,0.675,-2.5121,-0.0531
-2.4573,0.6183,-2.4573,0.3424,-2.4573,0.1348,-2.4573,0.6209,-2.4573,0.6584,-2.4573,-0.0579
-2.4089,0.5524,-2.4089,0.2791,-2.4089,0.1137,-2.4089,0.6091,-2.4089,0.6339,-2.4089,-0.0663
-2.3656,0.528,-2.3656,0.2375,-2.3656,0.0927,-2.3656,0.5858,-2.3656,0.5565,-2.3656,-0.0913
-2.3263,0.5127,-2.3263,0.2113,-2.3263,0.0654,-2.3263,0.5151,-2.3263,0.5219,-2.3263,-0.106
-2.2904,0.4466,-2.2904,0.2085,-2.2904,0.0539,-2.2904,0.4848,-2.2904,0.4805,-2.2904,-0.1296
-2.2571,0.4332,-2.2571,0.1611,-2.2571,0.0466,-2.2571,0.4401,-2.2571,0.4435,-2.2571,-0.1539
-2.2262,0.4065,-2.2262,0.1306,-2.2262,0.0403,-2.2262,0.4294,-2.2262,0.4198,-2.2262,-0.2184
-2.1973,0.392,-2.1973,0.1039,-2.1973,0.0246,-2.1973,0.4095,-2.1973,0.3999,-2.1973,-0.2542
-2.1701,0.3504,-2.1701,0.0452,-2.1701,-0.0183,-2.1701,0.3976,-2.1701,0.3749,-2.1701,-0.3288
-2.1444,0.3374,-2.1444,0.0398,-2.1444,-0.0434,-2.1444,0.3871,-2.1444,0.3483,-2.1444,-0.3367
-2.1201,0.3046,-2.1201,0.0224,-2.1201,-0.0623,-2.1201,0.3623,-2.1201,0.3184,-2.1201,-0.3577
-2.0969,0.2469,-2.0969,0.0123,-2.0969,-0.0948,-2.0969,0.3558,-2.0969,0.2854,-2.0969,-0.392
-2.0749,0.2401,-2.0749,-0.0142,-2.0749,-0.099,-2.0749,0.3481,-2.0749,0.2733,-2.0749,-0.393
-2.0537,0.1991,-2.0537,-0.0196,-2.0537,-0.1042,-2.0537,0.339,-2.0537,0.2647,-2.0537,-0.4516
-2.0335,0.1878,-2.0335,-0.0297,-2.0335,-0.1158,-2.0335,0.3339,-2.0335,0.239,-2.0335,-0.4605
-2.0141,0.1787,-2.0141,-0.0361,-2.0141,-0.1263,-2.0141,0.3249,-2.0141,0.2151,-2.0141,-0.4778
-1.9954,0.1584,-1.9954,-0.0526,-1.9954,-0.1337,-1.9954,0.3006,-1.9954,0.2032,-1.9954,-0.5011
-1.9774,0.1304,-1.9774,-0.0544,-1.9774,-0.1517,-1.9774,0.2943,-1.9774,0.1947,-1.9774,-0.5017
-1.96,0.1203,-1.96,-0.0727,-1.96,-0.157,-1.96,0.2702,-1.96,0.1897,-1.96,-0.5393
-1.9431,0.108,-1.9431,-0.0782,-1.9431,-0.1835,-1.9431,0.2476,-1.9431,0.1762,-1.9431,-0.5568
-1.9268,0.0912,-1.9268,-0.092,-1.9268,-0.2005,-1.9268,0.2163,-1.9268,0.1475,-1.9268,-0.5612
-1.911,0.0723,-1.911,-0.0984,-1.911,-0.2219,-1.911,0.2089,-1.911,0.1224,-1.911,-0.5778
-1.8957,0.0645,-1.8957,-0.1214,-1.8957,-0.2305,-1.8957,0.1915,-1.8957,0.104,-1.8957,-0.5934
-1.8808,0.0489,-1.8808,-0.1223,-1.8808,-0.2467,-1.8808,0.1878,-1.8808,0.089,-1.8808,-0.6019
-1.8663,0.0422,-1.8663,-0.1306,-1.8663,-0.2477,-1.8663,0.1754,-1.8663,0.074,-1.8663,-0.6246
-1.8522,0.0345,-1.8522,-0.1407,-1.8522,-0.2564,-1.8522,0.1606,-1.8522,0.064,-1.8522,-0.6297
-1.8384,0.0144,-1.8384,-0.1564,-1.8384,-0.2629,-1.8384,0.1459,-1.8384,0.0607,-1.8384,-0.6412
-1.825,-0.0033,-1.825,-0.1638,-1.825,-0.2726,-1.825,0.1385,-1.825,0.0457,-1.825,-0.6447
-1.8119,-0.0122,-1.8119,-0.1815,-1.8119,-0.2791,-1.8119,0.1299,-1.8119,0.0291,-1.8119,-0.6482
-1.7991,-0.0267,-1.7991,-0.1926,-1.7991,-0.2868,-1.7991,0.1176,-1.7991,-0.0008,-1.7991,-0.6834
-1.7866,-0.04,-1.7866,-0.2029,-1.7866,-0.29,-1.7866,0.1078,-1.7866,-0.0042,-1.7866,-0.6989
-1.7744,-0.0545,-1.7744,-0.215,-1.7744,-0.2977,-1.7744,0.0944,-1.7744,-0.0174,-1.7744,-0.7025
-1.7624,-0.0723,-1.7624,-0.23,-1.7624,-0.3064,-1.7624,0.0858,-1.7624,-0.0307,-1.7624,-0.7037
-1.7507,-0.0912,-1.7507,-0.2319,-1.7507,-0.3108,-1.7507,0.0785,-1.7507,-0.0407,-1.7507,-0.7146
-1.7392,-0.0924,-1.7392,-0.2601,-1.7392,-0.3152,-1.7392,0.0736,-1.7392,-0.059,-1.7392,-0.7158
-1.7279,-0.108,-1.7279,-0.282,-1.7279,-0.3218,-1.7279,0.059,-1.7279,-0.069,-1.7279,-0.7304
-1.7169,-0.127,-1.7169,-0.3029,-1.7169,-0.3339,-1.7169,0.0432,-1.7169,-0.0907,-1.7169,-0.7311
-1.706,-0.1326,-1.706,-0.3039,-1.706,-0.3406,-1.706,0.0298,-1.706,-0.099,-1.706,-0.7348
-1.6954,-0.1382,-1.6954,-0.3106,-1.6954,-0.345,-1.6954,0.0249,-1.6954,-0.114,-1.6954,-0.7509
-1.6849,-0.1438,-1.6849,-0.3183,-1.6849,-0.3484,-1.6849,0.0201,-1.6849,-0.1191,-1.6849,-0.759
-1.6747,-0.1472,-1.6747,-0.325,-1.6747,-0.3561,-1.6747,-0.0018,-1.6747,-0.1308,-1.6747,-0.7798
-1.6646,-0.1607,-1.6646,-0.3424,-1.6646,-0.3684,-1.6646,-0.0116,-1.6646,-0.1341,-1.6646,-0.783
-1.6546,-0.1878,-1.6546,-0.3531,-1.6546,-0.3684,-1.6546,-0.0213,-1.6546,-0.1392,-1.6546,-0.783
-1.6449,-0.2025,-1.6449,-0.3648,-1.6449,-0.3841,-1.6449,-0.0249,-1.6449,-0.1526,-1.6449,-0.783
-1.6352,-0.207,-1.6352,-0.3765,-1.6352,-0.3898,-1.6352,-0.042,-1.6352,-0.1694,-1.6352,-0.7901
-1.6258,-0.2207,-1.6258,-0.3913,-1.6258,-0.3977,-1.6258,-0.0663,-1.6258,-0.1728,-1.6258,-0.803
-1.6164,-0.2321,-1.6164,-0.3992,-1.6164,-0.4011,-1.6164,-0.0749,-1.6164,-0.1745,-1.6164,-0.8121
-1.6072,-0.2378,-1.6072,-0.4012,-1.6072,-0.4159,-1.6072,-0.0895,-1.6072,-0.1931,-1.6072,-0.8147
-1.5982,-0.2481,-1.5982,-0.4022,-1.5982,-0.4216,-1.5982,-0.092,-1.5982,-0.21,-1.5982,-0.8239
-1.5893,-0.255,-1.5893,-0.4071,-1.5893,-0.4342,-1.5893,-0.1017,-1.5893,-0.2151,-1.5893,-0.8246
-1.5805,-0.2584,-1.5805,-0.4131,-1.5805,-0.4388,-1.5805,-0.1078,-1.5805,-0.227,-1.5805,-0.8299
-1.5718,-0.263,-1.5718,-0.4161,-1.5718,-0.4399,-1.5718,-0.1115,-1.5718,-0.2321,-1.5718,-0.8306
-1.5632,-0.2664,-1.5632,-0.4241,-1.5632,-0.4503,-1.5632,-0.1115,-1.5632,-0.2338,-1.5632,-0.8365
-1.5548,-0.2722,-1.5548,-0.4291,-1.5548,-0.4596,-1.5548,-0.1262,-1.5548,-0.2424,-1.5548,-0.8479
-1.5464,-0.2757,-1.5464,-0.4311,-1.5464,-0.4677,-1.5464,-0.1373,-1.5464,-0.2458,-1.5464,-0.8479
-1.5382,-0.2838,-1.5382,-0.4411,-1.5382,-0.4701,-1.5382,-0.1446,-1.5382,-0.2647,-1.5382,-0.8567
-1.5301,-0.2919,-1.5301,-0.4451,-1.5301,-0.4736,-1.5301,-0.1545,-1.5301,-0.2647,-1.5301,-0.8567
-1.522,-0.2953,-1.522,-0.4593,-1.522,-0.4794,-1.522,-0.1705,-1.522,-0.2698,-1.522,-0.8574
-1.5141,-0.3012,-1.5141,-0.4726,-1.5141,-0.4948,-1.5141,-0.173,-1.5141,-0.2767,-1.5141,-0.8676
-1.5063,-0.3035,-1.5063,-0.4787,-1.5063,-0.5019,-1.5063,-0.1779,-1.5063,-0.2837,-1.5063,-0.8738
-1.4985,-0.3116,-1.4985,-0.4859,-1.4985,-0.5019,-1.4985,-0.1841,-1.4985,-0.2906,-1.4985,-0.8828
-1.4909,-0.321,-1.4909,-0.489,-1.4909,-0.509,-1.4909,-0.1865,-1.4909,-0.294,-1.4909,-0.8856
-1.4833,-0.3304,-1.4833,-0.4921,-1.4833,-0.5126,-1.4833,-0.1965,-1.4833,-0.3027,-1.4833,-0.8905
-1.4758,-0.3327,-1.4758,-0.4962,-1.4758,-0.5221,-1.4758,-0.2014,-1.4758,-0.3114,-1.4758,-0.8954
-1.4684,-0.3409,-1.4684,-0.5014,-1.4684,-0.5293,-1.4684,-0.2201,-1.4684,-0.3132,-1.4684,-0.901
-1.4611,-0.3445,-1.4611,-0.5066,-1.4611,-0.5305,-1.4611,-0.2276,-1.4611,-0.3237,-1.4611,-0.9059
-1.4538,-0.3527,-1.4538,-0.5086,-1.4538,-0.5305,-1.4538,-0.2388,-1.4538,-0.3237,-1.4538,-0.9059
-1.4466,-0.3563,-1.4466,-0.5191,-1.4466,-0.5354,-1.4466,-0.2438,-1.4466,-0.3307,-1.4466,-0.9152
-1.4395,-0.3622,-1.4395,-0.5327,-1.4395,-0.5378,-1.4395,-0.2463,-1.4395,-0.3395,-1.4395,-0.9209
-1.4325,-0.3646,-1.4325,-0.5348,-1.4325,-0.545,-1.4325,-0.2501,-1.4325,-0.3447,-1.4325,-0.9303
-1.4255,-0.3753,-1.4255,-0.539,-1.4255,-0.5462,-1.4255,-0.2538,-1.4255,-0.35,-1.4255,-0.9325
-1.4187,-0.3836,-1.4187,-0.5443,-1.4187,-0.5511,-1.4187,-0.2614,-1.4187,-0.35,-1.4187,-0.9347
-1.4118,-0.3932,-1.4118,-0.5454,-1.4118,-0.5535,-1.4118,-0.2677,-1.4118,-0.3518,-1.4118,-0.9376
-1.4051,-0.3992,-1.4051,-0.5518,-1.4051,-0.5572,-1.4051,-0.2715,-1.4051,-0.3589,-1.4051,-0.9383
-1.3984,-0.4077,-1.3984,-0.5582,-1.3984,-0.5621,-1.3984,-0.2765,-1.3984,-0.3624,-1.3984,-0.9383
-1.3917,-0.4077,-1.3917,-0.5603,-1.3917,-0.5695,-1.3917,-0.2828,-1.3917,-0.366,-1.3917,-0.9523
-1.3852,-0.4234,-1.3852,-0.5732,-1.3852,-0.5756,-1.3852,-0.2955,-1.3852,-0.3695,-1.3852,-0.9552
-1.3787,-0.4259,-1.3787,-0.5753,-1.3787,-0.5781,-1.3787,-0.2993,-1.3787,-0.3767,-1.3787,-0.9582
-1.3722,-0.4332,-1.3722,-0.5829,-1.3722,-0.5843,-1.3722,-0.3006,-1.3722,-0.391,-1.3722,-0.9589
-1.3658,-0.4368,-1.3658,-0.5894,-1.3658,-0.5892,-1.3658,-0.3019,-1.3658,-0.3963,-1.3658,-0.9604
-1.3595,-0.4466,-1.3595,-0.5916,-1.3595,-0.6005,-1.3595,-0.307,-1.3595,-0.3999,-1.3595,-0.9619
-1.3532,-0.4552,-1.3532,-0.5927,-1.3532,-0.6042,-1.3532,-0.307,-1.3532,-0.3999,-1.3532,-0.9627
-1.3469,-0.4577,-1.3469,-0.5992,-1.3469,-0.6068,-1.3469,-0.3146,-1.3469,-0.4035,-1.3469,-0.9709
-1.3408,-0.4639,-1.3408,-0.5992,-1.3408,-0.6093,-1.3408,-0.3159,-1.3408,-0.4072,-1.3408,-0.9739
-1.3346,-0.4688,-1.3346,-0.608,-1.3346,-0.6118,-1.3346,-0.3159,-1.3346,-0.409,-1.3346,-0.9747
-1.3285,-0.4788,-1.3285,-0.6091,-1.3285,-0.6232,-1.3285,-0.3172,-1.3285,-0.4126,-1.3285,-0.977
-1.3225,-0.48,-1.3225,-0.6135,-1.3225,-0.6257,-1.3225,-0.3249,-1.3225,-0.4198,-1.3225,-0.9808
-1.3165,-0.4925,-1.3165,-0.6179,-1.3165,-0.6346,-1.3165,-0.3313,-1.3165,-0.4216,-1.3165,-0.9876
-1.3106,-0.4976,-1.3106,-0.6223,-1.3106,-0.6385,-1.3106,-0.3339,-1.3106,-0.4271,-1.3106,-0.9915
-1.3047,-0.5102,-1.3047,-0.6301,-1.3047,-0.6462,-1.3047,-0.3352,-1.3047,-0.4307,-1.3047,-0.9922
-1.2988,-0.5191,-1.2988,-0.6323,-1.2988,-0.6488,-1.2988,-0.3364,-1.2988,-0.4399,-1.2988,-0.993
-1.293,-0.5229,-1.293,-0.6346,-1.293,-0.654,-1.293,-0.3429,-1.293,-0.4399,-1.293,-0.9953
-1.2873,-0.5293,-1.2873,-0.6368,-1.2873,-0.6578,-1.2873,-0.3442,-1.2873,-0.4399,-1.2873,-1.0007
-1.2816,-0.5305,-1.2816,-0.6368,-1.2816,-0.6604,-1.2816,-0.3558,-1.2816,-0.4454,-1.2816,-1.0007
-1.2759,-0.5331,-1.2759,-0.6447,-1.2759,-0.663,-1.2759,-0.3597,-1.2759,-0.449,-1.2759,-1.0203
-1.2702,-0.5408,-1.2702,-0.6469,-1.2702,-0.6722,-1.2702,-0.3727,-1.2702,-0.4564,-1.2702,-1.0243
-1.2646,-0.5421,-1.2646,-0.6503,-1.2646,-0.6788,-1.2646,-0.3766,-1.2646,-0.4619,-1.2646,-1.0243
-1.2591,-0.5421,-1.2591,-0.6514,-1.2591,-0.692,-1.2591,-0.3792,-1.2591,-0.4656,-1.2591,-1.0243
-1.2536,-0.5485,-1.2536,-0.6537,-1.2536,-0.7,-1.2536,-0.3819,-1.2536,-0.4749,-1.2536,-1.0275
-1.2481,-0.5498,-1.2481,-0.6548,-1.2481,-0.7013,-1.2481,-0.3897,-1.2481,-0.4786,-1.2481,-1.0307
-1.2426,-0.555,-1.2426,-0.6616,-1.2426,-0.7027,-1.2426,-0.395,-1.2426,-0.4805,-1.2426,-1.0307
-1.2372,-0.5589,-1.2372,-0.6616,-1.2372,-0.704,-1.2372,-0.3989,-1.2372,-0.4842,-1.2372,-1.0315
-1.2319,-0.5615,-1.2319,-0.6719,-1.2319,-0.7161,-1.2319,-0.4015,-1.2319,-0.4861,-1.2319,-1.0339
-1.2265,-0.5615,-1.2265,-0.6731,-1.2265,-0.7215,-1.2265,-0.4068,-1.2265,-0.4936,-1.2265,-1.0347
-1.2212,-0.5654,-1.2212,-0.6754,-1.2212,-0.7311,-1.2212,-0.4134,-1.2212,-0.4955,-1.2212,-1.0363
-1.216,-0.5824,-1.216,-0.6765,-1.216,-0.7338,-1.216,-0.4161,-1.216,-0.5086,-1.216,-1.0363
-1.2107,-0.5864,-1.2107,-0.6799,-1.2107,-0.7352,-1.2107,-0.4201,-1.2107,-0.5181,-1.2107,-1.0387
-1.2055,-0.593,-1.2055,-0.6892,-1.2055,-0.7393,-1.2055,-0.4267,-1.2055,-0.5219,-1.2055,-1.0484
-1.2004,-0.5956,-1.2004,-0.6938,-1.2004,-0.742,-1.2004,-0.4294,-1.2004,-0.5296,-1.2004,-1.0484
-1.1952,-0.5956,-1.1952,-0.695,-1.1952,-0.7434,-1.1952,-0.4334,-1.1952,-0.5372,-1.1952,-1.0517
-1.1901,-0.597,-1.1901,-0.6962,-1.1901,-0.7503,-1.1901,-0.4347,-1.1901,-0.5449,-1.1901,-1.055
-1.185,-0.6023,-1.185,-0.6962,-1.185,-0.7517,-1.185,-0.4387,-1.185,-0.5526,-1.185,-1.0558
-1.18,-0.6076,-1.18,-0.6997,-1.18,-0.7573,-1.18,-0.4495,-1.18,-0.5526,-1.18,-1.0591
-1.175,-0.609,-1.175,-0.7032,-1.175,-0.7587,-1.175,-0.4522,-1.175,-0.5526,-1.175,-1.0591
-1.17,-0.6103,-1.17,-0.7067,-1.17,-0.76,-1.17,-0.4535,-1.17,-0.5565,-1.17,-1.0648
-1.165,-0.6143,-1.165,-0.7114,-1.165,-0.7642,-1.165,-0.4562,-1.165,-0.5623,-1.165,-1.0657
-1.1601,-0.617,-1.1601,-0.7114,-1.1601,-0.767,-1.1601,-0.4616,-1.1601,-0.5721,-1.1601,-1.0682
-1.1552,-0.617,-1.1552,-0.7149,-1.1552,-0.7713,-1.1552,-0.4643,-1.1552,-0.576,-1.1552,-1.074
-1.1503,-0.6224,-1.1503,-0.7244,-1.1503,-0.7755,-1.1503,-0.4643,-1.1503,-0.578,-1.1503,-1.0757
-1.1455,-0.6264,-1.1455,-0.7268,-1.1455,-0.7783,-1.1455,-0.4657,-1.1455,-0.5799,-1.1455,-1.0799
-1.1407,-0.6373,-1.1407,-0.7315,-1.1407,-0.7812,-1.1407,-0.4684,-1.1407,-0.5858,-1.1407,-1.0824
-1.1359,-0.64,-1.1359,-0.7351,-1.1359,-0.7826,-1.1359,-0.4684,-1.1359,-0.5878,-1.1359,-1.0858
-1.1311,-0.6482,-1.1311,-0.7375,-1.1311,-0.7826,-1.1311,-0.4807,-1.1311,-0.5898,-1.1311,-1.09
-1.1264,-0.6482,-1.1264,-0.7411,-1.1264,-0.7826,-1.1264,-0.482,-1.1264,-0.5918,-1.1264,-1.096
-1.1217,-0.6496,-1.1217,-0.7435,-1.1217,-0.7868,-1.1217,-0.4848,-1.1217,-0.5997,-1.1217,-1.0995
-1.117,-0.6496,-1.117,-0.7435,-1.117,-0.7911,-1.117,-0.4889,-1.117,-0.6037,-1.117,-1.1064
-1.1123,-0.6551,-1.1123,-0.7484,-1.1123,-0.7969,-1.1123,-0.4957,-1.1123,-0.6057,-1.1123,-1.1072
-1.1077,-0.6592,-1.1077,-0.7532,-1.1077,-0.7983,-1.1077,-0.5012,-1.1077,-0.6117,-1.1077,-1.1168
-1.1031,-0.6634,-1.1031,-0.7544,-1.1031,-0.8041,-1.1031,-0.504,-1.1031,-0.6157,-1.1031,-1.1168
-1.0985,-0.6661,-1.0985,-0.7581,-1.0985,-0.807,-1.0985,-0.5081,-1.0985,-0.6217,-1.0985,-1.1195
-1.0939,-0.6675,-1.0939,-0.7581,-1.0939,-0.8084,-1.0939,-0.5095,-1.0939,-0.6298,-1.0939,-1.1239
-1.0893,-0.6773,-1.0893,-0.7666,-1.0893,-0.8113,-1.0893,-0.5137,-1.0893,-0.6339,-1.0893,-1.1274
-1.0848,-0.6801,-1.0848,-0.7678,-1.0848,-0.8186,-1.0848,-0.5179,-1.0848,-0.6379,-1.0848,-1.1292
-1.0803,-0.6801,-1.0803,-0.7703,-1.0803,-0.8186,-1.0803,-0.522,-1.0803,-0.6379,-1.0803,-1.1301
-1.0758,-0.6801,-1.0758,-0.7703,-1.0758,-0.8245,-1.0758,-0.5304,-1.0758,-0.6379,-1.0758,-1.1319
-1.0714,-0.6871,-1.0714,-0.7703,-1.0714,-0.8289,-1.0714,-0.5416,-1.0714,-0.642,-1.0714,-1.1319
-1.0669,-0.6899,-1.0669,-0.7728,-1.0669,-0.8289,-1.0669,-0.5473,-1.0669,-0.642,-1.0669,-1.1372
-1.0625,-0.6927,-1.0625,-0.7765,-1.0625,-0.8303,-1.0625,-0.5515,-1.0625,-0.644,-1.0625,-1.1381
-1.0581,-0.6927,-1.0581,-0.7802,-1.0581,-0.8333,-1.0581,-0.5572,-1.0581,-0.6461,-1.0581,-1.1381
-1.0537,-0.6998,-1.0537,-0.7839,-1.0537,-0.8333,-1.0537,-0.5586,-1.0537,-0.6461,-1.0537,-1.1435
-1.0494,-0.7041,-1.0494,-0.7889,-1.0494,-0.8437,-1.0494,-0.5643,-1.0494,-0.6522,-1.0494,-1.1435
-1.045,-0.7112,-1.045,-0.7951,-1.045,-0.8467,-1.045,-0.5686,-1.045,-0.6543,-1.045,-1.1481
-1.0407,-0.7155,-1.0407,-0.8014,-1.0407,-0.8482,-1.0407,-0.57,-1.0407,-0.6564,-1.0407,-1.1499
-1.0364,-0.7198,-1.0364,-0.8027,-1.0364,-0.8542,-1.0364,-0.5758,-1.0364,-0.6625,-1.0364,-1.1535
-1.0322,-0.7198,-1.0322,-0.8039,-1.0322,-0.8557,-1.0322,-0.5858,-1.0322,-0.6625,-1.0322,-1.1554
-1.0279,-0.7213,-1.0279,-0.809,-1.0279,-0.8602,-1.0279,-0.5887,-1.0279,-0.6729,-1.0279,-1.1563
-1.0237,-0.7256,-1.0237,-0.8103,-1.0237,-0.8633,-1.0237,-0.5916,-1.0237,-0.6729,-1.0237,-1.159
-1.0194,-0.7285,-1.0194,-0.8103,-1.0194,-0.8633,-1.0194,-0.596,-1.0194,-0.6729,-1.0194,-1.1646
-1.0152,-0.7314,-1.0152,-0.8103,-1.0152,-0.8633,-1.0152,-0.5974,-1.0152,-0.6729,-1.0152,-1.1655
-1.011,-0.7416,-1.011,-0.8141,-1.011,-0.8633,-1.011,-0.6047,-1.011,-0.6792,-1.011,-1.1674
-1.0069,-0.7416,-1.0069,-0.8217,-1.0069,-0.8694,-1.0069,-0.6106,-1.0069,-0.6792,-1.0069,-1.1674
-1.0027,-0.7475,-1.0027,-0.8256,-1.0027,-0.8694,-1.0027,-0.6135,-1.0027,-0.6813,-1.0027,-1.1767
-0.9986,-0.7519,-0.9986,-0.8269,-0.9986,-0.8724,-0.9986,-0.6223,-0.9986,-0.6813,-0.9986,-1.1777
-0.9945,-0.7519,-0.9945,-0.8282,-0.9945,-0.8755,-0.9945,-0.6238,-0.9945,-0.6834,-0.9945,-1.1805
-0.9904,-0.7548,-0.9904,-0.8307,-0.9904,-0.8925,-0.9904,-0.6268,-0.9904,-0.6876,-0.9904,-1.1852
-0.9863,-0.7622,-0.9863,-0.8307,-0.9863,-0.894,-0.9863,-0.6297,-0.9863,-0.6897,-0.9863,-1.1852
-0.9822,-0.7667,-0.9822,-0.8385,-0.9822,-0.894,-0.9822,-0.6312,-0.9822,-0.696,-0.9822,-1.1852
-0.9782,-0.7712,-0.9782,-0.8424,-0.9782,-0.8956,-0.9782,-0.6327,-0.9782,-0.7045,-0.9782,-1.1852
-0.9741,-0.7742,-0.9741,-0.845,-0.9741,-0.8972,-0.9741,-0.6342,-0.9741,-0.7045,-0.9741,-1.1909
-0.9701,-0.7772,-0.9701,-0.8463,-0.9701,-0.9019,-0.9701,-0.6357,-0.9701,-0.7066,-0.9701,-1.1919
-0.9661,-0.7772,-0.9661,-0.8516,-0.9661,-0.905,-0.9661,-0.6387,-0.9661,-0.7109,-0.9661,-1.1919
-0.9621,-0.7817,-0.9621,-0.8542,-0.9621,-0.905,-0.9621,-0.6401,-0.9621,-0.7109,-0.9621,-1.1967
-0.9581,-0.7862,-0.9581,-0.8542,-0.9581,-0.9082,-0.9581,-0.6416,-0.9581,-0.7109,-0.9581,-1.1986
-0.9542,-0.7877,-0.9542,-0.8581,-0.9542,-0.9082,-0.9542,-0.6446,-0.9542,-0.7216,-0.9542,-1.1996
-0.9502,-0.7938,-0.9502,-0.8648,-0.9502,-0.9098,-0.9502,-0.6461,-0.9502,-0.726,-0.9502,-1.2083
-0.9463,-0.7953,-0.9463,-0.8674,-0.9463,-0.9145,-0.9463,-0.6536,-0.9463,-0.7303,-0.9463,-1.2083
-0.9424,-0.803,-0.9424,-0.8714,-0.9424,-0.9145,-0.9424,-0.6582,-0.9424,-0.7325,-0.9424,-1.2083
-0.9385,-0.8045,-0.9385,-0.8728,-0.9385,-0.9145,-0.9385,-0.6597,-0.9385,-0.739,-0.9385,-1.2083
-0.9346,-0.8045,-0.9346,-0.8754,-0.9346,-0.9177,-0.9346,-0.6642,-0.9346,-0.7412,-0.9346,-1.2103
-0.9307,-0.8045,-0.9307,-0.8754,-0.9307,-0.9257,-0.9307,-0.6657,-0.9307,-0.7434,-0.9307,-1.2122
-0.9269,-0.8061,-0.9269,-0.8781,-0.9269,-0.9273,-0.9269,-0.6673,-0.9269,-0.7522,-0.9269,-1.2132
-0.923,-0.8122,-0.923,-0.8822,-0.923,-0.9289,-0.923,-0.6688,-0.923,-0.7566,-0.923,-1.2142
-0.9192,-0.8184,-0.9192,-0.8903,-0.9192,-0.9321,-0.9192,-0.6703,-0.9192,-0.7588,-0.9192,-1.2142
-0.9154,-0.8231,-0.9154,-0.8957,-0.9154,-0.9354,-0.9154,-0.6718,-0.9154,-0.7588,-0.9154,-1.2191
-0.9116,-0.8246,-0.9116,-0.8971,-0.9116,-0.9354,-0.9116,-0.6749,-0.9116,-0.761,-0.9116,-1.2191
-0.9078,-0.8278,-0.9078,-0.8998,-0.9078,-0.9386,-0.9078,-0.6764,-0.9078,-0.761,-0.9078,-1.2201
-0.904,-0.8278,-0.904,-0.9053,-0.904,-0.9386,-0.904,-0.6764,-0.904,-0.7632,-0.904,-1.2221
-0.9002,-0.8388,-0.9002,-0.9053,-0.9002,-0.9435,-0.9002,-0.6779,-0.9002,-0.7632,-0.9002,-1.2221
-0.8965,-0.8404,-0.8965,-0.9067,-0.8965,-0.9517,-0.8965,-0.6841,-0.8965,-0.7655,-0.8965,-1.226
-0.8927,-0.8547,-0.8927,-0.9095,-0.8927,-0.9566,-0.8927,-0.6871,-0.8927,-0.7677,-0.8927,-1.227
-0.889,-0.8611,-0.889,-0.915,-0.889,-0.9633,-0.889,-0.6933,-0.889,-0.7699,-0.889,-1.229
-0.8853,-0.8659,-0.8853,-0.9164,-0.8853,-0.9649,-0.8853,-0.6964,-0.8853,-0.7744,-0.8853,-1.231
-0.8816,-0.874,-0.8816,-0.922,-0.8816,-0.9649,-0.8816,-0.6964,-0.8816,-0.7744,-0.8816,-1.2321
-0.8779,-0.8757,-0.8779,-0.9248,-0.8779,-0.9666,-0.8779,-0.698,-0.8779,-0.7811,-0.8779,-1.2321
-0.8742,-0.8757,-0.8742,-0.9248,-0.8742,-0.9666,-0.8742,-0.698,-0.8742,-0.7811,-0.8742,-1.2321
-0.8705,-0.8806,-0.8705,-0.929,-0.8705,-0.9716,-0.8705,-0.7011,-0.8705,-0.7834,-0.8705,-1.2321
-0.8669,-0.8839,-0.8669,-0.9318,-0.8669,-0.975,-0.8669,-0.7042,-0.8669,-0.7902,-0.8669,-1.2341
-0.8633,-0.8904,-0.8633,-0.9318,-0.8633,-0.9834,-0.8633,-0.7042,-0.8633,-0.797,-0.8633,-1.2341
-0.8596,-0.8954,-0.8596,-0.9346,-0.8596,-0.9851,-0.8596,-0.7073,-0.8596,-0.797,-0.8596,-1.2422
-0.856,-0.8987,-0.856,-0.9446,-0.856,-0.9851,-0.856,-0.7104,-0.856,-0.797,-0.856,-1.2473
-0.8524,-0.9054,-0.8524,-0.9503,-0.8524,-0.9885,-0.8524,-0.712,-0.8524,-0.7993,-0.8524,-1.2503
-0.8488,-0.9104,-0.8488,-0.9503,-0.8488,-0.9936,-0.8488,-0.7183,-0.8488,-0.7993,-0.8488,-1.2701
-0.8452,-0.9121,-0.8452,-0.9517,-0.8452,-0.9971,-0.8452,-0.7199,-0.8452,-0.8016,-0.8452,-1.2701
-0.8416,-0.9138,-0.8416,-0.9517,-0.8416,-1.0022,-0.8416,-0.7214,-0.8416,-0.8085,-0.8416,-1.2722
-0.8381,-0.9223,-0.8381,-0.9575,-0.8381,-1.0057,-0.8381,-0.7262,-0.8381,-0.8131,-0.8381,-1.2743
-0.8345,-0.9223,-0.8345,-0.9604,-0.8345,-1.0057,-0.8345,-0.7325,-0.8345,-0.8154,-0.8345,-1.2743
-0.831,-0.9274,-0.831,-0.9633,-0.831,-1.0074,-0.831,-0.7325,-0.831,-0.8177,-0.831,-1.2743
-0.8274,-0.9429,-0.8274,-0.9662,-0.8274,-1.0092,-0.8274,-0.7341,-0.8274,-0.82,-0.8274,-1.2754
-0.8239,-0.9446,-0.8239,-0.9677,-0.8239,-1.0162,-0.8239,-0.7357,-0.8239,-0.82,-0.8239,-1.2754
-0.8204,-0.9498,-0.8204,-0.9721,-0.8204,-1.0197,-0.8204,-0.7357,-0.8204,-0.8247,-0.8204,-1.2754
-0.8169,-0.9498,-0.8169,-0.9735,-0.8169,-1.0197,-0.8169,-0.7373,-0.8169,-0.8294,-0.8169,-1.2786
-0.8134,-0.9551,-0.8134,-0.975,-0.8134,-1.0232,-0.8134,-0.7389,-0.8134,-0.8294,-0.8134,-1.2796
-0.8099,-0.9586,-0.8099,-0.9765,-0.8099,-1.0267,-0.8099,-0.7437,-0.8099,-0.8341,-0.8099,-1.2807
-0.8064,-0.9656,-0.8064,-0.9765,-0.8064,-1.0285,-0.8064,-0.7453,-0.8064,-0.8411,-0.8064,-1.2839
-0.803,-0.9674,-0.803,-0.9794,-0.803,-1.0321,-0.803,-0.7485,-0.803,-0.8411,-0.803,-1.2893
-0.7995,-0.9674,-0.7995,-0.9794,-0.7995,-1.0374,-0.7995,-0.7534,-0.7995,-0.8411,-0.7995,-1.2925
-0.7961,-0.9674,-0.7961,-0.9824,-0.7961,-1.041,-0.7961,-0.755,-0.7961,-0.8435,-0.7961,-1.2936
-0.7926,-0.9763,-0.7926,-0.9824,-0.7926,-1.0428,-0.7926,-0.7647,-0.7926,-0.8459,-0.7926,-1.3002
-0.7892,-0.9799,-0.7892,-0.9824,-0.7892,-1.0446,-0.7892,-0.7712,-0.7892,-0.8507,-0.7892,-1.3002
-0.7858,-0.9835,-0.7858,-0.9838,-0.7858,-1.05,-0.7858,-0.7778,-0.7858,-0.8507,-0.7858,-1.3034
-0.7824,-0.9871,-0.7824,-0.9838,-0.7824,-1.0519,-0.7824,-0.7795,-0.7824,-0.853,-0.7824,-1.3034
-0.779,-0.9871,-0.779,-0.9868,-0.779,-1.0555,-0.779,-0.7828,-0.779,-0.853,-0.779,-1.3034
-0.7756,-0.9871,-0.7756,-0.9868,-0.7756,-1.0573,-0.7756,-0.7861,-0.7756,-0.853,-0.7756,-1.3045
-0.7722,-0.9871,-0.7722,-0.9868,-0.7722,-1.061,-0.7722,-0.7877,-0.7722,-0.853,-0.7722,-1.3056
-0.7688,-0.9907,-0.7688,-0.9868,-0.7688,-1.0628,-0.7688,-0.7877,-0.7688,-0.8554,-0.7688,-1.3101
-0.7655,-0.998,-0.7655,-0.9898,-0.7655,-1.0684,-0.7655,-0.7977,-0.7655,-0.8675,-0.7655,-1.3101
-0.7621,-0.998,-0.7621,-0.9913,-0.7621,-1.0684,-0.7621,-0.8027,-0.7621,-0.8723,-0.7621,-1.3101
-0.7588,-0.9999,-0.7588,-0.9943,-0.7588,-1.0702,-0.7588,-0.8027,-0.7588,-0.8748,-0.7588,-1.3101
-0.7554,-1.0054,-0.7554,-0.9988,-0.7554,-1.0702,-0.7554,-0.8061,-0.7554,-0.8772,-0.7554,-1.3134
-0.7521,-1.0091,-0.7521,-1.0018,-0.7521,-1.0814,-0.7521,-0.8095,-0.7521,-0.8772,-0.7521,-1.3168
-0.7488,-1.0165,-0.7488,-1.0033,-0.7488,-1.0833,-0.7488,-0.8145,-0.7488,-0.8772,-0.7488,-1.319
-0.7454,-1.0165,-0.7454,-1.0063,-0.7454,-1.0908,-0.7454,-0.8145,-0.7454,-0.8796,-0.7454,-1.319
-0.7421,-1.0165,-0.7421,-1.0079,-0.7421,-1.0908,-0.7421,-0.8162,-0.7421,-0.8845,-0.7421,-1.319
-0.7388,-1.0202,-0.7388,-1.0094,-0.7388,-1.0946,-0.7388,-0.8162,-0.7388,-0.8895,-0.7388,-1.3201
-0.7356,-1.0221,-0.7356,-1.0094,-0.7356,-1.0985,-0.7356,-0.8196,-0.7356,-0.8944,-0.7356,-1.3212
-0.7323,-1.0258,-0.7323,-1.0139,-0.7323,-1.1004,-0.7323,-0.8213,-0.7323,-0.8969,-0.7323,-1.3292
-0.729,-1.0296,-0.729,-1.0201,-0.729,-1.1061,-0.729,-0.823,-0.729,-0.9019,-0.729,-1.3326
-0.7257,-1.0315,-0.7257,-1.0232,-0.7257,-1.1081,-0.7257,-0.823,-0.7257,-0.9069,-0.7257,-1.336
-0.7225,-1.0372,-0.7225,-1.0309,-0.7225,-1.11,-0.7225,-0.823,-0.7225,-0.9069,-0.7225,-1.3383
-0.7192,-1.0429,-0.7192,-1.0325,-0.7192,-1.1119,-0.7192,-0.8265,-0.7192,-0.9119,-0.7192,-1.3406
-0.716,-1.0525,-0.716,-1.0371,-0.716,-1.1178,-0.716,-0.8265,-0.716,-0.9144,-0.716,-1.3452
-0.7128,-1.0623,-0.7128,-1.0387,-0.7128,-1.1217,-0.7128,-0.8316,-0.7128,-0.9144,-0.7128,-1.3452
-0.7095,-1.076,-0.7095,-1.0403,-0.7095,-1.1217,-0.7095,-0.8402,-0.7095,-0.9169,-0.7095,-1.3499
-0.7063,-1.076,-0.7063,-1.0418,-0.7063,-1.1237,-0.7063,-0.8402,-0.7063,-0.9195,-0.7063,-1.3499
-0.7031,-1.084,-0.7031,-1.0418,-0.7031,-1.1237,-0.7031,-0.8454,-0.7031,-0.9195,-0.7031,-1.357
-0.6999,-1.086,-0.6999,-1.0434,-0.6999,-1.1296,-0.6999,-0.8472,-0.6999,-0.9195,-0.6999,-1.3677
-0.6967,-1.092,-0.6967,-1.045,-0.6967,-1.1296,-0.6967,-0.8489,-0.6967,-0.9322,-0.6967,-1.3749
-0.6935,-1.1001,-0.6935,-1.0466,-0.6935,-1.1355,-0.6935,-0.8524,-0.6935,-0.9425,-0.6935,-1.3761
-0.6903,-1.1042,-0.6903,-1.0497,-0.6903,-1.1375,-0.6903,-0.8542,-0.6903,-0.9451,-0.6903,-1.3761
-0.6871,-1.1042,-0.6871,-1.0545,-0.6871,-1.1375,-0.6871,-0.8577,-0.6871,-0.9451,-0.6871,-1.3761
-0.684,-1.1063,-0.684,-1.0561,-0.684,-1.1395,-0.684,-0.8683,-0.684,-0.9503,-0.684,-1.3846
-0.6808,-1.1083,-0.6808,-1.0577,-0.6808,-1.1415,-0.6808,-0.8718,-0.6808,-0.9529,-0.6808,-1.3908
-0.6776,-1.1186,-0.6776,-1.0609,-0.6776,-1.1415,-0.6776,-0.8736,-0.6776,-0.9529,-0.6776,-1.3933
-0.6745,-1.1207,-0.6745,-1.0722,-0.6745,-1.1415,-0.6745,-0.8772,-0.6745,-0.9608,-0.6745,-1.3945
-0.6713,-1.1312,-0.6713,-1.082,-0.6713,-1.1516,-0.6713,-0.8772,-0.6713,-0.9635,-0.6713,-1.3945
-0.6682,-1.1333,-0.6682,-1.0836,-0.6682,-1.1557,-0.6682,-0.8825,-0.6682,-0.9635,-0.6682,-1.3982
-0.6651,-1.1333,-0.6651,-1.0869,-0.6651,-1.1557,-0.6651,-0.8843,-0.6651,-0.9661,-0.6651,-1.4007
-0.662,-1.1375,-0.662,-1.0886,-0.662,-1.1598,-0.662,-0.8879,-0.662,-0.9741,-0.662,-1.4045
-0.6588,-1.1461,-0.6588,-1.0952,-0.6588,-1.1618,-0.6588,-0.8934,-0.6588,-0.9767,-0.6588,-1.4045
-0.6557,-1.1482,-0.6557,-1.0952,-0.6557,-1.1618,-0.6557,-0.9025,-0.6557,-0.9794,-0.6557,-1.4045
-0.6526,-1.1503,-0.6526,-1.0952,-0.6526,-1.1639,-0.6526,-0.9025,-0.6526,-0.9875,-0.6526,-1.4045
-0.6495,-1.1547,-0.6495,-1.0985,-0.6495,-1.1659,-0.6495,-0.9098,-0.6495,-0.9875,-0.6495,-1.4045
-0.6464,-1.159,-0.6464,-1.1036,-0.6464,-1.168,-0.6464,-0.9116,-0.6464,-0.9984,-0.6464,-1.4058
-0.6433,-1.159,-0.6433,-1.1036,-0.6433,-1.1701,-0.6433,-0.9153,-0.6433,-1.0011,-0.6433,-1.4096
-0.6403,-1.159,-0.6403,-1.1036,-0.6403,-1.1722,-0.6403,-0.9172,-0.6403,-1.0066,-0.6403,-1.4096
-0.6372,-1.1656,-0.6372,-1.1069,-0.6372,-1.1763,-0.6372,-0.919,-0.6372,-1.0066,-0.6372,-1.416
-0.6341,-1.1677,-0.6341,-1.1086,-0.6341,-1.1826,-0.6341,-0.9227,-0.6341,-1.0094,-0.6341,-1.416
-0.6311,-1.1744,-0.6311,-1.112,-0.6311,-1.1847,-0.6311,-0.9246,-0.6311,-1.0122,-0.6311,-1.4198
-0.628,-1.1766,-0.628,-1.112,-0.628,-1.1868,-0.628,-0.9283,-0.628,-1.0149,-0.628,-1.4211
-0.625,-1.1788,-0.625,-1.112,-0.625,-1.1889,-0.625,-0.9302,-0.625,-1.0149,-0.625,-1.4276
-0.6219,-1.1855,-0.6219,-1.1137,-0.6219,-1.1911,-0.6219,-0.9321,-0.6219,-1.0177,-0.6219,-1.4276
-0.6189,-1.1855,-0.6189,-1.1137,-0.6189,-1.1911,-0.6189,-0.934,-0.6189,-1.0177,-0.6189,-1.4302
-0.6158,-1.1878,-0.6158,-1.1137,-0.6158,-1.1953,-0.6158,-0.9377,-0.6158,-1.0205,-0.6158,-1.4341
-0.6128,-1.1878,-0.6128,-1.1137,-0.6128,-1.1953,-0.6128,-0.9434,-0.6128,-1.0233,-0.6128,-1.4341
-0.6098,-1.19,-0.6098,-1.1171,-0.6098,-1.1996,-0.6098,-0.9472,-0.6098,-1.0233,-0.6098,-1.4381
-0.6068,-1.1923,-0.6068,-1.1205,-0.6068,-1.1996,-0.6068,-0.9472,-0.6068,-1.0261,-0.6068,-1.4421
-0.6038,-1.1923,-0.6038,-1.1257,-0.6038,-1.2039,-0.6038,-0.9491,-0.6038,-1.0261,-0.6038,-1.4434
-0.6008,-1.1968,-0.6008,-1.1257,-0.6008,-1.2039,-0.6008,-0.951,-0.6008,-1.0318,-0.6008,-1.4474
-0.5978,-1.1968,-0.5978,-1.1274,-0.5978,-1.2061,-0.5978,-0.953,-0.5978,-1.0318,-0.5978,-1.4474
-0.5948,-1.2037,-0.5948,-1.1326,-0.5948,-1.2061,-0.5948,-0.9568,-0.5948,-1.0318,-0.5948,-1.4501
-0.5918,-1.2059,-0.5918,-1.1343,-0.5918,-1.2061,-0.5918,-0.9587,-0.5918,-1.0318,-0.5918,-1.4541
-0.5888,-1.2059,-0.5888,-1.1378,-0.5888,-1.2104,-0.5888,-0.9645,-0.5888,-1.0318,-0.5888,-1.4541
-0.5858,-1.2129,-0.5858,-1.1378,-0.5858,-1.2148,-0.5858,-0.9703,-0.5858,-1.0318,-0.5858,-1.4568
-0.5828,-1.2152,-0.5828,-1.1378,-0.5828,-1.2148,-0.5828,-0.9723,-0.5828,-1.0346,-0.5828,-1.4623
-0.5799,-1.2222,-0.5799,-1.1396,-0.5799,-1.2192,-0.5799,-0.9723,-0.5799,-1.0403,-0.5799,-1.4637
-0.5769,-1.2246,-0.5769,-1.1413,-0.5769,-1.2214,-0.5769,-0.9742,-0.5769,-1.0403,-0.5769,-1.465
-0.574,-1.2364,-0.574,-1.1413,-0.574,-1.2214,-0.574,-0.9841,-0.574,-1.0431,-0.574,-1.465
-0.571,-1.2388,-0.571,-1.1413,-0.571,-1.2214,-0.571,-0.986,-0.571,-1.046,-0.571,-1.4692
-0.5681,-1.2412,-0.5681,-1.1431,-0.5681,-1.2236,-0.5681,-0.986,-0.5681,-1.0489,-0.5681,-1.4761
-0.5651,-1.2436,-0.5651,-1.1448,-0.5651,-1.2236,-0.5651,-0.988,-0.5651,-1.0489,-0.5651,-1.4775
-0.5622,-1.2436,-0.5622,-1.1466,-0.5622,-1.2236,-0.5622,-0.988,-0.5622,-1.0576,-0.5622,-1.4775
-0.5592,-1.246,-0.5592,-1.1466,-0.5592,-1.2236,-0.5592,-0.99,-0.5592,-1.0576,-0.5592,-1.4789
-0.5563,-1.2508,-0.5563,-1.1537,-0.5563,-1.228,-0.5563,-0.99,-0.5563,-1.0576,-0.5563,-1.4832
-0.5534,-1.2508,-0.5534,-1.1555,-0.5534,-1.2302,-0.5534,-0.992,-0.5534,-1.0605,-0.5534,-1.486
-0.5505,-1.2508,-0.5505,-1.1608,-0.5505,-1.2302,-0.5505,-0.996,-0.5505,-1.0605,-0.5505,-1.486
-0.5476,-1.2508,-0.5476,-1.1626,-0.5476,-1.2302,-0.5476,-1.0,-0.5476,-1.0693,-0.5476,-1.4945
-0.5446,-1.2557,-0.5446,-1.1662,-0.5446,-1.2302,-0.5446,-1.0,-0.5446,-1.0722,-0.5446,-1.4974
-0.5417,-1.2631,-0.5417,-1.168,-0.5417,-1.2302,-0.5417,-1.002,-0.5417,-1.0722,-0.5417,-1.5003
-0.5388,-1.268,-0.5388,-1.168,-0.5388,-1.2302,-0.5388,-1.002,-0.5388,-1.0752,-0.5388,-1.5003
-0.5359,-1.2705,-0.5359,-1.1698,-0.5359,-1.2302,-0.5359,-1.004,-0.5359,-1.0781,-0.5359,-1.5047
-0.533,-1.2705,-0.533,-1.1735,-0.533,-1.2325,-0.533,-1.008,-0.533,-1.0841,-0.533,-1.5061
-0.5302,-1.2705,-0.5302,-1.1771,-0.5302,-1.2347,-0.5302,-1.0101,-0.5302,-1.0841,-0.5302,-1.5061
-0.5273,-1.278,-0.5273,-1.1789,-0.5273,-1.2415,-0.5273,-1.0161,-0.5273,-1.0871,-0.5273,-1.5076
-0.5244,-1.2856,-0.5244,-1.1808,-0.5244,-1.2437,-0.5244,-1.0161,-0.5244,-1.0871,-0.5244,-1.5105
-0.5215,-1.2881,-0.5215,-1.1826,-0.5215,-1.246,-0.5215,-1.0161,-0.5215,-1.0871,-0.5215,-1.515
-0.5187,-1.2907,-0.5187,-1.1863,-0.5187,-1.2506,-0.5187,-1.0161,-0.5187,-1.0931,-0.5187,-1.5224
-0.5158,-1.2984,-0.5158,-1.1881,-0.5158,-1.2528,-0.5158,-1.0202,-0.5158,-1.0931,-0.5158,-1.5284
-0.5129,-1.2984,-0.5129,-1.19,-0.5129,-1.2551,-0.5129,-1.0264,-0.5129,-1.0961,-0.5129,-1.5299
-0.5101,-1.3062,-0.5101,-1.19,-0.5101,-1.2574,-0.5101,-1.0264,-0.5101,-1.1022,-0.5101,-1.5299
-0.5072,-1.314,-0.5072,-1.1937,-0.5072,-1.2574,-0.5072,-1.0305,-0.5072,-1.1083,-0.5072,-1.5406
-0.5044,-1.3193,-0.5044,-1.1974,-0.5044,-1.2574,-0.5044,-1.0347,-0.5044,-1.1114,-0.5044,-1.5437
-0.5015,-1.322,-0.5015,-1.1993,-0.5015,-1.2621,-0.5015,-1.0388,-0.5015,-1.1114,-0.5015,-1.5468
-0.4987,-1.3247,-0.4987,-1.1993,-0.4987,-1.2644,-0.4987,-1.0451,-0.4987,-1.1176,-0.4987,-1.5468
-0.4959,-1.3247,-0.4959,-1.2031,-0.4959,-1.2644,-0.4959,-1.0451,-0.4959,-1.1238,-0.4959,-1.5468
-0.493,-1.3273,-0.493,-1.2106,-0.493,-1.2667,-0.493,-1.0514,-0.493,-1.1269,-0.493,-1.5484
-0.4902,-1.3273,-0.4902,-1.2126,-0.4902,-1.2667,-0.4902,-1.0535,-0.4902,-1.1301,-0.4902,-1.5484
-0.4874,-1.3273,-0.4874,-1.2126,-0.4874,-1.2667,-0.4874,-1.0535,-0.4874,-1.1301,-0.4874,-1.5546
-0.4845,-1.33,-0.4845,-1.2164,-0.4845,-1.2691,-0.4845,-1.0535,-0.4845,-1.1301,-0.4845,-1.5578
-0.4817,-1.3327,-0.4817,-1.2164,-0.4817,-1.2737,-0.4817,-1.0578,-0.4817,-1.1332,-0.4817,-1.561
-0.4789,-1.3354,-0.4789,-1.2183,-0.4789,-1.2737,-0.4789,-1.0599,-0.4789,-1.1364,-0.4789,-1.5642
-0.4761,-1.3381,-0.4761,-1.2202,-0.4761,-1.2761,-0.4761,-1.0599,-0.4761,-1.1364,-0.4761,-1.5642
-0.4733,-1.3381,-0.4733,-1.2221,-0.4733,-1.2785,-0.4733,-1.0621,-0.4733,-1.1396,-0.4733,-1.5674
-0.4705,-1.3381,-0.4705,-1.2241,-0.4705,-1.2808,-0.4705,-1.0663,-0.4705,-1.1396,-0.4705,-1.569
-0.4677,-1.3436,-0.4677,-1.2241,-0.4677,-1.2832,-0.4677,-1.0685,-0.4677,-1.1524,-0.4677,-1.569
-0.4649,-1.3436,-0.4649,-1.226,-0.4649,-1.2856,-0.4649,-1.0706,-0.4649,-1.1524,-0.4649,-1.5706
-0.4621,-1.3463,-0.4621,-1.2299,-0.4621,-1.2856,-0.4621,-1.0706,-0.4621,-1.1524,-0.4621,-1.5722
-0.4593,-1.3491,-0.4593,-1.2299,-0.4593,-1.288,-0.4593,-1.0728,-0.4593,-1.1524,-0.4593,-1.5754
-0.4565,-1.3491,-0.4565,-1.2299,-0.4565,-1.2928,-0.4565,-1.0728,-0.4565,-1.1588,-0.4565,-1.5754
-0.4538,-1.3519,-0.4538,-1.2318,-0.4538,-1.2928,-0.4538,-1.075,-0.4538,-1.1621,-0.4538,-1.5771
-0.451,-1.3519,-0.451,-1.2358,-0.451,-1.2976,-0.451,-1.0793,-0.451,-1.1621,-0.451,-1.5771
-0.4482,-1.3519,-0.4482,-1.2417,-0.4482,-1.2976,-0.4482,-1.0793,-0.4482,-1.1621,-0.4482,-1.582
-0.4454,-1.3546,-0.4454,-1.2436,-0.4454,-1.3001,-0.4454,-1.0837,-0.4454,-1.1654,-0.4454,-1.582
-0.4427,-1.3546,-0.4427,-1.2456,-0.4427,-1.3001,-0.4427,-1.0859,-0.4427,-1.1719,-0.4427,-1.5836
-0.4399,-1.3602,-0.4399,-1.2456,-0.4399,-1.3001,-0.4399,-1.0903,-0.4399,-1.1719,-0.4399,-1.5836
-0.4372,-1.3602,-0.4372,-1.2476,-0.4372,-1.3025,-0.4372,-1.0903,-0.4372,-1.1719,-0.4372,-1.5869
-0.4344,-1.363,-0.4344,-1.2476,-0.4344,-1.305,-0.4344,-1.0903,-0.4344,-1.1786,-0.4344,-1.5869
-0.4316,-1.3659,-0.4316,-1.2476,-0.4316,-1.305,-0.4316,-1.0925,-0.4316,-1.1786,-0.4316,-1.5869
-0.4289,-1.3659,-0.4289,-1.2476,-0.4289,-1.3074,-0.4289,-1.0925,-0.4289,-1.1786,-0.4289,-1.5869
-0.4261,-1.3715,-0.4261,-1.2496,-0.4261,-1.3099,-0.4261,-1.0925,-0.4261,-1.1819,-0.4261,-1.5869
-0.4234,-1.3715,-0.4234,-1.2516,-0.4234,-1.3099,-0.4234,-1.0969,-0.4234,-1.1819,-0.4234,-1.5886
-0.4207,-1.383,-0.4207,-1.2516,-0.4207,-1.3099,-0.4207,-1.0969,-0.4207,-1.1853,-0.4207,-1.5886
-0.4179,-1.3859,-0.4179,-1.2556,-0.4179,-1.3099,-0.4179,-1.1036,-0.4179,-1.1886,-0.4179,-1.5886
-0.4152,-1.3888,-0.4152,-1.2617,-0.4152,-1.3123,-0.4152,-1.1058,-0.4152,-1.1886,-0.4152,-1.5903
-0.4125,-1.3888,-0.4125,-1.2617,-0.4125,-1.3148,-0.4125,-1.1103,-0.4125,-1.192,-0.4125,-1.5936
-0.4097,-1.3917,-0.4097,-1.2678,-0.4097,-1.3173,-0.4097,-1.1103,-0.4097,-1.192,-0.4097,-1.5986
-0.407,-1.3917,-0.407,-1.2678,-0.407,-1.3173,-0.407,-1.1126,-0.407,-1.1988,-0.407,-1.602
-0.4043,-1.3917,-0.4043,-1.2718,-0.4043,-1.3173,-0.4043,-1.1148,-0.4043,-1.1988,-0.4043,-1.6123
-0.4016,-1.3917,-0.4016,-1.276,-0.4016,-1.3198,-0.4016,-1.1148,-0.4016,-1.2022,-0.4016,-1.6123
-0.3989,-1.3976,-0.3989,-1.2822,-0.3989,-1.3223,-0.3989,-1.1148,-0.3989,-1.2056,-0.3989,-1.614
-0.3961,-1.3976,-0.3961,-1.2822,-0.3961,-1.3223,-0.3961,-1.1148,-0.3961,-1.2056,-0.3961,-1.614
-0.3934,-1.4006,-0.3934,-1.2884,-0.3934,-1.3248,-0.3934,-1.1171,-0.3934,-1.2056,-0.3934,-1.614
-0.3907,-1.4006,-0.3907,-1.2947,-0.3907,-1.3248,-0.3907,-1.1194,-0.3907,-1.2056,-0.3907,-1.614
-0.388,-1.4035,-0.388,-1.2947,-0.388,-1.3248,-0.388,-1.1194,-0.388,-1.2091,-0.388,-1.614
-0.3853,-1.4065,-0.3853,-1.2969,-0.3853,-1.3248,-0.3853,-1.1194,-0.3853,-1.2091,-0.3853,-1.6192
-0.3826,-1.4125,-0.3826,-1.2969,-0.3826,-1.3299,-0.3826,-1.1217,-0.3826,-1.2091,-0.3826,-1.6227
-0.3799,-1.4186,-0.3799,-1.2969,-0.3799,-1.3299,-0.3799,-1.1239,-0.3799,-1.2091,-0.3799,-1.6245
-0.3772,-1.4277,-0.3772,-1.3011,-0.3772,-1.3299,-0.3772,-1.1239,-0.3772,-1.2125,-0.3772,-1.6245
-0.3745,-1.4402,-0.3745,-1.3011,-0.3745,-1.3324,-0.3745,-1.1239,-0.3745,-1.216,-0.3745,-1.6245
-0.3719,-1.4465,-0.3719,-1.3032,-0.3719,-1.3324,-0.3719,-1.1308,-0.3719,-1.216,-0.3719,-1.6245
-0.3692,-1.4465,-0.3692,-1.3054,-0.3692,-1.3375,-0.3692,-1.1308,-0.3692,-1.216,-0.3692,-1.6245
-0.3665,-1.4465,-0.3665,-1.3097,-0.3665,-1.3375,-0.3665,-1.1355,-0.3665,-1.2195,-0.3665,-1.628
-0.3638,-1.4465,-0.3638,-1.314,-0.3638,-1.3375,-0.3638,-1.1355,-0.3638,-1.2195,-0.3638,-1.6298
-0.3611,-1.4465,-0.3611,-1.314,-0.3611,-1.3375,-0.3611,-1.1355,-0.3611,-1.2195,-0.3611,-1.6298
-0.3585,-1.4496,-0.3585,-1.3227,-0.3585,-1.3375,-0.3585,-1.1355,-0.3585,-1.2265,-0.3585,-1.6298
-0.3558,-1.4528,-0.3558,-1.3227,-0.3558,-1.3401,-0.3558,-1.1355,-0.3558,-1.2265,-0.3558,-1.6315
-0.3531,-1.4625,-0.3531,-1.3227,-0.3531,-1.3401,-0.3531,-1.1471,-0.3531,-1.2265,-0.3531,-1.6315
-0.3505,-1.469,-0.3505,-1.3293,-0.3505,-1.3401,-0.3505,-1.1471,-0.3505,-1.2265,-0.3505,-1.6351
-0.3478,-1.4722,-0.3478,-1.3293,-0.3478,-1.3401,-0.3478,-1.1518,-0.3478,-1.23,-0.3478,-1.6351
-0.3451,-1.4722,-0.3451,-1.3315,-0.3451,-1.3426,-0.3451,-1.1518,-0.3451,-1.23,-0.3451,-1.6405
-0.3425,-1.4722,-0.3425,-1.3315,-0.3425,-1.3452,-0.3425,-1.1542,-0.3425,-1.2336,-0.3425,-1.6441
-0.3398,-1.4755,-0.3398,-1.3338,-0.3398,-1.3478,-0.3398,-1.1566,-0.3398,-1.2336,-0.3398,-1.6514
-0.3372,-1.4822,-0.3372,-1.3338,-0.3372,-1.3478,-0.3372,-1.1589,-0.3372,-1.2371,-0.3372,-1.657
-0.3345,-1.4822,-0.3345,-1.3382,-0.3345,-1.3504,-0.3345,-1.1589,-0.3345,-1.2371,-0.3345,-1.657
-0.3319,-1.4822,-0.3319,-1.3382,-0.3319,-1.353,-0.3319,-1.1589,-0.3319,-1.2371,-0.3319,-1.6644
-0.3292,-1.4855,-0.3292,-1.345,-0.3292,-1.3582,-0.3292,-1.1589,-0.3292,-1.2371,-0.3292,-1.6663
-0.3266,-1.4889,-0.3266,-1.345,-0.3266,-1.3635,-0.3266,-1.1589,-0.3266,-1.2371,-0.3266,-1.6682
-0.3239,-1.4889,-0.3239,-1.3472,-0.3239,-1.3688,-0.3239,-1.1589,-0.3239,-1.2371,-0.3239,-1.6835
-0.3213,-1.4889,-0.3213,-1.3495,-0.3213,-1.3769,-0.3213,-1.1589,-0.3213,-1.2371,-0.3213,-1.6835
-0.3186,-1.4889,-0.3186,-1.3495,-0.3186,-1.3796,-0.3186,-1.1637,-0.3186,-1.2407,-0.3186,-1.6835
-0.316,-1.4922,-0.316,-1.3495,-0.316,-1.3823,-0.316,-1.1637,-0.316,-1.2407,-0.316,-1.6855
-0.3134,-1.4922,-0.3134,-1.3495,-0.3134,-1.3823,-0.3134,-1.1637,-0.3134,-1.2443,-0.3134,-1.6913
-0.3107,-1.499,-0.3107,-1.3495,-0.3107,-1.3823,-0.3107,-1.1637,-0.3107,-1.2479,-0.3107,-1.6913
-0.3081,-1.5025,-0.3081,-1.3518,-0.3081,-1.3878,-0.3081,-1.1661,-0.3081,-1.2515,-0.3081,-1.6913
-0.3055,-1.5094,-0.3055,-1.3518,-0.3055,-1.3878,-0.3055,-1.1661,-0.3055,-1.2552,-0.3055,-1.6992
-0.3029,-1.5094,-0.3029,-1.3563,-0.3029,-1.3933,-0.3029,-1.1709,-0.3029,-1.2588,-0.3029,-1.6992
-0.3002,-1.5094,-0.3002,-1.3609,-0.3002,-1.396,-0.3002,-1.1733,-0.3002,-1.2588,-0.3002,-1.6992
-0.2976,-1.5094,-0.2976,-1.3633,-0.2976,-1.4016,-0.2976,-1.1733,-0.2976,-1.2588,-0.2976,-1.6992
-0.295,-1.5094,-0.295,-1.3749,-0.295,-1.4016,-0.295,-1.1831,-0.295,-1.2588,-0.295,-1.6992
-0.2924,-1.5094,-0.2924,-1.3773,-0.2924,-1.4016,-0.2924,-1.1855,-0.2924,-1.2588,-0.2924,-1.6992
-0.2898,-1.5094,-0.2898,-1.382,-0.2898,-1.4044,-0.2898,-1.1855,-0.2898,-1.2588,-0.2898,-1.6992
-0.2871,-1.5094,-0.2871,-1.3844,-0.2871,-1.4072,-0.2871,-1.1855,-0.2871,-1.2588,-0.2871,-1.7073
-0.2845,-1.5128,-0.2845,-1.3844,-0.2845,-1.4072,-0.2845,-1.1855,-0.2845,-1.2588,-0.2845,-1.7073
-0.2819,-1.5163,-0.2819,-1.3844,-0.2819,-1.4072,-0.2819,-1.1855,-0.2819,-1.2625,-0.2819,-1.7093
-0.2793,-1.5234,-0.2793,-1.3868,-0.2793,-1.4072,-0.2793,-1.1855,-0.2793,-1.2625,-0.2793,-1.7134
-0.2767,-1.5234,-0.2767,-1.3868,-0.2767,-1.41,-0.2767,-1.1855,-0.2767,-1.2625,-0.2767,-1.7134
-0.2741,-1.527,-0.2741,-1.3868,-0.2741,-1.4129,-0.2741,-1.1855,-0.2741,-1.2625,-0.2741,-1.7384
-0.2715,-1.5341,-0.2715,-1.394,-0.2715,-1.4129,-0.2715,-1.1905,-0.2715,-1.2625,-0.2715,-1.7405
-0.2689,-1.5377,-0.2689,-1.3988,-0.2689,-1.4157,-0.2689,-1.1979,-0.2689,-1.2625,-0.2689,-1.7426
-0.2663,-1.5377,-0.2663,-1.4013,-0.2663,-1.4157,-0.2663,-1.1979,-0.2663,-1.2625,-0.2663,-1.7426
-0.2637,-1.5414,-0.2637,-1.4013,-0.2637,-1.4157,-0.2637,-1.2029,-0.2637,-1.2662,-0.2637,-1.7426
-0.2611,-1.5487,-0.2611,-1.4013,-0.2611,-1.4186,-0.2611,-1.2029,-0.2611,-1.2737,-0.2611,-1.7426
-0.2585,-1.5524,-0.2585,-1.4013,-0.2585,-1.4272,-0.2585,-1.2054,-0.2585,-1.2737,-0.2585,-1.7448
-0.2559,-1.5561,-0.2559,-1.4013,-0.2559,-1.4301,-0.2559,-1.2054,-0.2559,-1.2888,-0.2559,-1.7448
-0.2533,-1.5636,-0.2533,-1.4013,-0.2533,-1.4301,-0.2533,-1.2054,-0.2533,-1.2888,-0.2533,-1.7448
-0.2508,-1.5636,-0.2508,-1.4086,-0.2508,-1.4301,-0.2508,-1.2079,-0.2508,-1.2888,-0.2508,-1.7448
-0.2482,-1.5636,-0.2482,-1.4136,-0.2482,-1.4359,-0.2482,-1.2079,-0.2482,-1.2964,-0.2482,-1.7448
-0.2456,-1.5674,-0.2456,-1.416,-0.2456,-1.4389,-0.2456,-1.2079,-0.2456,-1.2964,-0.2456,-1.7448
-0.243,-1.5674,-0.243,-1.4185,-0.243,-1.4389,-0.243,-1.2079,-0.243,-1.3003,-0.243,-1.7448
-0.2404,-1.5712,-0.2404,-1.4185,-0.2404,-1.4418,-0.2404,-1.213,-0.2404,-1.3003,-0.2404,-1.7491
-0.2378,-1.575,-0.2378,-1.421,-0.2378,-1.4507,-0.2378,-1.2155,-0.2378,-1.3003,-0.2378,-1.7491
-0.2353,-1.5789,-0.2353,-1.421,-0.2353,-1.4507,-0.2353,-1.2206,-0.2353,-1.3042,-0.2353,-1.7513
-0.2327,-1.5828,-0.2327,-1.421,-0.2327,-1.4507,-0.2327,-1.2232,-0.2327,-1.3042,-0.2327,-1.7513
-0.2301,-1.5906,-0.2301,-1.421,-0.2301,-1.4507,-0.2301,-1.2232,-0.2301,-1.3042,-0.2301,-1.7623
-0.2275,-1.5906,-0.2275,-1.421,-0.2275,-1.4537,-0.2275,-1.2258,-0.2275,-1.3081,-0.2275,-1.7645
-0.225,-1.5985,-0.225,-1.4236,-0.225,-1.4537,-0.225,-1.2258,-0.225,-1.3081,-0.225,-1.7645
-0.2224,-1.6025,-0.2224,-1.4261,-0.2224,-1.4568,-0.2224,-1.2284,-0.2224,-1.3081,-0.2224,-1.7668
-0.2198,-1.6065,-0.2198,-1.4261,-0.2198,-1.4598,-0.2198,-1.2284,-0.2198,-1.3081,-0.2198,-1.7668
-0.2173,-1.6065,-0.2173,-1.4261,-0.2173,-1.4598,-0.2173,-1.231,-0.2173,-1.312,-0.2173,-1.7668
-0.2147,-1.6065,-0.2147,-1.4261,-0.2147,-1.4628,-0.2147,-1.2336,-0.2147,-1.312,-0.2147,-1.769
-0.2121,-1.6147,-0.2121,-1.4261,-0.2121,-1.4628,-0.2121,-1.2362,-0.2121,-1.312,-0.2121,-1.7713
-0.2096,-1.6147,-0.2096,-1.4261,-0.2096,-1.4659,-0.2096,-1.244,-0.2096,-1.312,-0.2096,-1.7713
-0.207,-1.6229,-0.207,-1.4286,-0.207,-1.4659,-0.207,-1.244,-0.207,-1.312,-0.207,-1.7735
-0.2045,-1.6271,-0.2045,-1.4286,-0.2045,-1.4659,-0.2045,-1.252,-0.2045,-1.3159,-0.2045,-1.7735
-0.2019,-1.6313,-0.2019,-1.4311,-0.2019,-1.4659,-0.2019,-1.252,-0.2019,-1.3159,-0.2019,-1.7735
-0.1993,-1.6313,-0.1993,-1.4311,-0.1993,-1.4659,-0.1993,-1.2546,-0.1993,-1.3159,-0.1993,-1.7735
-0.1968,-1.6355,-0.1968,-1.4311,-0.1968,-1.4659,-0.1968,-1.2573,-0.1968,-1.3199,-0.1968,-1.7758
-0.1942,-1.6397,-0.1942,-1.4337,-0.1942,-1.4659,-0.1942,-1.2627,-0.1942,-1.3278,-0.1942,-1.7758
-0.1917,-1.6397,-0.1917,-1.4388,-0.1917,-1.4659,-0.1917,-1.2627,-0.1917,-1.3278,-0.1917,-1.7826
-0.1891,-1.6397,-0.1891,-1.4414,-0.1891,-1.4659,-0.1891,-1.2654,-0.1891,-1.3278,-0.1891,-1.7873
-0.1866,-1.644,-0.1866,-1.444,-0.1866,-1.469,-0.1866,-1.2681,-0.1866,-1.3278,-0.1866,-1.7873
-0.184,-1.6614,-0.184,-1.4466,-0.184,-1.469,-0.184,-1.2708,-0.184,-1.3278,-0.184,-1.7966
-0.1815,-1.6614,-0.1815,-1.4466,-0.1815,-1.472,-0.1815,-1.2736,-0.1815,-1.3278,-0.1815,-1.7966
-0.1789,-1.6658,-0.1789,-1.4466,-0.1789,-1.472,-0.1789,-1.2763,-0.1789,-1.3278,-0.1789,-1.8038
-0.1764,-1.6658,-0.1764,-1.4492,-0.1764,-1.4751,-0.1764,-1.2818,-0.1764,-1.3278,-0.1764,-1.8086
-0.1738,-1.6703,-0.1738,-1.4492,-0.1738,-1.4751,-0.1738,-1.2818,-0.1738,-1.3278,-0.1738,-1.8086
-0.1713,-1.6748,-0.1713,-1.4492,-0.1713,-1.4783,-0.1713,-1.2846,-0.1713,-1.3278,-0.1713,-1.8086
-0.1687,-1.6793,-0.1687,-1.4492,-0.1687,-1.4783,-0.1687,-1.2846,-0.1687,-1.3319,-0.1687,-1.8086
-0.1662,-1.6839,-0.1662,-1.4492,-0.1662,-1.4783,-0.1662,-1.2846,-0.1662,-1.3359,-0.1662,-1.8086
-0.1637,-1.6932,-0.1637,-1.4492,-0.1637,-1.4814,-0.1637,-1.2874,-0.1637,-1.3359,-0.1637,-1.8086
-0.1611,-1.6932,-0.1611,-1.4518,-0.1611,-1.4814,-0.1611,-1.2874,-0.1611,-1.3359,-0.1611,-1.8086
-0.1586,-1.6932,-0.1586,-1.4544,-0.1586,-1.4877,-0.1586,-1.2874,-0.1586,-1.3441,-0.1586,-1.811
-0.156,-1.6932,-0.156,-1.4571,-0.156,-1.4877,-0.156,-1.2958,-0.156,-1.3441,-0.156,-1.8134
-0.1535,-1.6932,-0.1535,-1.4624,-0.1535,-1.494,-0.1535,-1.2986,-0.1535,-1.3482,-0.1535,-1.8159
-0.151,-1.7025,-0.151,-1.4624,-0.151,-1.494,-0.151,-1.3071,-0.151,-1.3482,-0.151,-1.8183
-0.1484,-1.7025,-0.1484,-1.4624,-0.1484,-1.494,-0.1484,-1.31,-0.1484,-1.3482,-0.1484,-1.8208
-0.1459,-1.7073,-0.1459,-1.4624,-0.1459,-1.494,-0.1459,-1.3129,-0.1459,-1.3523,-0.1459,-1.8208
-0.1434,-1.7073,-0.1434,-1.465,-0.1434,-1.494,-0.1434,-1.3129,-0.1434,-1.3523,-0.1434,-1.8208
-0.1408,-1.7073,-0.1408,-1.4677,-0.1408,-1.494,-0.1408,-1.3186,-0.1408,-1.3523,-0.1408,-1.8232
-0.1383,-1.7073,-0.1383,-1.4677,-0.1383,-1.5004,-0.1383,-1.3186,-0.1383,-1.3606,-0.1383,-1.8257
-0.1358,-1.7073,-0.1358,-1.4677,-0.1358,-1.5037,-0.1358,-1.3216,-0.1358,-1.3606,-0.1358,-1.8257
-0.1332,-1.7073,-0.1332,-1.4677,-0.1332,-1.5037,-0.1332,-1.3216,-0.1332,-1.3649,-0.1332,-1.8257
-0.1307,-1.7073,-0.1307,-1.4704,-0.1307,-1.5037,-0.1307,-1.3274,-0.1307,-1.3649,-0.1307,-1.8307
-0.1282,-1.7073,-0.1282,-1.4704,-0.1282,-1.5102,-0.1282,-1.3303,-0.1282,-1.3691,-0.1282,-1.8307
-0.1257,-1.7073,-0.1257,-1.4731,-0.1257,-1.5102,-0.1257,-1.3303,-0.1257,-1.3691,-0.1257,-1.8383
-0.1231,-1.7073,-0.1231,-1.4731,-0.1231,-1.5102,-0.1231,-1.3303,-0.1231,-1.3733,-0.1231,-1.8409
-0.1206,-1.7121,-0.1206,-1.4758,-0.1206,-1.5102,-0.1206,-1.3303,-0.1206,-1.3776,-0.1206,-1.8434
-0.1181,-1.7169,-0.1181,-1.4785,-0.1181,-1.5168,-0.1181,-1.3303,-0.1181,-1.3776,-0.1181,-1.8434
-0.1156,-1.7169,-0.1156,-1.4785,-0.1156,-1.5201,-0.1156,-1.3363,-0.1156,-1.3776,-0.1156,-1.8512
-0.113,-1.7169,-0.113,-1.4785,-0.113,-1.5267,-0.113,-1.3363,-0.113,-1.3819,-0.113,-1.8538
-0.1105,-1.7218,-0.1105,-1.4785,-0.1105,-1.5267,-0.1105,-1.3363,-0.1105,-1.3819,-0.1105,-1.8538
-0.108,-1.7218,-0.108,-1.4813,-0.108,-1.5335,-0.108,-1.3392,-0.108,-1.3862,-0.108,-1.8538
-0.1055,-1.7218,-0.1055,-1.484,-0.1055,-1.5335,-0.1055,-1.3392,-0.1055,-1.3862,-0.1055,-1.8538
-0.103,-1.7267,-0.103,-1.484,-0.103,-1.5335,-0.103,-1.3452,-0.103,-1.3906,-0.103,-1.8591
-0.1004,-1.7267,-0.1004,-1.4923,-0.1004,-1.5335,-0.1004,-1.3482,-0.1004,-1.3906,-0.1004,-1.8591
-0.0979,-1.7267,-0.0979,-1.4979,-0.0979,-1.5335,-0.0979,-1.3482,-0.0979,-1.3994,-0.0979,-1.8617
-0.0954,-1.7267,-0.0954,-1.4979,-0.0954,-1.5335,-0.0954,-1.3482,-0.0954,-1.3994,-0.0954,-1.8644
-0.0929,-1.7267,-0.0929,-1.5035,-0.0929,-1.5369,-0.0929,-1.3513,-0.0929,-1.3994,-0.0929,-1.8644
-0.0904,-1.7317,-0.0904,-1.5035,-0.0904,-1.5369,-0.0904,-1.3543,-0.0904,-1.3994,-0.0904,-1.8725
-0.0878,-1.7317,-0.0878,-1.5064,-0.0878,-1.5369,-0.0878,-1.3543,-0.0878,-1.3994,-0.0878,-1.8725
-0.0853,-1.7317,-0.0853,-1.5092,-0.0853,-1.5369,-0.0853,-1.3573,-0.0853,-1.3994,-0.0853,-1.8752
-0.0828,-1.7317,-0.0828,-1.5121,-0.0828,-1.5403,-0.0828,-1.3604,-0.0828,-1.4038,-0.0828,-1.8807
-0.0803,-1.7317,-0.0803,-1.5121,-0.0803,-1.5437,-0.0803,-1.3604,-0.0803,-1.4038,-0.0803,-1.8834
-0.0778,-1.7317,-0.0778,-1.5121,-0.0778,-1.5437,-0.0778,-1.3635,-0.0778,-1.4038,-0.0778,-1.8834
-0.0753,-1.7367,-0.0753,-1.515,-0.0753,-1.5437,-0.0753,-1.3635,-0.0753,-1.4038,-0.0753,-1.8862
-0.0728,-1.7417,-0.0728,-1.5178,-0.0728,-1.5472,-0.0728,-1.3635,-0.0728,-1.4083,-0.0728,-1.8946
-0.0702,-1.7468,-0.0702,-1.5236,-0.0702,-1.5507,-0.0702,-1.3666,-0.0702,-1.4083,-0.0702,-1.9003
-0.0677,-1.7571,-0.0677,-1.5236,-0.0677,-1.5612,-0.0677,-1.3697,-0.0677,-1.4083,-0.0677,-1.9003
-0.0652,-1.7676,-0.0652,-1.5266,-0.0652,-1.5647,-0.0652,-1.3728,-0.0652,-1.4083,-0.0652,-1.9032
-0.0627,-1.7676,-0.0627,-1.5266,-0.0627,-1.5647,-0.0627,-1.3759,-0.0627,-1.4128,-0.0627,-1.9061
-0.0602,-1.7676,-0.0602,-1.5325,-0.0602,-1.5683,-0.0602,-1.3822,-0.0602,-1.4128,-0.0602,-1.9061
-0.0577,-1.7676,-0.0577,-1.5384,-0.0577,-1.5755,-0.0577,-1.3854,-0.0577,-1.4128,-0.0577,-1.909
-0.0552,-1.7783,-0.0552,-1.5414,-0.0552,-1.5791,-0.0552,-1.3918,-0.0552,-1.4128,-0.0552,-1.9267
-0.0527,-1.7783,-0.0527,-1.5414,-0.0527,-1.5864,-0.0527,-1.3918,-0.0527,-1.4128,-0.0527,-1.9358
-0.0502,-1.7783,-0.0502,-1.5474,-0.0502,-1.5864,-0.0502,-1.395,-0.0502,-1.4173,-0.0502,-1.9389
-0.0476,-1.7783,-0.0476,-1.5535,-0.0476,-1.5864,-0.0476,-1.3982,-0.0476,-1.4173,-0.0476,-1.9389
-0.0451,-1.7783,-0.0451,-1.5535,-0.0451,-1.5864,-0.0451,-1.4014,-0.0451,-1.4219,-0.0451,-1.942
-0.0426,-1.7783,-0.0426,-1.5535,-0.0426,-1.5864,-0.0426,-1.4047,-0.0426,-1.4219,-0.0426,-1.9451
-0.0401,-1.7837,-0.0401,-1.5535,-0.0401,-1.5976,-0.0401,-1.4112,-0.0401,-1.4219,-0.0401,-1.9451
-0.0376,-1.7892,-0.0376,-1.5596,-0.0376,-1.5976,-0.0376,-1.4112,-0.0376,-1.4264,-0.0376,-1.9451
-0.0351,-1.7892,-0.0351,-1.5596,-0.0351,-1.5976,-0.0351,-1.4178,-0.0351,-1.4264,-0.0351,-1.9451
-0.0326,-1.806,-0.0326,-1.5596,-0.0326,-1.5976,-0.0326,-1.4178,-0.0326,-1.4264,-0.0326,-1.9451
-0.0301,-1.8117,-0.0301,-1.5596,-0.0301,-1.5976,-0.0301,-1.4245,-0.0301,-1.4264,-0.0301,-1.9451
-0.0276,-1.8117,-0.0276,-1.5596,-0.0276,-1.5976,-0.0276,-1.4245,-0.0276,-1.4264,-0.0276,-1.9451
-0.0251,-1.8117,-0.0251,-1.5596,-0.0251,-1.5976,-0.0251,-1.4245,-0.0251,-1.4264,-0.0251,-1.9482
-0.0226,-1.8174,-0.0226,-1.5627,-0.0226,-1.5976,-0.0226,-1.4279,-0.0226,-1.4357,-0.0226,-1.9545
-0.0201,-1.8174,-0.0201,-1.5627,-0.0201,-1.6013,-0.0201,-1.4313,-0.0201,-1.4357,-0.0201,-1.9545
-0.0175,-1.8292,-0.0175,-1.5627,-0.0175,-1.6013,-0.0175,-1.4313,-0.0175,-1.4357,-0.0175,-1.9577
-0.015,-1.8351,-0.015,-1.5658,-0.015,-1.6089,-0.015,-1.4347,-0.015,-1.4357,-0.015,-1.9577
-0.0125,-1.8351,-0.0125,-1.5658,-0.0125,-1.6089,-0.0125,-1.4347,-0.0125,-1.4357,-0.0125,-1.9577
-0.01,-1.8351,-0.01,-1.5658,-0.01,-1.6127,-0.01,-1.4347,-0.01,-1.4404,-0.01,-1.9609
-0.0075,-1.8472,-0.0075,-1.5658,-0.0075,-1.6205,-0.0075,-1.4381,-0.0075,-1.4451,-0.0075,-1.9674
-0.005,-1.8534,-0.005,-1.5689,-0.005,-1.6205,-0.005,-1.4381,-0.005,-1.4498,-0.005,-1.974
-0.0025,-1.8534,-0.0025,-1.5689,-0.0025,-1.6205,-0.0025,-1.4381,-0.0025,-1.4498,-0.0025,-1.974
0.0,-1.8534,0.0,-1.5689,0.0,-1.6205,0.0,-1.4415,0.0,-1.4546,0.0,-1.9773
0.0025,-1.8534,0.0025,-1.5721,0.0025,-1.6205,0.0025,-1.4415,0.0025,-1.4594,0.0025,-1.9839
0.005,-1.8534,0.005,-1.5721,0.005,-1.6205,0.005,-1.4415,0.005,-1.4594,0.005,-2.0011
0.0075,-1.8596,0.0075,-1.5721,0.0075,-1.6205,0.0075,-1.445,0.0075,-1.4594,0.0075,-2.0045
0.01,-1.8596,0.01,-1.5721,0.01,-1.6244,0.01,-1.445,0.01,-1.474,0.01,-2.0045
0.0125,-1.8596,0.0125,-1.5721,0.0125,-1.6283,0.0125,-1.445,0.0125,-1.474,0.0125,-2.0081
0.015,-1.8659,0.015,-1.5752,0.015,-1.6322,0.015,-1.445,0.015,-1.474,0.015,-2.0081
0.0175,-1.8787,0.0175,-1.5752,0.0175,-1.6322,0.0175,-1.4484,0.0175,-1.474,0.0175,-2.0081
0.0201,-1.8787,0.0201,-1.5752,0.0201,-1.6362,0.0201,-1.4519,0.0201,-1.4789,0.0201,-2.0116
0.0226,-1.8852,0.0226,-1.5752,0.0226,-1.6402,0.0226,-1.4624,0.0226,-1.4789,0.0226,-2.0116
0.0251,-1.8919,0.0251,-1.5752,0.0251,-1.6442,0.0251,-1.466,0.0251,-1.4839,0.0251,-2.0152
0.0276,-1.8919,0.0276,-1.588,0.0276,-1.6442,0.0276,-1.466,0.0276,-1.4939,0.0276,-2.026
0.0301,-1.8919,0.0301,-1.588,0.0301,-1.6483,0.0301,-1.4732,0.0301,-1.4939,0.0301,-2.026
0.0326,-1.8919,0.0326,-1.5912,0.0326,-1.6483,0.0326,-1.4768,0.0326,-1.499,0.0326,-2.026
0.0351,-1.8919,0.0351,-1.5912,0.0351,-1.6524,0.0351,-1.4768,0.0351,-1.5042,0.0351,-2.0297
0.0376,-1.8919,0.0376,-1.5945,0.0376,-1.6565,0.0376,-1.4768,0.0376,-1.5042,0.0376,-2.0297
0.0401,-1.8919,0.0401,-1.5945,0.0401,-1.6606,0.0401,-1.4768,0.0401,-1.5042,0.0401,-2.0334
0.0426,-1.8919,0.0426,-1.5978,0.0426,-1.6606,0.0426,-1.4804,0.0426,-1.5042,0.0426,-2.0334
0.0451,-1.8919,0.0451,-1.5978,0.0451,-1.6606,0.0451,-1.484,0.0451,-1.5042,0.0451,-2.0562
0.0476,-1.8919,0.0476,-1.5978,0.0476,-1.6606,0.0476,-1.4877,0.0476,-1.5042,0.0476,-2.0562
0.0502,-1.8985,0.0502,-1.5978,0.0502,-1.6606,0.0502,-1.4877,0.0502,-1.5042,0.0502,-2.0601
0.0527,-1.9053,0.0527,-1.5978,0.0527,-1.6606,0.0527,-1.4951,0.0527,-1.5042,0.0527,-2.0601
0.0552,-1.9053,0.0552,-1.5978,0.0552,-1.6606,0.0552,-1.4988,0.0552,-1.5042,0.0552,-2.0601
0.0577,-1.9053,0.0577,-1.5978,0.0577,-1.6648,0.0577,-1.5026,0.0577,-1.5093,0.0577,-2.0681
0.0602,-1.9053,0.0602,-1.5978,0.0602,-1.6648,0.0602,-1.5026,0.0602,-1.5093,0.0602,-2.0721
0.0627,-1.9053,0.0627,-1.601,0.0627,-1.6732,0.0627,-1.5026,0.0627,-1.5093,0.0627,-2.0761
0.0652,-1.9122,0.0652,-1.601,0.0652,-1.6775,0.0652,-1.5064,0.0652,-1.5145,0.0652,-2.0761
0.0677,-1.9122,0.0677,-1.601,0.0677,-1.6775,0.0677,-1.5064,0.0677,-1.5145,0.0677,-2.0761
0.0702,-1.9192,0.0702,-1.601,0.0702,-1.6775,0.0702,-1.5064,0.0702,-1.5198,0.0702,-2.0761
0.0728,-1.9192,0.0728,-1.601,0.0728,-1.6818,0.0728,-1.514,0.0728,-1.5198,0.0728,-2.0761
0.0753,-1.9192,0.0753,-1.6043,0.0753,-1.6904,0.0753,-1.514,0.0753,-1.5198,0.0753,-2.0761
0.0778,-1.9262,0.0778,-1.6077,0.0778,-1.7081,0.0778,-1.514,0.0778,-1.5251,0.0778,-2.0761
0.0803,-1.9334,0.0803,-1.611,0.0803,-1.7127,0.0803,-1.5255,0.0803,-1.5251,0.0803,-2.0761
0.0828,-1.9334,0.0828,-1.611,0.0828,-1.7127,0.0828,-1.5255,0.0828,-1.5358,0.0828,-2.0761
0.0853,-1.9334,0.0853,-1.6143,0.0853,-1.7127,0.0853,-1.5295,0.0853,-1.5358,0.0853,-2.0802
0.0878,-1.9406,0.0878,-1.6177,0.0878,-1.7127,0.0878,-1.5295,0.0878,-1.5358,0.0878,-2.0802
0.0904,-1.9406,0.0904,-1.6211,0.0904,-1.7127,0.0904,-1.5295,0.0904,-1.5412,0.0904,-2.0802
0.0929,-1.9406,0.0929,-1.6245,0.0929,-1.7172,0.0929,-1.5334,0.0929,-1.5412,0.0929,-2.0884
0.0954,-1.9406,0.0954,-1.6245,0.0954,-1.7172,0.0954,-1.5334,0.0954,-1.5412,0.0954,-2.0884
0.0979,-1.9406,0.0979,-1.6245,0.0979,-1.7218,0.0979,-1.5334,0.0979,-1.5412,0.0979,-2.0926
0.1004,-1.9406,0.1004,-1.6279,0.1004,-1.7218,0.1004,-1.5373,0.1004,-1.5412,0.1004,-2.0926
0.103,-1.9406,0.103,-1.6279,0.103,-1.7264,0.103,-1.5413,0.103,-1.5412,0.103,-2.0926
0.1055,-1.9406,0.1055,-1.6279,0.1055,-1.7311,0.1055,-1.5534,0.1055,-1.5467,0.1055,-2.0968
0.108,-1.9406,0.108,-1.6279,0.108,-1.7311,0.108,-1.5575,0.108,-1.5522,0.108,-2.1011
0.1105,-1.948,0.1105,-1.6279,0.1105,-1.7311,0.1105,-1.5616,0.1105,-1.5522,0.1105,-2.1011
0.113,-1.948,0.113,-1.6349,0.113,-1.7311,0.113,-1.5657,0.113,-1.5578,0.113,-2.1097
0.1156,-1.9554,0.1156,-1.6349,0.1156,-1.7311,0.1156,-1.5657,0.1156,-1.5748,0.1156,-2.1097
0.1181,-1.9554,0.1181,-1.6349,0.1181,-1.7311,0.1181,-1.5699,0.1181,-1.5805,0.1181,-2.1097
0.1206,-1.9707,0.1206,-1.6349,0.1206,-1.7358,0.1206,-1.5783,0.1206,-1.5805,0.1206,-2.1097
0.1231,-1.9707,0.1231,-1.6349,0.1231,-1.7358,0.1231,-1.5825,0.1231,-1.5922,0.1231,-2.1097
0.1257,-1.9707,0.1257,-1.6349,0.1257,-1.7358,0.1257,-1.5825,0.1257,-1.5922,0.1257,-2.1185
0.1282,-1.9785,0.1282,-1.6419,0.1282,-1.7405,0.1282,-1.5868,0.1282,-1.5922,0.1282,-2.1185
0.1307,-1.9785,0.1307,-1.6489,0.1307,-1.7453,0.1307,-1.5868,0.1307,-1.5982,0.1307,-2.1185
0.1332,-1.9785,0.1332,-1.6489,0.1332,-1.7453,0.1332,-1.5868,0.1332,-1.5982,0.1332,-2.1229
0.1358,-1.9785,0.1358,-1.6489,0.1358,-1.7453,0.1358,-1.5954,0.1358,-1.6041,0.1358,-2.1229
0.1383,-1.9945,0.1383,-1.6489,0.1383,-1.7453,0.1383,-1.5997,0.1383,-1.6102,0.1383,-2.1274
0.1408,-1.9945,0.1408,-1.6489,0.1408,-1.7453,0.1408,-1.5997,0.1408,-1.6163,0.1408,-2.132
0.1434,-1.9945,0.1434,-1.6489,0.1434,-1.7453,0.1434,-1.5997,0.1434,-1.6163,0.1434,-2.1412
0.1459,-1.9945,0.1459,-1.6525,0.1459,-1.7501,0.1459,-1.5997,0.1459,-1.6163,0.1459,-2.1412
0.1484,-1.9945,0.1484,-1.6561,0.1484,-1.7501,0.1484,-1.5997,0.1484,-1.6163,0.1484,-2.1459
0.151,-1.9945,0.151,-1.6633,0.151,-1.7501,0.151,-1.5997,0.151,-1.6163,0.151,-2.1554
0.1535,-2.011,0.1535,-1.667,0.1535,-1.7599,0.1535,-1.6086,0.1535,-1.6225,0.1535,-2.1602
0.156,-2.011,0.156,-1.667,0.156,-1.7648,0.156,-1.613,0.156,-1.6225,0.156,-2.1651
0.1586,-2.0195,0.1586,-1.667,0.1586,-1.7648,0.1586,-1.6175,0.1586,-1.6225,0.1586,-2.1651
0.1611,-2.0195,0.1611,-1.667,0.1611,-1.7648,0.1611,-1.6175,0.1611,-1.6225,0.1611,-2.1651
0.1637,-2.0281,0.1637,-1.6707,0.1637,-1.7648,0.1637,-1.6311,0.1637,-1.6225,0.1637,-2.1651
0.1662,-2.0368,0.1662,-1.6707,0.1662,-1.7648,0.1662,-1.6311,0.1662,-1.6287,0.1662,-2.1651
0.1687,-2.0368,0.1687,-1.6707,0.1687,-1.7698,0.1687,-1.6311,0.1687,-1.6287,0.1687,-2.17
0.1713,-2.0458,0.1713,-1.6744,0.1713,-1.7748,0.1713,-1.6311,0.1713,-1.635,0.1713,-2.17
0.1738,-2.0458,0.1738,-1.6781,0.1738,-1.7748,0.1738,-1.6311,0.1738,-1.635,0.1738,-2.17
0.1764,-2.0458,0.1764,-1.6781,0.1764,-1.7748,0.1764,-1.6404,0.1764,-1.6413,0.1764,-2.17
0.1789,-2.0458,0.1789,-1.6781,0.1789,-1.7748,0.1789,-1.6404,0.1789,-1.6478,0.1789,-2.17
0.1815,-2.0548,0.1815,-1.6781,0.1815,-1.7748,0.1815,-1.6451,0.1815,-1.6478,0.1815,-2.17
0.184,-2.0641,0.184,-1.6781,0.184,-1.7748,0.184,-1.6498,0.184,-1.6478,0.184,-2.17
0.1866,-2.0832,0.1866,-1.6818,0.1866,-1.785,0.1866,-1.6498,0.1866,-1.6478,0.1866,-2.17
0.1891,-2.1031,0.1891,-1.6856,0.1891,-1.785,0.1891,-1.6546,0.1891,-1.6478,0.1891,-2.17
0.1917,-2.1031,0.1917,-1.6856,0.1917,-1.785,0.1917,-1.6594,0.1917,-1.6478,0.1917,-2.17
0.1942,-2.1031,0.1942,-1.6856,0.1942,-1.785,0.1942,-1.6594,0.1942,-1.6478,0.1942,-2.1851
0.1968,-2.1031,0.1968,-1.6894,0.1968,-1.7902,0.1968,-1.6594,0.1968,-1.6478,0.1968,-2.1902
0.1993,-2.1031,0.1993,-1.6894,0.1993,-1.7902,0.1993,-1.6594,0.1993,-1.6542,0.1993,-2.1902
0.2019,-2.1031,0.2019,-1.6932,0.2019,-1.7954,0.2019,-1.6594,0.2019,-1.6542,0.2019,-2.1902
0.2045,-2.1031,0.2045,-1.6932,0.2045,-1.8007,0.2045,-1.6594,0.2045,-1.6542,0.2045,-2.1902
0.207,-2.1031,0.207,-1.7048,0.207,-1.8007,0.207,-1.6594,0.207,-1.6542,0.207,-2.1902
0.2096,-2.1133,0.2096,-1.7048,0.2096,-1.8007,0.2096,-1.6594,0.2096,-1.6542,0.2096,-2.1902
0.2121,-2.1133,0.2121,-1.7048,0.2121,-1.8007,0.2121,-1.6594,0.2121,-1.6542,0.2121,-2.1902
0.2147,-2.1133,0.2147,-1.7048,0.2147,-1.8007,0.2147,-1.6594,0.2147,-1.6542,0.2147,-2.1902
0.2173,-2.1133,0.2173,-1.7127,0.2173,-1.8007,0.2173,-1.6594,0.2173,-1.6542,0.2173,-2.1902
0.2198,-2.1133,0.2198,-1.7127,0.2198,-1.8113,0.2198,-1.6691,0.2198,-1.6542,0.2198,-2.1902
0.2224,-2.1133,0.2224,-1.7167,0.2224,-1.8113,0.2224,-1.6691,0.2224,-1.6542,0.2224,-2.2007
0.225,-2.1133,0.225,-1.7167,0.225,-1.8168,0.225,-1.6691,0.225,-1.6741,0.225,-2.2007
0.2275,-2.1133,0.2275,-1.7167,0.2275,-1.8222,0.2275,-1.6691,0.2275,-1.6878,0.2275,-2.206
0.2301,-2.1133,0.2301,-1.7329,0.2301,-1.8278,0.2301,-1.674,0.2301,-1.6878,0.2301,-2.206
0.2327,-2.1133,0.2327,-1.7329,0.2327,-1.8278,0.2327,-1.679,0.2327,-1.6878,0.2327,-2.2114
0.2353,-2.1133,0.2353,-1.7329,0.2353,-1.839,0.2353,-1.684,0.2353,-1.6947,0.2353,-2.2114
0.2378,-2.1133,0.2378,-1.7329,0.2378,-1.8505,0.2378,-1.684,0.2378,-1.6947,0.2378,-2.2114
0.2404,-2.1238,0.2404,-1.7329,0.2404,-1.8505,0.2404,-1.684,0.2404,-1.6947,0.2404,-2.2114
0.243,-2.1238,0.243,-1.7329,0.243,-1.8505,0.243,-1.684,0.243,-1.6947,0.243,-2.2114
0.2456,-2.1238,0.2456,-1.7329,0.2456,-1.8505,0.2456,-1.684,0.2456,-1.6947,0.2456,-2.2169
0.2482,-2.1238,0.2482,-1.7411,0.2482,-1.8681,0.2482,-1.6941,0.2482,-1.6947,0.2482,-2.2169
0.2508,-2.1238,0.2508,-1.7453,0.2508,-1.8681,0.2508,-1.6992,0.2508,-1.6947,0.2508,-2.2169
0.2533,-2.1238,0.2533,-1.7453,0.2533,-1.8681,0.2533,-1.6992,0.2533,-1.7018,0.2533,-2.2169
0.2559,-2.1238,0.2559,-1.7453,0.2559,-1.8681,0.2559,-1.6992,0.2559,-1.7018,0.2559,-2.2169
0.2585,-2.1238,0.2585,-1.7495,0.2585,-1.8681,0.2585,-1.6992,0.2585,-1.7018,0.2585,-2.2169
0.2611,-2.1345,0.2611,-1.7495,0.2611,-1.8742,0.2611,-1.7044,0.2611,-1.7089,0.2611,-2.228
0.2637,-2.1345,0.2637,-1.7537,0.2637,-1.8742,0.2637,-1.7149,0.2637,-1.7089,0.2637,-2.228
0.2663,-2.1345,0.2663,-1.7537,0.2663,-1.8742,0.2663,-1.7149,0.2663,-1.7089,0.2663,-2.228
0.2689,-2.1345,0.2689,-1.7537,0.2689,-1.8802,0.2689,-1.7202,0.2689,-1.7089,0.2689,-2.228
0.2715,-2.1345,0.2715,-1.7666,0.2715,-1.8864,0.2715,-1.7256,0.2715,-1.7089,0.2715,-2.228
0.2741,-2.1345,0.2741,-1.7666,0.2741,-1.8864,0.2741,-1.7256,0.2741,-1.7089,0.2741,-2.228
0.2767,-2.1345,0.2767,-1.771,0.2767,-1.8989,0.2767,-1.731,0.2767,-1.7089,0.2767,-2.228
0.2793,-2.1455,0.2793,-1.771,0.2793,-1.8989,0.2793,-1.731,0.2793,-1.7089,0.2793,-2.228
0.2819,-2.1455,0.2819,-1.771,0.2819,-1.9118,0.2819,-1.731,0.2819,-1.7089,0.2819,-2.228
0.2845,-2.1455,0.2845,-1.771,0.2845,-1.9118,0.2845,-1.731,0.2845,-1.7089,0.2845,-2.2336
0.2871,-2.1567,0.2871,-1.771,0.2871,-1.9118,0.2871,-1.731,0.2871,-1.7089,0.2871,-2.2336
0.2898,-2.1682,0.2898,-1.771,0.2898,-1.9118,0.2898,-1.731,0.2898,-1.7382,0.2898,-2.2336
0.2924,-2.1682,0.2924,-1.771,0.2924,-1.9183,0.2924,-1.731,0.2924,-1.7382,0.2924,-2.2336
0.295,-2.18,0.295,-1.7754,0.295,-1.9183,0.295,-1.731,0.295,-1.7382,0.295,-2.2336
0.2976,-2.18,0.2976,-1.7799,0.2976,-1.925,0.2976,-1.742,0.2976,-1.7458,0.2976,-2.2394
0.3002,-2.1921,0.3002,-1.7843,0.3002,-1.925,0.3002,-1.742,0.3002,-1.7458,0.3002,-2.2394
0.3029,-2.1921,0.3029,-1.7934,0.3029,-1.925,0.3029,-1.742,0.3029,-1.7458,0.3029,-2.2452
0.3055,-2.1921,0.3055,-1.798,0.3055,-1.925,0.3055,-1.742,0.3055,-1.7535,0.3055,-2.2452
0.3081,-2.1921,0.3081,-1.8026,0.3081,-1.925,0.3081,-1.7475,0.3081,-1.7535,0.3081,-2.2511
0.3107,-2.1921,0.3107,-1.8026,0.3107,-1.925,0.3107,-1.7475,0.3107,-1.7535,0.3107,-2.2511
0.3134,-2.1921,0.3134,-1.8026,0.3134,-1.925,0.3134,-1.7475,0.3134,-1.7535,0.3134,-2.2511
0.316,-2.1921,0.316,-1.8026,0.316,-1.9317,0.316,-1.7532,0.316,-1.7535,0.316,-2.2631
0.3186,-2.1921,0.3186,-1.8072,0.3186,-1.9317,0.3186,-1.7532,0.3186,-1.7535,0.3186,-2.2631
0.3213,-2.2046,0.3213,-1.8072,0.3213,-1.9454,0.3213,-1.7589,0.3213,-1.7535,0.3213,-2.2631
0.3239,-2.2046,0.3239,-1.8119,0.3239,-1.9454,0.3239,-1.7646,0.3239,-1.7535,0.3239,-2.2692
0.3266,-2.2046,0.3266,-1.8119,0.3266,-1.9454,0.3266,-1.7646,0.3266,-1.7535,0.3266,-2.2754
0.3292,-2.2046,0.3292,-1.8119,0.3292,-1.9666,0.3292,-1.7704,0.3292,-1.7535,0.3292,-2.2754
0.3319,-2.2046,0.3319,-1.8167,0.3319,-1.9666,0.3319,-1.7704,0.3319,-1.7535,0.3319,-2.2754
0.3345,-2.2174,0.3345,-1.8215,0.3345,-1.9813,0.3345,-1.7763,0.3345,-1.7535,0.3345,-2.2754
0.3372,-2.2174,0.3372,-1.8215,0.3372,-1.9813,0.3372,-1.7763,0.3372,-1.7535,0.3372,-2.2754
0.3398,-2.2174,0.3398,-1.8263,0.3398,-1.9813,0.3398,-1.7882,0.3398,-1.7612,0.3398,-2.2754
0.3425,-2.2582,0.3425,-1.8263,0.3425,-1.9813,0.3425,-1.7882,0.3425,-1.7612,0.3425,-2.2817
0.3451,-2.2582,0.3451,-1.8311,0.3451,-1.9813,0.3451,-1.7882,0.3451,-1.7612,0.3451,-2.2817
0.3478,-2.2582,0.3478,-1.8311,0.3478,-1.9888,0.3478,-1.7882,0.3478,-1.7612,0.3478,-2.2817
0.3505,-2.2582,0.3505,-1.8311,0.3505,-1.9888,0.3505,-1.7882,0.3505,-1.7691,0.3505,-2.2817
0.3531,-2.2582,0.3531,-1.836,0.3531,-1.9964,0.3531,-1.7882,0.3531,-1.7691,0.3531,-2.2817
0.3558,-2.2582,0.3558,-1.846,0.3558,-1.9964,0.3558,-1.8003,0.3558,-1.7691,0.3558,-2.2946
0.3585,-2.2582,0.3585,-1.851,0.3585,-2.012,0.3585,-1.8003,0.3585,-1.7691,0.3585,-2.3012
0.3611,-2.2582,0.3611,-1.851,0.3611,-2.02,0.3611,-1.8003,0.3611,-1.7771,0.3611,-2.3079
0.3638,-2.2582,0.3638,-1.851,0.3638,-2.02,0.3638,-1.8065,0.3638,-1.7771,0.3638,-2.3079
0.3665,-2.2582,0.3665,-1.851,0.3665,-2.0281,0.3665,-1.8128,0.3665,-1.7771,0.3665,-2.3079
0.3692,-2.2582,0.3692,-1.851,0.3692,-2.0281,0.3692,-1.8128,0.3692,-1.7771,0.3692,-2.3079
0.3719,-2.2582,0.3719,-1.851,0.3719,-2.0281,0.3719,-1.8191,0.3719,-1.7771,0.3719,-2.3079
0.3745,-2.2582,0.3745,-1.851,0.3745,-2.0281,0.3745,-1.8255,0.3745,-1.7771,0.3745,-2.3147
0.3772,-2.2726,0.3772,-1.8561,0.3772,-2.0281,0.3772,-1.8255,0.3772,-1.7771,0.3772,-2.3147
0.3799,-2.2726,0.3799,-1.8561,0.3799,-2.0281,0.3799,-1.8255,0.3799,-1.7771,0.3799,-2.3147
0.3826,-2.2726,0.3826,-1.8561,0.3826,-2.0281,0.3826,-1.8255,0.3826,-1.7935,0.3826,-2.3147
0.3853,-2.2726,0.3853,-1.8561,0.3853,-2.0281,0.3853,-1.8255,0.3853,-1.7935,0.3853,-2.3147
0.388,-2.2726,0.388,-1.8561,0.388,-2.0363,0.388,-1.8255,0.388,-1.7935,0.388,-2.3147
0.3907,-2.2726,0.3907,-1.8561,0.3907,-2.0363,0.3907,-1.8255,0.3907,-1.7935,0.3907,-2.3216
0.3934,-2.2726,0.3934,-1.8561,0.3934,-2.0363,0.3934,-1.8255,0.3934,-1.7935,0.3934,-2.3216
0.3961,-2.2726,0.3961,-1.8561,0.3961,-2.0363,0.3961,-1.8255,0.3961,-1.7935,0.3961,-2.3216
0.3989,-2.2726,0.3989,-1.8561,0.3989,-2.0363,0.3989,-1.8255,0.3989,-1.7935,0.3989,-2.3216
0.4016,-2.2726,0.4016,-1.8561,0.4016,-2.0363,0.4016,-1.832,0.4016,-1.7935,0.4016,-2.3216
0.4043,-2.2726,0.4043,-1.8561,0.4043,-2.0447,0.4043,-1.8385,0.4043,-1.7935,0.4043,-2.3216
0.407,-2.2726,0.407,-1.8561,0.407,-2.0532,0.407,-1.8385,0.407,-1.7935,0.407,-2.3216
0.4097,-2.2726,0.4097,-1.8561,0.4097,-2.0532,0.4097,-1.8385,0.4097,-1.8018,0.4097,-2.3216
0.4125,-2.2726,0.4125,-1.8561,0.4125,-2.0619,0.4125,-1.8451,0.4125,-1.8103,0.4125,-2.3216
0.4152,-2.2876,0.4152,-1.8561,0.4152,-2.0619,0.4152,-1.8587,0.4152,-1.8103,0.4152,-2.3216
0.4179,-2.2876,0.4179,-1.8561,0.4179,-2.0619,0.4179,-1.8655,0.4179,-1.8103,0.4179,-2.3216
0.4207,-2.2876,0.4207,-1.8561,0.4207,-2.0619,0.4207,-1.8655,0.4207,-1.8103,0.4207,-2.3216
0.4234,-2.303,0.4234,-1.8717,0.4234,-2.0619,0.4234,-1.8655,0.4234,-1.8103,0.4234,-2.3216
0.4261,-2.3191,0.4261,-1.8717,0.4261,-2.0619,0.4261,-1.8655,0.4261,-1.8103,0.4261,-2.3216
0.4289,-2.3191,0.4289,-1.877,0.4289,-2.0619,0.4289,-1.8655,0.4289,-1.8103,0.4289,-2.3216
0.4316,-2.3191,0.4316,-1.877,0.4316,-2.0708,0.4316,-1.8655,0.4316,-1.8103,0.4316,-2.3216
0.4344,-2.3191,0.4344,-1.8823,0.4344,-2.0708,0.4344,-1.8725,0.4344,-1.8103,0.4344,-2.3216
0.4372,-2.3191,0.4372,-1.8878,0.4372,-2.0708,0.4372,-1.8796,0.4372,-1.8103,0.4372,-2.3286
0.4399,-2.3358,0.4399,-1.8878,0.4399,-2.0798,0.4399,-1.8796,0.4399,-1.8103,0.4399,-2.3286
0.4427,-2.3358,0.4427,-1.8932,0.4427,-2.0798,0.4427,-1.8796,0.4427,-1.8103,0.4427,-2.3286
0.4454,-2.3358,0.4454,-1.8987,0.4454,-2.0798,0.4454,-1.8796,0.4454,-1.8103,0.4454,-2.3357
0.4482,-2.3358,0.4482,-1.8987,0.4482,-2.0983,0.4482,-1.8796,0.4482,-1.8103,0.4482,-2.3357
0.451,-2.3358,0.451,-1.8987,0.451,-2.0983,0.451,-1.8796,0.451,-1.8103,0.451,-2.3357
0.4538,-2.3712,0.4538,-1.8987,0.4538,-2.0983,0.4538,-1.8796,0.4538,-1.8103,0.4538,-2.3357
0.4565,-2.3712,0.4565,-1.8987,0.4565,-2.1079,0.4565,-1.8867,0.4565,-1.8103,0.4565,-2.3357
0.4593,-2.3901,0.4593,-1.8987,0.4593,-2.1079,0.4593,-1.8867,0.4593,-1.8189,0.4593,-2.3357
0.4621,-2.3901,0.4621,-1.8987,0.4621,-2.1079,0.4621,-1.9014,0.4621,-1.8189,0.4621,-2.3357
0.4649,-2.4099,0.4649,-1.8987,0.4649,-2.1079,0.4649,-1.9014,0.4649,-1.8189,0.4649,-2.3357
0.4677,-2.4099,0.4677,-1.8987,0.4677,-2.1176,0.4677,-1.9088,0.4677,-1.8189,0.4677,-2.3357
0.4705,-2.4099,0.4705,-1.9043,0.4705,-2.1176,0.4705,-1.9164,0.4705,-1.8189,0.4705,-2.3357
0.4733,-2.4099,0.4733,-1.9099,0.4733,-2.1176,0.4733,-1.9164,0.4733,-1.8189,0.4733,-2.3357
0.4761,-2.4099,0.4761,-1.9099,0.4761,-2.1176,0.4761,-1.9164,0.4761,-1.8277,0.4761,-2.3357
0.4789,-2.4099,0.4789,-1.9099,0.4789,-2.1275,0.4789,-1.9164,0.4789,-1.8277,0.4789,-2.3357
0.4817,-2.4099,0.4817,-1.9099,0.4817,-2.1275,0.4817,-1.9164,0.4817,-1.8277,0.4817,-2.3357
0.4845,-2.4099,0.4845,-1.9099,0.4845,-2.1275,0.4845,-1.9164,0.4845,-1.8277,0.4845,-2.3357
0.4874,-2.4099,0.4874,-1.9099,0.4874,-2.1275,0.4874,-1.9241,0.4874,-1.8456,0.4874,-2.3504
0.4902,-2.4099,0.4902,-1.9156,0.4902,-2.1275,0.4902,-1.9241,0.4902,-1.8456,0.4902,-2.3504
0.493,-2.4099,0.493,-1.9156,0.493,-2.1377,0.493,-1.9241,0.493,-1.8456,0.493,-2.3579
0.4959,-2.4099,0.4959,-1.9156,0.4959,-2.1481,0.4959,-1.9241,0.4959,-1.8548,0.4959,-2.3579
0.4987,-2.4099,0.4987,-1.9156,0.4987,-2.1481,0.4987,-1.9241,0.4987,-1.8548,0.4987,-2.3579
0.5015,-2.4099,0.5015,-1.9156,0.5015,-2.1481,0.5015,-1.9241,0.5015,-1.8548,0.5015,-2.3579
0.5044,-2.4307,0.5044,-1.9156,0.5044,-2.1481,0.5044,-1.9319,0.5044,-1.8548,0.5044,-2.3655
0.5072,-2.4307,0.5072,-1.9272,0.5072,-2.1481,0.5072,-1.9319,0.5072,-1.8548,0.5072,-2.3655
0.5101,-2.4307,0.5101,-1.9331,0.5101,-2.1481,0.5101,-1.9319,0.5101,-1.8548,0.5101,-2.3733
0.5129,-2.4307,0.5129,-1.9331,0.5129,-2.1696,0.5129,-1.9479,0.5129,-1.8548,0.5129,-2.3733
0.5158,-2.4307,0.5158,-1.9451,0.5158,-2.1696,0.5158,-1.956,0.5158,-1.8548,0.5158,-2.3733
0.5187,-2.4307,0.5187,-1.9512,0.5187,-2.1696,0.5187,-1.956,0.5187,-1.8548,0.5187,-2.3812
0.5215,-2.4307,0.5215,-1.9636,0.5215,-2.1696,0.5215,-1.956,0.5215,-1.8548,0.5215,-2.3812
0.5244,-2.4307,0.5244,-1.9636,0.5244,-2.1696,0.5244,-1.956,0.5244,-1.8548,0.5244,-2.3893
0.5273,-2.4307,0.5273,-1.9636,0.5273,-2.1696,0.5273,-1.956,0.5273,-1.8548,0.5273,-2.3893
0.5302,-2.4307,0.5302,-1.9699,0.5302,-2.1807,0.5302,-1.956,0.5302,-1.8548,0.5302,-2.3976
0.533,-2.4307,0.533,-1.9699,0.533,-2.1807,0.533,-1.956,0.533,-1.8548,0.533,-2.3976
0.5359,-2.4526,0.5359,-1.9763,0.5359,-2.1807,0.5359,-1.956,0.5359,-1.8548,0.5359,-2.3976
0.5388,-2.4526,0.5388,-1.9763,0.5388,-2.1807,0.5388,-1.9643,0.5388,-1.8548,0.5388,-2.3976
0.5417,-2.4526,0.5417,-1.9828,0.5417,-2.1921,0.5417,-1.9814,0.5417,-1.8548,0.5417,-2.3976
0.5446,-2.4526,0.5446,-1.9828,0.5446,-2.1921,0.5446,-1.9814,0.5446,-1.8642,0.5446,-2.3976
0.5476,-2.4526,0.5476,-1.9828,0.5476,-2.1921,0.5476,-1.9814,0.5476,-1.8642,0.5476,-2.3976
0.5505,-2.4526,0.5505,-1.9828,0.5505,-2.1921,0.5505,-1.9814,0.5505,-1.8642,0.5505,-2.3976
0.5534,-2.4526,0.5534,-1.9828,0.5534,-2.2039,0.5534,-1.9814,0.5534,-1.8642,0.5534,-2.3976
0.5563,-2.4526,0.5563,-1.9828,0.5563,-2.2282,0.5563,-1.9901,0.5563,-1.8642,0.5563,-2.406
0.5592,-2.4526,0.5592,-1.9828,0.5592,-2.2282,0.5592,-1.9901,0.5592,-1.8737,0.5592,-2.406
0.5622,-2.4526,0.5622,-1.9828,0.5622,-2.2409,0.5622,-1.999,0.5622,-1.8737,0.5622,-2.406
0.5651,-2.4526,0.5651,-1.9828,0.5651,-2.2409,0.5651,-1.999,0.5651,-1.8737,0.5651,-2.406
0.5681,-2.4526,0.5681,-1.9893,0.5681,-2.2409,0.5681,-1.999,0.5681,-1.8834,0.5681,-2.4323
0.571,-2.4526,0.571,-1.996,0.571,-2.2409,0.571,-1.999,0.571,-1.8834,0.571,-2.4323
0.574,-2.4757,0.574,-1.996,0.574,-2.2675,0.574,-1.999,0.574,-1.8834,0.574,-2.4323
0.5769,-2.4757,0.5769,-2.0027,0.5769,-2.2675,0.5769,-2.008,0.5769,-1.8834,0.5769,-2.4323
0.5799,-2.4757,0.5799,-2.0027,0.5799,-2.2675,0.5799,-2.008,0.5799,-1.8834,0.5799,-2.4323
0.5828,-2.4757,0.5828,-2.0096,0.5828,-2.2813,0.5828,-2.008,0.5828,-1.8834,0.5828,-2.4508
0.5858,-2.4757,0.5858,-2.0165,0.5858,-2.2957,0.5858,-2.008,0.5858,-1.8834,0.5858,-2.4508
0.5888,-2.4757,0.5888,-2.0165,0.5888,-2.2957,0.5888,-2.008,0.5888,-1.8834,0.5888,-2.4508
0.5918,-2.4757,0.5918,-2.0165,0.5918,-2.2957,0.5918,-2.008,0.5918,-1.8834,0.5918,-2.4508
0.5948,-2.4757,0.5948,-2.0165,0.5948,-2.2957,0.5948,-2.008,0.5948,-1.8834,0.5948,-2.4508
0.5978,-2.4757,0.5978,-2.0165,0.5978,-2.2957,0.5978,-2.008,0.5978,-1.8834,0.5978,-2.4508
0.6008,-2.4757,0.6008,-2.0165,0.6008,-2.2957,0.6008,-2.008,0.6008,-1.8834,0.6008,-2.4508
0.6038,-2.4757,0.6038,-2.0165,0.6038,-2.2957,0.6038,-2.0267,0.6038,-1.8834,0.6038,-2.4604
0.6068,-2.4757,0.6068,-2.0165,0.6068,-2.2957,0.6068,-2.0267,0.6068,-1.8933,0.6068,-2.4604
0.6098,-2.5002,0.6098,-2.0165,0.6098,-2.2957,0.6098,-2.0267,0.6098,-1.9034,0.6098,-2.4803
0.6128,-2.5002,0.6128,-2.0235,0.6128,-2.2957,0.6128,-2.0362,0.6128,-1.9034,0.6128,-2.4803
0.6158,-2.5002,0.6158,-2.0307,0.6158,-2.2957,0.6158,-2.0362,0.6158,-1.9034,0.6158,-2.4803
0.6189,-2.5002,0.6189,-2.0307,0.6189,-2.2957,0.6189,-2.046,0.6189,-1.9034,0.6189,-2.4906
0.6219,-2.5002,0.6219,-2.0379,0.6219,-2.2957,0.6219,-2.046,0.6219,-1.9034,0.6219,-2.4906
0.625,-2.5002,0.625,-2.0379,0.625,-2.3259,0.625,-2.046,0.625,-1.9034,0.625,-2.4906
0.628,-2.5002,0.628,-2.0527,0.628,-2.3259,0.628,-2.046,0.628,-1.9034,0.628,-2.4906
0.6311,-2.5002,0.6311,-2.0527,0.6311,-2.3259,0.6311,-2.0661,0.6311,-1.9136,0.6311,-2.4906
0.6341,-2.5002,0.6341,-2.0527,0.6341,-2.3259,0.6341,-2.0765,0.6341,-1.9136,0.6341,-2.4906
0.6372,-2.5002,0.6372,-2.0527,0.6372,-2.3259,0.6372,-2.0765,0.6372,-1.9136,0.6372,-2.4906
0.6403,-2.5002,0.6403,-2.0603,0.6403,-2.3259,0.6403,-2.0871,0.6403,-1.9136,0.6403,-2.5121
0.6433,-2.5002,0.6433,-2.0603,0.6433,-2.3259,0.6433,-2.0871,0.6433,-1.9136,0.6433,-2.5232
0.6464,-2.5002,0.6464,-2.0603,0.6464,-2.3259,0.6464,-2.0871,0.6464,-1.9136,0.6464,-2.5232
0.6495,-2.5002,0.6495,-2.0603,0.6495,-2.3259,0.6495,-2.098,0.6495,-1.9136,0.6495,-2.5232
0.6526,-2.5002,0.6526,-2.068,0.6526,-2.3418,0.6526,-2.098,0.6526,-1.9136,0.6526,-2.5232
0.6557,-2.5002,0.6557,-2.068,0.6557,-2.3418,0.6557,-2.098,0.6557,-1.9136,0.6557,-2.5466
0.6588,-2.5002,0.6588,-2.068,0.6588,-2.3418,0.6588,-2.098,0.6588,-1.9136,0.6588,-2.5466
0.662,-2.5002,0.662,-2.068,0.662,-2.3418,0.662,-2.098,0.662,-1.9348,0.662,-2.5466
0.6651,-2.5002,0.6651,-2.0758,0.6651,-2.3418,0.6651,-2.098,0.6651,-1.9348,0.6651,-2.5466
0.6682,-2.5002,0.6682,-2.0918,0.6682,-2.3418,0.6682,-2.098,0.6682,-1.9348,0.6682,-2.5588
0.6713,-2.5002,0.6713,-2.0918,0.6713,-2.3418,0.6713,-2.1091,0.6713,-1.9348,0.6713,-2.5714
0.6745,-2.5002,0.6745,-2.1084,0.6745,-2.3418,0.6745,-2.1091,0.6745,-1.9348,0.6745,-2.5845
0.6776,-2.5002,0.6776,-2.1084,0.6776,-2.3418,0.6776,-2.1205,0.6776,-1.9457,0.6776,-2.5845
0.6808,-2.5002,0.6808,-2.1169,0.6808,-2.3418,0.6808,-2.1205,0.6808,-1.9457,0.6808,-2.5845
0.684,-2.5002,0.684,-2.1344,0.684,-2.3584,0.684,-2.1205,0.684,-1.9457,0.684,-2.5845
0.6871,-2.5002,0.6871,-2.1344,0.6871,-2.3584,0.6871,-2.1205,0.6871,-1.9457,0.6871,-2.598
0.6903,-2.5002,0.6903,-2.1344,0.6903,-2.3756,0.6903,-2.1205,0.6903,-1.9457,0.6903,-2.598
0.6935,-2.5002,0.6935,-2.1344,0.6935,-2.3756,0.6935,-2.1205,0.6935,-1.9457,0.6935,-2.598
0.6967,-2.5002,0.6967,-2.1344,0.6967,-2.3756,0.6967,-2.1205,0.6967,-1.9457,0.6967,-2.598
0.6999,-2.5002,0.6999,-2.1344,0.6999,-2.3756,0.6999,-2.1205,0.6999,-1.9569,0.6999,-2.598
0.7031,-2.5002,0.7031,-2.1344,0.7031,-2.3935,0.7031,-2.1205,0.7031,-1.9569,0.7031,-2.598
0.7063,-2.5002,0.7063,-2.1344,0.7063,-2.3935,0.7063,-2.1205,0.7063,-1.9569,0.7063,-2.598
0.7095,-2.5002,0.7095,-2.1344,0.7095,-2.3935,0.7095,-2.1322,0.7095,-1.9569,0.7095,-2.598
0.7128,-2.5544,0.7128,-2.1434,0.7128,-2.3935,0.7128,-2.1322,0.7128,-1.9569,0.7128,-2.598
0.716,-2.5544,0.716,-2.1434,0.716,-2.4123,0.716,-2.1441,0.716,-1.9569,0.716,-2.598
0.7192,-2.5544,0.7192,-2.1434,0.7192,-2.4123,0.7192,-2.1441,0.7192,-1.9569,0.7192,-2.598
0.7225,-2.5544,0.7225,-2.1434,0.7225,-2.4123,0.7225,-2.1441,0.7225,-1.9569,0.7225,-2.598
0.7257,-2.5544,0.7257,-2.1434,0.7257,-2.4123,0.7257,-2.1441,0.7257,-1.9683,0.7257,-2.598
0.729,-2.5544,0.729,-2.1434,0.729,-2.4319,0.729,-2.1564,0.729,-1.9683,0.729,-2.598
0.7323,-2.5544,0.7323,-2.1434,0.7323,-2.4319,0.7323,-2.1564,0.7323,-1.9683,0.7323,-2.598
0.7356,-2.5544,0.7356,-2.1526,0.7356,-2.4526,0.7356,-2.1564,0.7356,-1.9799,0.7356,-2.612
0.7388,-2.5544,0.7388,-2.1526,0.7388,-2.4526,0.7388,-2.1564,0.7388,-1.9799,0.7388,-2.612
0.7421,-2.5544,0.7421,-2.1812,0.7421,-2.4526,0.7421,-2.1564,0.7421,-1.9918,0.7421,-2.612
0.7454,-2.5544,0.7454,-2.1812,0.7454,-2.4526,0.7454,-2.1564,0.7454,-1.9918,0.7454,-2.612
0.7488,-2.5544,0.7488,-2.1912,0.7488,-2.4743,0.7488,-2.169,0.7488,-1.9918,0.7488,-2.612
0.7521,-2.5544,0.7521,-2.1912,0.7521,-2.4743,0.7521,-2.169,0.7521,-1.9918,0.7521,-2.612
0.7554,-2.5544,0.7554,-2.1912,0.7554,-2.4743,0.7554,-2.1953,0.7554,-1.9918,0.7554,-2.6265
0.7588,-2.5544,0.7588,-2.1912,0.7588,-2.4973,0.7588,-2.1953,0.7588,-2.0041,0.7588,-2.6416
0.7621,-2.5544,0.7621,-2.2014,0.7621,-2.4973,0.7621,-2.1953,0.7621,-2.0041,0.7621,-2.6416
0.7655,-2.5544,0.7655,-2.2014,0.7655,-2.4973,0.7655,-2.1953,0.7655,-2.0041,0.7655,-2.6416
0.7688,-2.5544,0.7688,-2.2014,0.7688,-2.4973,0.7688,-2.2232,0.7688,-2.0166,0.7688,-2.6573
0.7722,-2.5544,0.7722,-2.2014,0.7722,-2.4973,0.7722,-2.2232,0.7722,-2.0166,0.7722,-2.6573
0.7756,-2.5544,0.7756,-2.2014,0.7756,-2.4973,0.7756,-2.2232,0.7756,-2.0166,0.7756,-2.6573
0.779,-2.5544,0.779,-2.2014,0.779,-2.5216,0.779,-2.2379,0.779,-2.0166,0.779,-2.6573
0.7824,-2.5544,0.7824,-2.2014,0.7824,-2.5476,0.7824,-2.2379,0.7824,-2.0166,0.7824,-2.6573
0.7858,-2.5544,0.7858,-2.2014,0.7858,-2.5476,0.7858,-2.2379,0.7858,-2.0166,0.7858,-2.6573
0.7892,-2.5544,0.7892,-2.2014,0.7892,-2.5476,0.7892,-2.2379,0.7892,-2.0166,0.7892,-2.6573
0.7926,-2.5544,0.7926,-2.2014,0.7926,-2.5476,0.7926,-2.253,0.7926,-2.0166,0.7926,-2.6573
0.7961,-2.5544,0.7961,-2.2118,0.7961,-2.5476,0.7961,-2.253,0.7961,-2.0166,0.7961,-2.6573
0.7995,-2.5845,0.7995,-2.2225,0.7995,-2.5476,0.7995,-2.253,0.7995,-2.0166,0.7995,-2.6573
0.803,-2.6172,0.803,-2.2334,0.803,-2.5754,0.803,-2.253,0.803,-2.0166,0.803,-2.6573
0.8064,-2.6172,0.8064,-2.2334,0.8064,-2.5754,0.8064,-2.253,0.8064,-2.0166,0.8064,-2.6573
0.8099,-2.6172,0.8099,-2.2334,0.8099,-2.5754,0.8099,-2.253,0.8099,-2.0427,0.8099,-2.6737
0.8134,-2.6172,0.8134,-2.2447,0.8134,-2.5754,0.8134,-2.253,0.8134,-2.0427,0.8134,-2.6737
0.8169,-2.653,0.8169,-2.2447,0.8169,-2.5754,0.8169,-2.253,0.8169,-2.0427,0.8169,-2.6737
0.8204,-2.653,0.8204,-2.2447,0.8204,-2.5754,0.8204,-2.2849,0.8204,-2.0427,0.8204,-2.6737
0.8239,-2.653,0.8239,-2.2447,0.8239,-2.6053,0.8239,-2.2849,0.8239,-2.0427,0.8239,-2.6737
0.8274,-2.653,0.8274,-2.2447,0.8274,-2.6053,0.8274,-2.3018,0.8274,-2.0427,0.8274,-2.6737
0.831,-2.653,0.831,-2.2561,0.831,-2.6053,0.831,-2.3018,0.831,-2.0562,0.831,-2.6737
0.8345,-2.653,0.8345,-2.268,0.8345,-2.6053,0.8345,-2.3018,0.8345,-2.0562,0.8345,-2.6737
0.8381,-2.653,0.8381,-2.2926,0.8381,-2.6053,0.8381,-2.3018,0.8381,-2.0702,0.8381,-2.6737
0.8416,-2.653,0.8416,-2.2926,0.8416,-2.6053,0.8416,-2.3018,0.8416,-2.0702,0.8416,-2.6737
0.8452,-2.653,0.8452,-2.2926,0.8452,-2.6053,0.8452,-2.3018,0.8452,-2.0702,0.8452,-2.6909
0.8488,-2.653,0.8488,-2.2926,0.8488,-2.6053,0.8488,-2.3018,0.8488,-2.0702,0.8488,-2.6909
0.8524,-2.653,0.8524,-2.2926,0.8524,-2.6053,0.8524,-2.3018,0.8524,-2.0702,0.8524,-2.6909
0.856,-2.653,0.856,-2.2926,0.856,-2.6053,0.856,-2.3018,0.856,-2.0702,0.856,-2.6909
0.8596,-2.653,0.8596,-2.2926,0.8596,-2.6053,0.8596,-2.3018,0.8596,-2.0702,0.8596,-2.6909
0.8633,-2.653,0.8633,-2.2926,0.8633,-2.6053,0.8633,-2.3018,0.8633,-2.0702,0.8633,-2.7088
0.8669,-2.653,0.8669,-2.2926,0.8669,-2.6053,0.8669,-2.3018,0.8669,-2.0702,0.8669,-2.7278
0.8705,-2.653,0.8705,-2.2926,0.8705,-2.6053,0.8705,-2.3018,0.8705,-2.0702,0.8705,-2.7278
0.8742,-2.653,0.8742,-2.2926,0.8742,-2.6053,0.8742,-2.3018,0.8742,-2.0702,0.8742,-2.7278
0.8779,-2.653,0.8779,-2.3054,0.8779,-2.6053,0.8779,-2.3193,0.8779,-2.0702,0.8779,-2.7477
0.8816,-2.653,0.8816,-2.3054,0.8816,-2.6053,0.8816,-2.3193,0.8816,-2.0702,0.8816,-2.7477
0.8853,-2.653,0.8853,-2.3054,0.8853,-2.6053,0.8853,-2.3193,0.8853,-2.0702,0.8853,-2.7477
0.889,-2.653,0.889,-2.3323,0.889,-2.6053,0.889,-2.3376,0.889,-2.0702,0.889,-2.7477
0.8927,-2.653,0.8927,-2.3323,0.8927,-2.6053,0.8927,-2.3376,0.8927,-2.0994,0.8927,-2.7477
0.8965,-2.653,0.8965,-2.3323,0.8965,-2.6053,0.8965,-2.3376,0.8965,-2.1146,0.8965,-2.7477
0.9002,-2.653,0.9002,-2.3464,0.9002,-2.6053,0.9002,-2.3376,0.9002,-2.1146,0.9002,-2.7688
0.904,-2.653,0.904,-2.3464,0.904,-2.6053,0.904,-2.3376,0.904,-2.1304,0.904,-2.7912
0.9078,-2.653,0.9078,-2.3464,0.9078,-2.6053,0.9078,-2.3376,0.9078,-2.1304,0.9078,-2.7912
0.9116,-2.653,0.9116,-2.3464,0.9116,-2.6053,0.9116,-2.3376,0.9116,-2.1304,0.9116,-2.7912
0.9154,-2.653,0.9154,-2.3464,0.9154,-2.6053,0.9154,-2.3567,0.9154,-2.1304,0.9154,-2.7912
0.9192,-2.653,0.9192,-2.3464,0.9192,-2.6053,0.9192,-2.3567,0.9192,-2.1468,0.9192,-2.8151
0.923,-2.653,0.923,-2.3464,0.923,-2.6053,0.923,-2.3567,0.923,-2.1468,0.923,-2.8151
0.9269,-2.653,0.9269,-2.3464,0.9269,-2.6053,0.9269,-2.3567,0.9269,-2.1468,0.9269,-2.8151
0.9307,-2.653,0.9307,-2.3609,0.9307,-2.6053,0.9307,-2.3567,0.9307,-2.1468,0.9307,-2.8151
0.9346,-2.653,0.9346,-2.3917,0.9346,-2.6053,0.9346,-2.3567,0.9346,-2.1468,0.9346,-2.8151
0.9385,-2.653,0.9385,-2.3917,0.9385,-2.6053,0.9385,-2.3567,0.9385,-2.1468,0.9385,-2.8407
0.9424,-2.653,0.9424,-2.3917,0.9424,-2.6053,0.9424,-2.3767,0.9424,-2.1468,0.9424,-2.8407
0.9463,-2.653,0.9463,-2.3917,0.9463,-2.6053,0.9463,-2.3767,0.9463,-2.1468,0.9463,-2.8407
0.9502,-2.653,0.9502,-2.408,0.9502,-2.6053,0.9502,-2.3767,0.9502,-2.1468,0.9502,-2.8407
0.9542,-2.653,0.9542,-2.408,0.9542,-2.6053,0.9542,-2.3977,0.9542,-2.1637,0.9542,-2.8684
0.9581,-2.653,0.9581,-2.408,0.9581,-2.6053,0.9581,-2.3977,0.9581,-2.1637,0.9581,-2.8984
0.9621,-2.653,0.9621,-2.408,0.9621,-2.6053,0.9621,-2.3977,0.9621,-2.1637,0.9621,-2.9313
0.9661,-2.653,0.9661,-2.408,0.9661,-2.6053,0.9661,-2.3977,0.9661,-2.1637,0.9661,-2.9313
0.9701,-2.653,0.9701,-2.4249,0.9701,-2.6378,0.9701,-2.4199,0.9701,-2.1637,0.9701,-2.9313
0.9741,-2.653,0.9741,-2.4249,0.9741,-2.6378,0.9741,-2.4199,0.9741,-2.1813,0.9741,-2.9313
0.9782,-2.653,0.9782,-2.4249,0.9782,-2.6734,0.9782,-2.4199,0.9782,-2.1813,0.9782,-2.9313
0.9822,-2.653,0.9822,-2.4249,0.9822,-2.6734,0.9822,-2.4432,0.9822,-2.1813,0.9822,-2.9313
0.9863,-2.653,0.9863,-2.4426,0.9863,-2.7126,0.9863,-2.4432,0.9863,-2.1813,0.9863,-2.9313
0.9904,-2.653,0.9904,-2.4426,0.9904,-2.7126,0.9904,-2.4432,0.9904,-2.1813,0.9904,-2.9313
0.9945,-2.653,0.9945,-2.461,0.9945,-2.7126,0.9945,-2.4432,0.9945,-2.1996,0.9945,-2.9313
0.9986,-2.653,0.9986,-2.461,0.9986,-2.7126,0.9986,-2.4432,0.9986,-2.2187,0.9986,-2.9313
1.0027,-2.6925,1.0027,-2.461,1.0027,-2.7126,1.0027,-2.4432,1.0027,-2.2187,1.0027,-2.9313
1.0069,-2.7367,1.0069,-2.4804,1.0069,-2.7126,1.0069,-2.4432,1.0069,-2.2386,1.0069,-2.9677
1.011,-2.7367,1.011,-2.4804,1.011,-2.7126,1.011,-2.4432,1.011,-2.2386,1.011,-2.9677
1.0152,-2.7367,1.0152,-2.4804,1.0152,-2.7126,1.0152,-2.468,1.0152,-2.2386,1.0152,-2.9677
1.0194,-2.7367,1.0194,-2.4804,1.0194,-2.7126,1.0194,-2.468,1.0194,-2.2386,1.0194,-2.9677
1.0237,-2.7367,1.0237,-2.5007,1.0237,-2.7126,1.0237,-2.468,1.0237,-2.2386,1.0237,-3.0085
1.0279,-2.7367,1.0279,-2.5221,1.0279,-2.7126,1.0279,-2.468,1.0279,-2.2594,1.0279,-3.055
1.0322,-2.787,1.0322,-2.5221,1.0322,-2.7126,1.0322,-2.468,1.0322,-2.2594,1.0322,-3.055
1.0364,-2.787,1.0364,-2.5221,1.0364,-2.7126,1.0364,-2.468,1.0364,-2.2594,1.0364,-3.055
1.0407,-2.787,1.0407,-2.5221,1.0407,-2.7126,1.0407,-2.468,1.0407,-2.2594,1.0407,-3.055
1.045,-2.787,1.045,-2.5447,1.045,-2.7126,1.045,-2.468,1.045,-2.2594,1.045,-3.055
1.0494,-2.787,1.0494,-2.5447,1.0494,-2.7566,1.0494,-2.468,1.0494,-2.2594,1.0494,-3.055
1.0537,-2.787,1.0537,-2.5447,1.0537,-2.7566,1.0537,-2.5227,1.0537,-2.2594,1.0537,-3.1093
1.0581,-2.787,1.0581,-2.5447,1.0581,-2.7566,1.0581,-2.5227,1.0581,-2.2594,1.0581,-3.1746
1.0625,-2.787,1.0625,-2.5447,1.0625,-2.7566,1.0625,-2.5532,1.0625,-2.2594,1.0625,-3.2572
1.0669,-2.787,1.0669,-2.5447,1.0669,-2.8066,1.0669,-2.5532,1.0669,-2.2594,1.0669,-3.2572
1.0714,-2.8456,1.0714,-2.5447,1.0714,-2.8066,1.0714,-2.5532,1.0714,-2.2594,1.0714,-3.2572
1.0758,-2.8456,1.0758,-2.5447,1.0758,-2.8066,1.0758,-2.5532,1.0758,-2.2594,1.0758,-3.2572
1.0803,-2.8456,1.0803,-2.5447,1.0803,-2.8649,1.0803,-2.5532,1.0803,-2.2594,1.0803,-3.2572
1.0848,-2.8456,1.0848,-2.5687,1.0848,-2.8649,1.0848,-2.5532,1.0848,-2.2813,1.0848,-3.2572
1.0893,-2.8456,1.0893,-2.5687,1.0893,-2.8649,1.0893,-2.5532,1.0893,-2.2813,1.0893,-3.2572
1.0939,-2.8456,1.0939,-2.5687,1.0939,-2.8649,1.0939,-2.5532,1.0939,-2.2813,1.0939,-3.2572
1.0985,-2.8456,1.0985,-2.5943,1.0985,-2.8649,1.0985,-2.5532,1.0985,-2.2813,1.0985,-3.2572
1.1031,-2.8456,1.1031,-2.5943,1.1031,-2.8649,1.1031,-2.5532,1.1031,-2.2813,1.1031,-3.2572
1.1077,-2.8456,1.1077,-2.5943,1.1077,-2.8649,1.1077,-2.5532,1.1077,-2.2813,1.1077,-3.2572
1.1123,-2.8456,1.1123,-2.5943,1.1123,-2.8649,1.1123,-2.5532,1.1123,-2.2813,1.1123,-3.2572
1.117,-2.8456,1.117,-2.5943,1.117,-2.8649,1.117,-2.5532,1.117,-2.2813,1.117,-3.2572
1.1217,-2.8456,1.1217,-2.5943,1.1217,-2.8649,1.1217,-2.5532,1.1217,-2.2813,1.1217,-3.2572
1.1264,-2.8456,1.1264,-2.5943,1.1264,-2.8649,1.1264,-2.5532,1.1264,-2.2813,1.1264,-3.2572
1.1311,-2.8456,1.1311,-2.5943,1.1311,-2.8649,1.1311,-2.5532,1.1311,-2.2813,1.1311,-3.2572
1.1359,-2.8456,1.1359,-2.6217,1.1359,-2.8649,1.1359,-2.5532,1.1359,-2.2813,1.1359,-3.2572
1.1407,-2.8456,1.1407,-2.6217,1.1407,-2.8649,1.1407,-2.5532,1.1407,-2.2813,1.1407,-3.2572
1.1455,-2.8456,1.1455,-2.6217,1.1455,-2.8649,1.1455,-2.5532,1.1455,-2.2813,1.1455,-3.2572
1.1503,-2.8456,1.1503,-2.6217,1.1503,-2.8649,1.1503,-2.5862,1.1503,-2.2813,1.1503,-3.2572
1.1552,-2.8456,1.1552,-2.6217,1.1552,-2.8649,1.1552,-2.5862,1.1552,-2.2813,1.1552,-3.2572
1.1601,-2.8456,1.1601,-2.6217,1.1601,-2.8649,1.1601,-2.5862,1.1601,-2.2813,1.1601,-3.2572
1.165,-2.8456,1.165,-2.6512,1.165,-2.8649,1.165,-2.5862,1.165,-2.3043,1.165,-3.2572
1.17,-2.8456,1.17,-2.6512,1.17,-2.8649,1.17,-2.5862,1.17,-2.3043,1.17,-3.2572
1.175,-2.8456,1.175,-2.6512,1.175,-2.8649,1.175,-2.5862,1.175,-2.3043,1.175,-3.2572
1.18,-2.8456,1.18,-2.6512,1.18,-2.8649,1.18,-2.5862,1.18,-2.3043,1.18,-3.2572
1.185,-2.8456,1.185,-2.6512,1.185,-2.8649,1.185,-2.5862,1.185,-2.3043,1.185,-3.2572
1.1901,-2.8456,1.1901,-2.6512,1.1901,-2.8649,1.1901,-2.5862,1.1901,-2.3043,1.1901,-3.2572
1.1952,-2.8456,1.1952,-2.6832,1.1952,-2.8649,1.1952,-2.6223,1.1952,-2.3043,1.1952,-3.2572
1.2004,-2.8456,1.2004,-2.6832,1.2004,-2.8649,1.2004,-2.6223,1.2004,-2.3043,1.2004,-3.2572
1.2055,-2.8456,1.2055,-2.6832,1.2055,-2.8649,1.2055,-2.6223,1.2055,-2.3286,1.2055,-3.2572
1.2107,-2.8456,1.2107,-2.6832,1.2107,-2.8649,1.2107,-2.6622,1.2107,-2.3543,1.2107,-3.2572
1.216,-2.8456,1.216,-2.6832,1.216,-2.8649,1.216,-2.6622,1.216,-2.3543,1.216,-3.2572
1.2212,-2.8456,1.2212,-2.6832,1.2212,-2.8649,1.2212,-2.6622,1.2212,-2.3818,1.2212,-3.2572
1.2265,-2.8456,1.2265,-2.6832,1.2265,-2.9348,1.2265,-2.6622,1.2265,-2.3818,1.2265,-3.2572
1.2319,-2.8456,1.2319,-2.6832,1.2319,-2.9348,1.2319,-2.6622,1.2319,-2.3818,1.2319,-3.2572
1.2372,-2.8456,1.2372,-2.6832,1.2372,-2.9348,1.2372,-2.6622,1.2372,-2.3818,1.2372,-3.2572
1.2426,-2.8456,1.2426,-2.6832,1.2426,-2.9348,1.2426,-2.6622,1.2426,-2.3818,1.2426,-3.2572
1.2481,-2.8456,1.2481,-2.6832,1.2481,-2.9348,1.2481,-2.6622,1.2481,-2.3818,1.2481,-3.2572
1.2536,-2.9159,1.2536,-2.7183,1.2536,-2.9348,1.2536,-2.6622,1.2536,-2.3818,1.2536,-3.2572
1.2591,-2.9159,1.2591,-2.7183,1.2591,-2.9348,1.2591,-2.6622,1.2591,-2.3818,1.2591,-3.2572
1.2646,-2.9159,1.2646,-2.7183,1.2646,-2.9348,1.2646,-2.7068,1.2646,-2.3818,1.2646,-3.2572
1.2702,-2.9159,1.2702,-2.7183,1.2702,-2.9348,1.2702,-2.7068,1.2702,-2.3818,1.2702,-3.2572
1.2759,-2.9159,1.2759,-2.7183,1.2759,-2.9348,1.2759,-2.7576,1.2759,-2.3818,1.2759,-3.2572
1.2816,-2.9159,1.2816,-2.7183,1.2816,-2.9348,1.2816,-2.7576,1.2816,-2.3818,1.2816,-3.2572
1.2873,-2.9159,1.2873,-2.7183,1.2873,-2.9348,1.2873,-2.7576,1.2873,-2.3818,1.2873,-3.2572
1.293,-2.9159,1.293,-2.7183,1.293,-2.9348,1.293,-2.7576,1.293,-2.3818,1.293,-3.2572
1.2988,-2.9159,1.2988,-2.7183,1.2988,-2.9348,1.2988,-2.7576,1.2988,-2.4111,1.2988,-3.2572
1.3047,-2.9159,1.3047,-2.7183,1.3047,-2.9348,1.3047,-2.7576,1.3047,-2.4111,1.3047,-3.3705
1.3106,-2.9159,1.3106,-2.7183,1.3106,-2.9348,1.3106,-2.7576,1.3106,-2.4111,1.3106,-3.3705
1.3165,-2.9159,1.3165,-2.757,1.3165,-2.9348,1.3165,-2.7576,1.3165,-2.4111,1.3165,-3.3705
1.3225,-2.9159,1.3225,-2.757,1.3225,-2.9348,1.3225,-2.7576,1.3225,-2.4111,1.3225,-3.3705
1.3285,-2.9159,1.3285,-2.757,1.3285,-2.9348,1.3285,-2.8876,1.3285,-2.4111,1.3285,-3.3705
1.3346,-2.9159,1.3346,-2.757,1.3346,-2.9348,1.3346,-2.977,1.3346,-2.4111,1.3346,-3.3705
1.3408,-2.9159,1.3408,-2.757,1.3408,-2.9348,1.3408,-2.977,1.3408,-2.4111,1.3408,-3.3705
1.3469,-2.9159,1.3469,-2.757,1.3469,-2.9348,1.3469,-2.977,1.3469,-2.4111,1.3469,-3.3705
1.3532,-2.9159,1.3532,-2.757,1.3532,-2.9348,1.3532,-2.977,1.3532,-2.4111,1.3532,-3.3705
1.3595,-2.9159,1.3595,-2.757,1.3595,-2.9348,1.3595,-2.977,1.3595,-2.4111,1.3595,-3.3705
1.3658,-2.9159,1.3658,-2.757,1.3658,-2.9348,1.3658,-2.977,1.3658,-2.4111,1.3658,-3.3705
1.3722,-2.9159,1.3722,-2.757,1.3722,-2.9348,1.3722,-2.977,1.3722,-2.4427,1.3722,-3.3705
1.3787,-2.9159,1.3787,-2.757,1.3787,-2.9348,1.3787,-2.977,1.3787,-2.4427,1.3787,-3.3705
1.3852,-2.9159,1.3852,-2.8004,1.3852,-2.9348,1.3852,-2.977,1.3852,-2.4427,1.3852,-3.3705
1.3917,-2.9159,1.3917,-2.8498,1.3917,-2.9348,1.3917,-2.977,1.3917,-2.4769,1.3917,-3.3705
1.3984,-2.9159,1.3984,-2.8498,1.3984,-2.9348,1.3984,-2.977,1.3984,-2.5143,1.3984,-3.3705
1.4051,-2.9159,1.4051,-2.8498,1.4051,-2.9348,1.4051,-2.977,1.4051,-2.5143,1.4051,-3.3705
1.4118,-2.9159,1.4118,-2.8498,1.4118,-2.9348,1.4118,-2.977,1.4118,-2.5143,1.4118,-3.3705
1.4187,-2.9159,1.4187,-2.8498,1.4187,-2.9348,1.4187,-2.977,1.4187,-2.5143,1.4187,-3.3705
1.4255,-2.9159,1.4255,-2.9073,1.4255,-2.9348,1.4255,-2.977,1.4255,-2.5143,1.4255,-3.3705
1.4325,-2.9159,1.4325,-2.9073,1.4325,-2.9348,1.4325,-2.977,1.4325,-2.5143,1.4325,-3.3705
1.4395,-2.9159,1.4395,-2.9073,1.4395,-2.9348,1.4395,-2.977,1.4395,-2.5143,1.4395,-3.3705
1.4466,-2.9159,1.4466,-2.9073,1.4466,-2.9348,1.4466,-2.977,1.4466,-2.5143,1.4466,-3.3705
1.4538,-2.9159,1.4538,-2.9073,1.4538,-3.1436,1.4538,-3.0991,1.4538,-2.5143,1.4538,-3.3705
1.4611,-2.9159,1.4611,-2.9073,1.4611,-3.1436,1.4611,-3.0991,1.4611,-2.5143,1.4611,-3.3705
1.4684,-2.9159,1.4684,-2.9073,1.4684,-3.1436,1.4684,-3.0991,1.4684,-2.5143,1.4684,-3.3705
1.4758,-2.9159,1.4758,-2.9073,1.4758,-3.1436,1.4758,-3.0991,1.4758,-2.5143,1.4758,-3.3705
1.4833,-2.9159,1.4833,-2.9073,1.4833,-3.1436,1.4833,-3.0991,1.4833,-2.5143,1.4833,-3.3705
1.4909,-2.9159,1.4909,-2.9073,1.4909,-3.1436,1.4909,-3.0991,1.4909,-2.5143,1.4909,-3.3705
1.4985,-2.9159,1.4985,-2.9073,1.4985,-3.1436,1.4985,-3.0991,1.4985,-2.5143,1.4985,-3.3705
1.5063,-2.9159,1.5063,-2.9073,1.5063,-3.1436,1.5063,-3.0991,1.5063,-2.5143,1.5063,-3.3705
1.5141,-2.9159,1.5141,-2.9073,1.5141,-3.1436,1.5141,-3.0991,1.5141,-2.5143,1.5141,-3.3705
1.522,-2.9159,1.522,-2.9073,1.522,-3.1436,1.522,-3.0991,1.522,-2.5143,1.522,-3.3705
1.5301,-2.9159,1.5301,-2.9073,1.5301,-3.1436,1.5301,-3.299,1.5301,-2.5143,1.5301,-3.3705
1.5382,-2.9159,1.5382,-3.0635,1.5382,-3.1436,1.5382,-3.299,1.5382,-2.5143,1.5382,-3.3705
1.5464,-2.9159,1.5464,-3.0635,1.5464,-3.1436,1.5464,-3.299,1.5464,-2.5143,1.5464,-3.3705
1.5548,-2.9159,1.5548,-3.0635,1.5548,-3.1436,1.5548,-3.299,1.5548,-2.6016,1.5548,-3.3705
1.5632,-2.9159,1.5632,-3.0635,1.5632,-3.1436,1.5632,-3.299,1.5632,-2.6016,1.5632,-3.3705
1.5718,-2.9159,1.5718,-3.0635,1.5718,-3.1436,1.5718,-3.299,1.5718,-2.6016,1.5718,-3.3705
1.5805,-2.9159,1.5805,-3.0635,1.5805,-3.1436,1.5805,-3.299,1.5805,-2.6016,1.5805,-3.3705
1.5893,-2.9159,1.5893,-3.0635,1.5893,-3.1436,1.5893,-3.299,1.5893,-2.6016,1.5893,-3.3705
1.5982,-2.9159,1.5982,-3.0635,1.5982,-3.1436,1.5982,-3.299,1.5982,-2.6016,1.5982,-3.3705
1.6072,-2.9159,1.6072,-3.0635,1.6072,-3.1436,1.6072,-3.299,1.6072,-2.6016,1.6072,-3.3705
1.6164,-2.9159,1.6164,-3.0635,1.6164,-3.1436,1.6164,-3.299,1.6164,-2.6016,1.6164,-3.3705
1.6258,-2.9159,1.6258,-3.0635,1.6258,-3.3411,1.6258,-3.299,1.6258,-2.6016,1.6258,-3.3705
1.6352,-2.9159,1.6352,-3.0635,1.6352,-3.3411,1.6352,-3.299,1.6352,-2.6016,1.6352,-3.3705
1.6449,-2.9159,1.6449,-3.0635,1.6449,-3.3411,1.6449,-inf,1.6449,-2.6541,1.6449,-3.3705
1.6546,-2.9159,1.6546,-3.1829,1.6546,-3.3411,1.6546,-inf,1.6546,-2.6541,1.6546,-3.3705
1.6646,-2.9159,1.6646,-3.1829,1.6646,-3.3411,1.6646,-inf,1.6646,-2.715,1.6646,-3.3705
1.6747,-2.9159,1.6747,-3.1829,1.6747,-3.3411,1.6747,-inf,1.6747,-2.715,1.6747,-3.3705
1.6849,-2.9159,1.6849,-3.1829,1.6849,-3.3411,1.6849,-inf,1.6849,-2.715,1.6849,-3.3705
1.6954,-2.9159,1.6954,-3.1829,1.6954,-3.3411,1.6954,-inf,1.6954,-2.715,1.6954,-3.3705
1.706,-2.9159,1.706,-3.1829,1.706,-3.3411,1.706,-inf,1.706,-2.715,1.706,-3.557
1.7169,-2.9159,1.7169,-3.1829,1.7169,-3.3411,1.7169,-inf,1.7169,-2.715,1.7169,-3.557
1.7279,-2.9159,1.7279,-3.1829,1.7279,-3.3411,1.7279,-inf,1.7279,-2.715,1.7279,-3.557
1.7392,-2.9159,1.7392,-3.1829,1.7392,-3.3411,1.7392,-inf,1.7392,-2.715,1.7392,-3.557
1.7507,-2.9159,1.7507,-3.1829,1.7507,-3.3411,1.7507,-inf,1.7507,-2.715,1.7507,-3.557
1.7624,-2.9159,1.7624,-3.1829,1.7624,-3.3411,1.7624,-inf,1.7624,-2.88,1.7624,-3.557
1.7744,-2.9159,1.7744,-3.1829,1.7744,-3.3411,1.7744,-inf,1.7744,-2.88,1.7744,-inf
1.7866,-2.9159,1.7866,-3.1829,1.7866,-3.3411,1.7866,-inf,1.7866,-2.88,1.7866,-inf
1.7991,-2.9159,1.7991,-3.1829,1.7991,-3.3411,1.7991,-inf,1.7991,-2.88,1.7991,-inf
1.8119,-3.0046,1.8119,-3.1829,1.8119,-3.3411,1.8119,-inf,1.8119,-2.88,1.8119,-inf
1.825,-3.0046,1.825,-3.1829,1.825,-3.3411,1.825,-inf,1.825,-2.88,1.825,-inf
1.8384,-3.0046,1.8384,-3.1829,1.8384,-3.3411,1.8384,-inf,1.8384,-2.88,1.8384,-inf
1.8522,-3.0046,1.8522,-3.1829,1.8522,-inf,1.8522,-inf,1.8522,-2.88,1.8522,-inf
1.8663,-3.0046,1.8663,-3.1829,1.8663,-inf,1.8663,-inf,1.8663,-3.0056,1.8663,-inf
1.8808,-3.0046,1.8808,-3.1829,1.8808,-inf,1.8808,-inf,1.8808,-3.0056,1.8808,-inf
1.8957,-3.0046,1.8957,-3.1829,1.8957,-inf,1.8957,-inf,1.8957,-3.2104,1.8957,-inf
1.911,-3.0046,1.911,-3.1829,1.911,-inf,1.911,-inf,1.911,-3.2104,1.911,-inf
1.9268,-3.0046,1.9268,-3.1829,1.9268,-inf,1.9268,-inf,1.9268,-3.2104,1.9268,-inf
1.9431,-3.0046,1.9431,-3.1829,1.9431,-inf,1.9431,-inf,1.9431,-3.2104,1.9431,-inf
1.96,-3.0046,1.96,-3.1829,1.96,-inf,1.96,-inf,1.96,-3.2104,1.96,-inf
1.9774,-3.0046,1.9774,-3.1829,1.9774,-inf,1.9774,-inf,1.9774,-3.2104,1.9774,-inf
1.9954,-3.0046,1.9954,-3.3784,1.9954,-inf,1.9954,-inf,1.9954,-3.2104,1.9954,-inf
2.0141,-3.0046,2.0141,-3.3784,2.0141,-inf,2.0141,-inf,2.0141,-3.2104,2.0141,-inf
2.0335,-3.0046,2.0335,-inf,2.0335,-inf,2.0335,-inf,2.0335,-3.2104,2.0335,-inf
2.0537,-3.0046,2.0537,-inf,2.0537,-inf,2.0537,-inf,2.0537,-3.2104,2.0537,-inf
2.0749,-3.0046,2.0749,-inf,2.0749,-inf,2.0749,-inf,2.0749,-3.2104,2.0749,-inf
2.0969,-3.1258,2.0969,-inf,2.0969,-inf,2.0969,-inf,2.0969,-3.2104,2.0969,-inf
2.1201,-3.1258,2.1201,-inf,2.1201,-inf,2.1201,-inf,2.1201,-3.2104,2.1201,-inf
2.1444,-3.1258,2.1444,-inf,2.1444,-inf,2.1444,-inf,2.1444,-3.2104,2.1444,-inf
2.1701,-3.3243,2.1701,-inf,2.1701,-inf,2.1701,-inf,2.1701,-3.2104,2.1701,-inf
2.1973,-3.3243,2.1973,-inf,2.1973,-inf,2.1973,-inf,2.1973,-3.2104,2.1973,-inf
2.2262,-3.3243,2.2262,-inf,2.2262,-inf,2.2262,-inf,2.2262,-3.2104,2.2262,-inf
2.2571,-3.3243,2.2571,-inf,2.2571,-inf,2.2571,-inf,2.2571,-3.2104,2.2571,-inf
2.2904,-3.3243,2.2904,-inf,2.2904,-inf,2.2904,-inf,2.2904,-3.2104,2.2904,-inf
2.3263,-3.3243,2.3263,-inf,2.3263,-inf,2.3263,-inf,2.3263,-3.2104,2.3263,-inf
2.3656,-3.3243,2.3656,-inf,2.3656,-inf,2.3656,-inf,2.3656,-3.2104,2.3656,-inf
2.4089,-inf,2.4089,-inf,2.4089,-inf,2.4089,-inf,2.4089,-3.2104,2.4089,-inf
2.4573,-inf,2.4573,-inf,2.4573,-inf,2.4573,-inf,2.4573,-3.2104,2.4573,-inf
2.5121,-inf,2.5121,-inf,2.5121,-inf,2.5121,-inf,2.5121,-3.2104,2.5121,-inf
2.5758,-inf,2.5758,-inf,2.5758,-inf,2.5758,-inf,2.5758,-3.2104,2.5758,-inf
2.6521,-inf,2.6521,-inf,2.6521,-inf,2.6521,-inf,2.6521,-inf,2.6521,-inf
2.7478,-inf,2.7478,-inf,2.7478,-inf,2.7478,-inf,2.7478,-inf,2.7478,-inf
2.8782,-inf,2.8782,-inf,2.8782,-inf,2.8782,-inf,2.8782,-inf,2.8782,-inf
3.0902,-inf,3.0902,-inf,3.0902,-inf,3.0902,-inf,3.0902,-inf,3.0902,-inf
inf,-inf,inf,-inf,inf,-inf,inf,-inf,inf,-inf,inf,-inf


==> data/classification_MFTC_PR.csv <==
precision-authority,recall-authority,precision-care,recall-care,precision-fairness,recall-fairness,precision-loyalty,recall-loyalty,precision-sanctity,recall-sanctity,precision-any,recall-any
1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0
1.0,0.001,1.0,0.001,1.0,0.001,1.0,0.001,1.0,0.001,1.0,0.001
1.0,0.002,1.0,0.002,1.0,0.002,1.0,0.002,1.0,0.002,1.0,0.002
1.0,0.003,1.0,0.003,1.0,0.003,1.0,0.003,1.0,0.003,1.0,0.003
1.0,0.004,1.0,0.004,1.0,0.004,1.0,0.004,1.0,0.004,1.0,0.004
1.0,0.005,1.0,0.005,1.0,0.005,1.0,0.005,1.0,0.005,1.0,0.005
1.0,0.006,1.0,0.006,1.0,0.006,1.0,0.006,1.0,0.006,1.0,0.006
1.0,0.007,1.0,0.007,1.0,0.007,1.0,0.007,1.0,0.007,1.0,0.007
1.0,0.008,1.0,0.008,1.0,0.008,1.0,0.008,1.0,0.008,1.0,0.008
1.0,0.009,1.0,0.009,1.0,0.009,1.0,0.009,1.0,0.009,1.0,0.009
1.0,0.01,1.0,0.01,1.0,0.01,1.0,0.01,1.0,0.01,1.0,0.01
1.0,0.011,1.0,0.011,1.0,0.011,1.0,0.011,1.0,0.011,1.0,0.011
1.0,0.012,1.0,0.012,1.0,0.012,0.9611,0.012,1.0,0.012,1.0,0.012
1.0,0.013,1.0,0.013,1.0,0.013,0.964,0.013,1.0,0.013,1.0,0.013
1.0,0.014,1.0,0.014,1.0,0.014,0.9665,0.014,1.0,0.014,1.0,0.014
1.0,0.015,1.0,0.015,1.0,0.015,0.9687,0.015,1.0,0.015,1.0,0.015
1.0,0.016,1.0,0.016,1.0,0.016,0.9706,0.016,1.0,0.016,1.0,0.016
1.0,0.017,1.0,0.017,1.0,0.017,0.9722,0.017,1.0,0.017,1.0,0.017
1.0,0.018,1.0,0.018,1.0,0.018,0.9738,0.018,1.0,0.018,1.0,0.018
1.0,0.019,1.0,0.019,1.0,0.019,0.9751,0.019,1.0,0.019,1.0,0.019
1.0,0.02,1.0,0.02,1.0,0.02,0.9763,0.02,1.0,0.02,1.0,0.02
1.0,0.021,1.0,0.021,1.0,0.021,0.9774,0.021,1.0,0.021,1.0,0.021
1.0,0.022,1.0,0.022,1.0,0.022,0.9784,0.022,1.0,0.022,1.0,0.022
1.0,0.023,1.0,0.023,1.0,0.023,0.9793,0.023,1.0,0.023,1.0,0.023
1.0,0.024,1.0,0.024,1.0,0.024,0.9802,0.024,1.0,0.024,1.0,0.024
1.0,0.025,1.0,0.025,1.0,0.025,0.981,0.025,1.0,0.025,1.0,0.025
1.0,0.026,1.0,0.026,1.0,0.026,0.9817,0.026,1.0,0.026,1.0,0.026
1.0,0.027,1.0,0.027,1.0,0.027,0.9823,0.027,1.0,0.027,1.0,0.027
1.0,0.028,1.0,0.028,1.0,0.028,0.983,0.028,1.0,0.028,1.0,0.028
1.0,0.029,1.0,0.029,1.0,0.029,0.9835,0.029,1.0,0.029,1.0,0.029
1.0,0.03,1.0,0.03,1.0,0.03,0.9841,0.03,1.0,0.03,1.0,0.03
1.0,0.031,1.0,0.031,0.9867,0.031,0.9846,0.031,1.0,0.031,1.0,0.031
1.0,0.032,1.0,0.032,0.9871,0.032,0.9851,0.032,1.0,0.032,1.0,0.032
1.0,0.033,1.0,0.033,0.9875,0.033,0.9855,0.033,1.0,0.033,1.0,0.033
1.0,0.034,1.0,0.034,0.9879,0.034,0.9859,0.034,1.0,0.034,1.0,0.034
1.0,0.035,1.0,0.035,0.9882,0.035,0.9863,0.035,1.0,0.035,1.0,0.035
1.0,0.036,1.0,0.036,0.9885,0.036,0.9867,0.036,1.0,0.036,1.0,0.036
1.0,0.037,1.0,0.037,0.9889,0.037,0.9871,0.037,1.0,0.037,1.0,0.037
1.0,0.038,1.0,0.038,0.9891,0.038,0.9874,0.038,1.0,0.038,1.0,0.038
1.0,0.039,1.0,0.039,0.9894,0.039,0.9877,0.039,1.0,0.039,1.0,0.039
1.0,0.04,1.0,0.04,0.9897,0.04,0.988,0.04,1.0,0.04,1.0,0.04
0.9893,0.041,1.0,0.041,0.9899,0.041,0.9883,0.041,1.0,0.041,1.0,0.041
0.9896,0.042,1.0,0.042,0.9902,0.042,0.9886,0.042,1.0,0.042,1.0,0.042
0.9898,0.043,1.0,0.043,0.9904,0.043,0.9888,0.043,1.0,0.043,1.0,0.043
0.99,0.044,1.0,0.044,0.9906,0.044,0.9891,0.044,1.0,0.044,1.0,0.044
0.9902,0.045,1.0,0.045,0.9908,0.045,0.9893,0.045,1.0,0.045,1.0,0.045
0.9905,0.046,1.0,0.046,0.991,0.046,0.9896,0.046,1.0,0.046,1.0,0.046
0.9907,0.047,1.0,0.047,0.9912,0.047,0.9898,0.047,1.0,0.047,1.0,0.047
0.9908,0.048,1.0,0.048,0.9914,0.048,0.99,0.048,1.0,0.048,0.9961,0.048
0.991,0.049,1.0,0.049,0.9916,0.049,0.9902,0.049,1.0,0.049,0.9962,0.049
0.9912,0.05,1.0,0.05,0.9917,0.05,0.9904,0.05,1.0,0.05,0.9963,0.05
0.9914,0.051,1.0,0.051,0.9919,0.051,0.9906,0.051,1.0,0.051,0.9963,0.051
0.9915,0.052,1.0,0.052,0.992,0.052,0.9908,0.052,1.0,0.052,0.9964,0.052
0.9917,0.053,1.0,0.053,0.9922,0.053,0.9909,0.053,1.0,0.053,0.9965,0.053
0.9919,0.054,1.0,0.054,0.9923,0.054,0.9911,0.054,1.0,0.054,0.9965,0.054
0.992,0.055,1.0,0.055,0.9925,0.055,0.9913,0.055,1.0,0.055,0.9966,0.055
0.9921,0.056,1.0,0.056,0.9926,0.056,0.9914,0.056,1.0,0.056,0.9967,0.056
0.9923,0.057,1.0,0.057,0.9927,0.057,0.9916,0.057,1.0,0.057,0.9967,0.057
0.9924,0.058,1.0,0.058,0.9929,0.058,0.9917,0.058,1.0,0.058,0.9968,0.058
0.9925,0.059,1.0,0.059,0.993,0.059,0.9918,0.059,1.0,0.059,0.9968,0.059
0.9854,0.06,1.0,0.06,0.9931,0.06,0.9841,0.06,1.0,0.06,0.9969,0.06
0.9857,0.061,1.0,0.061,0.9932,0.061,0.9843,0.061,1.0,0.061,0.9969,0.061
0.9859,0.062,1.0,0.062,0.9933,0.062,0.9846,0.062,1.0,0.062,0.997,0.062
0.9861,0.063,1.0,0.063,0.9934,0.063,0.9848,0.063,0.9896,0.063,0.997,0.063
0.9863,0.064,1.0,0.064,0.9935,0.064,0.9851,0.064,0.9898,0.064,0.9971,0.064
0.9865,0.065,1.0,0.065,0.9936,0.065,0.9853,0.065,0.9899,0.065,0.9971,0.065
0.9867,0.066,1.0,0.066,0.9937,0.066,0.9855,0.066,0.9901,0.066,0.9972,0.066
0.9869,0.067,1.0,0.067,0.9938,0.067,0.9857,0.067,0.9902,0.067,0.9972,0.067
0.9871,0.068,1.0,0.068,0.9939,0.068,0.9859,0.068,0.9903,0.068,0.9972,0.068
0.9873,0.069,1.0,0.069,0.994,0.069,0.9861,0.069,0.9905,0.069,0.9973,0.069
0.9875,0.07,1.0,0.07,0.9941,0.07,0.9863,0.07,0.9906,0.07,0.9973,0.07
0.9877,0.071,1.0,0.071,0.9942,0.071,0.9865,0.071,0.9908,0.071,0.9974,0.071
0.9878,0.072,1.0,0.072,0.9942,0.072,0.9867,0.072,0.9909,0.072,0.9974,0.072
0.988,0.073,1.0,0.073,0.9943,0.073,0.9869,0.073,0.991,0.073,0.9974,0.073
0.9882,0.074,1.0,0.074,0.9944,0.074,0.9871,0.074,0.9911,0.074,0.9975,0.074
0.9883,0.075,1.0,0.075,0.9945,0.075,0.9872,0.075,0.9912,0.075,0.9975,0.075
0.9885,0.076,1.0,0.076,0.9945,0.076,0.9874,0.076,0.9914,0.076,0.9975,0.076
0.9886,0.077,1.0,0.077,0.9946,0.077,0.9876,0.077,0.9915,0.077,0.9976,0.077
0.9888,0.078,1.0,0.078,0.9947,0.078,0.9877,0.078,0.9916,0.078,0.9976,0.078
0.9889,0.079,1.0,0.079,0.9947,0.079,0.9879,0.079,0.9917,0.079,0.9976,0.079
0.989,0.08,1.0,0.08,0.9948,0.08,0.988,0.08,0.9918,0.08,0.9977,0.08
0.9892,0.081,1.0,0.081,0.9949,0.081,0.9882,0.081,0.9919,0.081,0.9977,0.081
0.984,0.082,1.0,0.082,0.9949,0.082,0.9883,0.082,0.992,0.082,0.9977,0.082
0.9842,0.083,1.0,0.083,0.995,0.083,0.9884,0.083,0.9921,0.083,0.9977,0.083
0.9844,0.084,1.0,0.084,0.9951,0.084,0.9886,0.084,0.9922,0.084,0.9978,0.084
0.9846,0.085,1.0,0.085,0.9951,0.085,0.9887,0.085,0.9923,0.085,0.9978,0.085
0.9848,0.086,1.0,0.086,0.9952,0.086,0.9888,0.086,0.9924,0.086,0.9978,0.086
0.9849,0.087,1.0,0.087,0.9952,0.087,0.989,0.087,0.9924,0.087,0.9978,0.087
0.9851,0.088,1.0,0.088,0.9953,0.088,0.9891,0.088,0.9925,0.088,0.9979,0.088
0.9853,0.089,1.0,0.089,0.9953,0.089,0.9892,0.089,0.9926,0.089,0.9979,0.089
0.9854,0.09,1.0,0.09,0.9954,0.09,0.9893,0.09,0.9927,0.09,0.9979,0.09
0.9856,0.091,1.0,0.091,0.9954,0.091,0.9894,0.091,0.9928,0.091,0.9979,0.091
0.9858,0.092,1.0,0.092,0.9955,0.092,0.9896,0.092,0.9928,0.092,0.9959,0.092
0.9859,0.093,1.0,0.093,0.9955,0.093,0.9897,0.093,0.9929,0.093,0.996,0.093
0.9861,0.094,1.0,0.094,0.9956,0.094,0.9898,0.094,0.993,0.094,0.996,0.094
0.9817,0.095,1.0,0.095,0.9956,0.095,0.9899,0.095,0.9931,0.095,0.9961,0.095
0.9819,0.096,1.0,0.096,0.9957,0.096,0.99,0.096,0.9931,0.096,0.9961,0.096
0.982,0.097,1.0,0.097,0.9957,0.097,0.9901,0.097,0.9932,0.097,0.9961,0.097
0.9822,0.098,1.0,0.098,0.9958,0.098,0.9902,0.098,0.9933,0.098,0.9962,0.098
0.9824,0.099,1.0,0.099,0.9958,0.099,0.9903,0.099,0.9934,0.099,0.9962,0.099
0.9783,0.1,1.0,0.1,0.9958,0.1,0.9904,0.1,0.9934,0.1,0.9963,0.1
0.9785,0.101,1.0,0.101,0.9959,0.101,0.9905,0.101,0.9935,0.101,0.9963,0.101
0.9787,0.102,1.0,0.102,0.9959,0.102,0.9906,0.102,0.9872,0.102,0.9963,0.102
0.9789,0.103,1.0,0.103,0.996,0.103,0.9907,0.103,0.9873,0.103,0.9964,0.103
0.9791,0.104,1.0,0.104,0.996,0.104,0.9908,0.104,0.9874,0.104,0.9964,0.104
0.9793,0.105,1.0,0.105,0.996,0.105,0.9908,0.105,0.9814,0.105,0.9964,0.105
0.9795,0.106,1.0,0.106,0.9961,0.106,0.9909,0.106,0.9816,0.106,0.9965,0.106
0.9797,0.107,0.9966,0.107,0.9961,0.107,0.991,0.107,0.9758,0.107,0.9965,0.107
0.976,0.108,0.9966,0.108,0.9962,0.108,0.9911,0.108,0.976,0.108,0.9965,0.108
0.9762,0.109,0.9967,0.109,0.9962,0.109,0.9912,0.109,0.9763,0.109,0.9966,0.109
0.9726,0.11,0.9967,0.11,0.9962,0.11,0.9913,0.11,0.9765,0.11,0.9966,0.11
0.9728,0.111,0.9967,0.111,0.9963,0.111,0.9913,0.111,0.9767,0.111,0.9966,0.111
0.973,0.112,0.9968,0.112,0.9963,0.112,0.9914,0.112,0.9769,0.112,0.9967,0.112
0.9696,0.113,0.9968,0.113,0.9963,0.113,0.9915,0.113,0.9771,0.113,0.9967,0.113
0.9698,0.114,0.9968,0.114,0.9964,0.114,0.9916,0.114,0.9773,0.114,0.9967,0.114
0.9701,0.115,0.9968,0.115,0.9964,0.115,0.9916,0.115,0.9775,0.115,0.9967,0.115
0.9703,0.116,0.9969,0.116,0.9964,0.116,0.9917,0.116,0.9777,0.116,0.9968,0.116
0.9706,0.117,0.9969,0.117,0.9964,0.117,0.9918,0.117,0.9778,0.117,0.9968,0.117
0.9673,0.118,0.9969,0.118,0.9965,0.118,0.9918,0.118,0.978,0.118,0.9968,0.118
0.9676,0.119,0.9969,0.119,0.9965,0.119,0.9919,0.119,0.9782,0.119,0.9969,0.119
0.9678,0.12,0.997,0.12,0.9965,0.12,0.992,0.12,0.9784,0.12,0.9969,0.12
0.9681,0.121,0.997,0.121,0.9966,0.121,0.992,0.121,0.9786,0.121,0.9969,0.121
0.9683,0.122,0.997,0.122,0.9966,0.122,0.9921,0.122,0.9787,0.122,0.9969,0.122
0.9686,0.123,0.9959,0.123,0.9966,0.123,0.9922,0.123,0.9789,0.123,0.997,0.123
0.9688,0.124,0.9942,0.124,0.9966,0.124,0.9922,0.124,0.9791,0.124,0.997,0.124
0.9691,0.125,0.9942,0.125,0.9967,0.125,0.9923,0.125,0.9792,0.125,0.997,0.125
0.966,0.126,0.9942,0.126,0.9967,0.126,0.9924,0.126,0.9794,0.126,0.997,0.126
0.9663,0.127,0.9943,0.127,0.9967,0.127,0.9924,0.127,0.9796,0.127,0.9971,0.127
0.9665,0.128,0.9915,0.128,0.9968,0.128,0.9925,0.128,0.9797,0.128,0.9971,0.128
0.9668,0.129,0.9916,0.129,0.9968,0.129,0.9925,0.129,0.9799,0.129,0.9971,0.129
0.967,0.13,0.9917,0.13,0.9968,0.13,0.9926,0.13,0.9751,0.13,0.9971,0.13
0.9673,0.131,0.9917,0.131,0.9968,0.131,0.9926,0.131,0.9753,0.131,0.9971,0.131
0.9613,0.132,0.9918,0.132,0.9968,0.132,0.9927,0.132,0.9755,0.132,0.9972,0.132
0.9615,0.133,0.9918,0.133,0.9969,0.133,0.9928,0.133,0.9757,0.133,0.9972,0.133
0.9618,0.134,0.9919,0.134,0.9969,0.134,0.9928,0.134,0.9665,0.134,0.9972,0.134
0.9621,0.135,0.992,0.135,0.9969,0.135,0.9929,0.135,0.9668,0.135,0.9972,0.135
0.9624,0.136,0.992,0.136,0.9969,0.136,0.9929,0.136,0.967,0.136,0.9972,0.136
0.9626,0.137,0.9921,0.137,0.997,0.137,0.993,0.137,0.9672,0.137,0.9973,0.137
0.9629,0.138,0.9921,0.138,0.997,0.138,0.993,0.138,0.9675,0.138,0.9973,0.138
0.9631,0.139,0.9922,0.139,0.997,0.139,0.9931,0.139,0.9677,0.139,0.9973,0.139
0.9634,0.14,0.9922,0.14,0.997,0.14,0.9931,0.14,0.9635,0.14,0.9973,0.14
0.9636,0.141,0.9923,0.141,0.997,0.141,0.9932,0.141,0.9594,0.141,0.9973,0.141
0.9639,0.142,0.9924,0.142,0.9971,0.142,0.9932,0.142,0.9597,0.142,0.9974,0.142
0.9641,0.143,0.9924,0.143,0.9971,0.143,0.9933,0.143,0.96,0.143,0.9974,0.143
0.9644,0.144,0.9925,0.144,0.9971,0.144,0.9933,0.144,0.956,0.144,0.9974,0.144
0.9646,0.145,0.9925,0.145,0.9971,0.145,0.9934,0.145,0.9563,0.145,0.9974,0.145
0.9648,0.146,0.9926,0.146,0.9972,0.146,0.9934,0.146,0.9566,0.146,0.9974,0.146
0.9651,0.147,0.9926,0.147,0.9972,0.147,0.9934,0.147,0.9569,0.147,0.9975,0.147
0.9653,0.148,0.9927,0.148,0.9972,0.148,0.9935,0.148,0.9571,0.148,0.9975,0.148
0.9628,0.149,0.9927,0.149,0.9972,0.149,0.9935,0.149,0.9574,0.149,0.9975,0.149
0.963,0.15,0.9928,0.15,0.9972,0.15,0.9936,0.15,0.9577,0.15,0.9975,0.15
0.9605,0.151,0.9928,0.151,0.9972,0.151,0.9936,0.151,0.958,0.151,0.9975,0.151
0.9608,0.152,0.9929,0.152,0.9973,0.152,0.9937,0.152,0.9582,0.152,0.9975,0.152
0.961,0.153,0.9929,0.153,0.9973,0.153,0.9937,0.153,0.9585,0.153,0.9976,0.153
0.9613,0.154,0.9929,0.154,0.9973,0.154,0.9906,0.154,0.9587,0.154,0.9976,0.154
0.9615,0.155,0.993,0.155,0.9973,0.155,0.9907,0.155,0.959,0.155,0.9976,0.155
0.9617,0.156,0.993,0.156,0.9973,0.156,0.9908,0.156,0.9593,0.156,0.9976,0.156
0.962,0.157,0.9931,0.157,0.9973,0.157,0.9908,0.157,0.9595,0.157,0.9976,0.157
0.9622,0.158,0.9931,0.158,0.9974,0.158,0.9909,0.158,0.9597,0.158,0.9976,0.158
0.9599,0.159,0.9932,0.159,0.9974,0.159,0.9909,0.159,0.96,0.159,0.9976,0.159
0.9601,0.16,0.9932,0.16,0.9974,0.16,0.991,0.16,0.9602,0.16,0.9977,0.16
0.9578,0.161,0.9933,0.161,0.9974,0.161,0.991,0.161,0.9605,0.161,0.9977,0.161
0.9581,0.162,0.9933,0.162,0.9974,0.162,0.9911,0.162,0.9607,0.162,0.9977,0.162
0.9583,0.163,0.9933,0.163,0.9974,0.163,0.9853,0.163,0.9609,0.163,0.9977,0.163
0.9585,0.164,0.9934,0.164,0.9975,0.164,0.9826,0.164,0.9612,0.164,0.9977,0.164
0.9588,0.165,0.9934,0.165,0.9975,0.165,0.9827,0.165,0.9614,0.165,0.9977,0.165
0.959,0.166,0.9935,0.166,0.9975,0.166,0.9828,0.166,0.9616,0.166,0.9977,0.166
0.9593,0.167,0.9935,0.167,0.9975,0.167,0.9829,0.167,0.9582,0.167,0.9978,0.167
0.9571,0.168,0.9935,0.168,0.9975,0.168,0.983,0.168,0.9584,0.168,0.9978,0.168
0.9549,0.169,0.9936,0.169,0.9975,0.169,0.9831,0.169,0.9586,0.169,0.9978,0.169
0.9552,0.17,0.9936,0.17,0.9976,0.17,0.9832,0.17,0.9589,0.17,0.9978,0.17
0.9554,0.171,0.9936,0.171,0.9976,0.171,0.9833,0.171,0.9591,0.171,0.9978,0.171
0.9533,0.172,0.9937,0.172,0.9976,0.172,0.9834,0.172,0.9558,0.172,0.9978,0.172
0.9536,0.173,0.9937,0.173,0.9976,0.173,0.9835,0.173,0.9561,0.173,0.9978,0.173
0.9538,0.174,0.9938,0.174,0.9976,0.174,0.9835,0.174,0.9563,0.174,0.9978,0.174
0.9541,0.175,0.9938,0.175,0.9976,0.175,0.9836,0.175,0.9565,0.175,0.9979,0.175
0.9543,0.176,0.9938,0.176,0.9976,0.176,0.9837,0.176,0.9568,0.176,0.9979,0.176
0.9546,0.177,0.9939,0.177,0.9976,0.177,0.9838,0.177,0.9536,0.177,0.9979,0.177
0.9548,0.178,0.9939,0.178,0.9977,0.178,0.9839,0.178,0.9538,0.178,0.9979,0.178
0.9551,0.179,0.9939,0.179,0.9977,0.179,0.984,0.179,0.9541,0.179,0.9979,0.179
0.9553,0.18,0.994,0.18,0.9977,0.18,0.9789,0.18,0.9543,0.18,0.9979,0.18
0.9555,0.181,0.994,0.181,0.9977,0.181,0.979,0.181,0.9546,0.181,0.9979,0.181
0.9558,0.182,0.994,0.182,0.9977,0.182,0.9791,0.182,0.9548,0.182,0.9979,0.182
0.956,0.183,0.9941,0.183,0.9977,0.183,0.9792,0.183,0.955,0.183,0.998,0.183
0.9562,0.184,0.9941,0.184,0.9977,0.184,0.9768,0.184,0.952,0.184,0.998,0.184
0.9565,0.185,0.9941,0.185,0.9978,0.185,0.9769,0.185,0.9522,0.185,0.998,0.185
0.9567,0.186,0.9942,0.186,0.9978,0.186,0.9771,0.186,0.9525,0.186,0.998,0.186
0.9569,0.187,0.9942,0.187,0.9978,0.187,0.9747,0.187,0.9527,0.187,0.998,0.187
0.9571,0.188,0.9942,0.188,0.9978,0.188,0.9748,0.188,0.9498,0.188,0.998,0.188
0.9573,0.189,0.9942,0.189,0.9978,0.189,0.975,0.189,0.95,0.189,0.998,0.189
0.9576,0.19,0.9943,0.19,0.9978,0.19,0.9751,0.19,0.9503,0.19,0.998,0.19
0.9578,0.191,0.9943,0.191,0.9978,0.191,0.9728,0.191,0.9474,0.191,0.998,0.191
0.9517,0.192,0.9943,0.192,0.9978,0.192,0.973,0.192,0.9477,0.192,0.9981,0.192
0.9519,0.193,0.9944,0.193,0.9978,0.193,0.9731,0.193,0.9479,0.193,0.9981,0.193
0.9521,0.194,0.9944,0.194,0.9979,0.194,0.9732,0.194,0.9482,0.194,0.9981,0.194
0.9524,0.195,0.9944,0.195,0.9979,0.195,0.9734,0.195,0.9484,0.195,0.9981,0.195
0.9506,0.196,0.9945,0.196,0.9979,0.196,0.9712,0.196,0.9487,0.196,0.9981,0.196
0.9508,0.197,0.9945,0.197,0.9979,0.197,0.9713,0.197,0.9489,0.197,0.9981,0.197
0.951,0.198,0.9945,0.198,0.9979,0.198,0.9714,0.198,0.9492,0.198,0.9981,0.198
0.9513,0.199,0.9945,0.199,0.9979,0.199,0.9716,0.199,0.9494,0.199,0.9981,0.199
0.9515,0.2,0.9946,0.2,0.9979,0.2,0.9717,0.2,0.9497,0.2,0.9981,0.2
0.9517,0.201,0.9946,0.201,0.9979,0.201,0.9718,0.201,0.9499,0.201,0.9981,0.201
0.952,0.202,0.9946,0.202,0.9979,0.202,0.972,0.202,0.9501,0.202,0.9981,0.202
0.9522,0.203,0.9946,0.203,0.9979,0.203,0.9721,0.203,0.9474,0.203,0.9982,0.203
0.9524,0.204,0.9929,0.204,0.998,0.204,0.9723,0.204,0.9477,0.204,0.9982,0.204
0.9507,0.205,0.9929,0.205,0.998,0.205,0.9724,0.205,0.9479,0.205,0.9982,0.205
0.9509,0.206,0.993,0.206,0.998,0.206,0.9725,0.206,0.9481,0.206,0.9982,0.206
0.9492,0.207,0.9913,0.207,0.998,0.207,0.9726,0.207,0.9484,0.207,0.9982,0.207
0.9494,0.208,0.9913,0.208,0.998,0.208,0.9728,0.208,0.9486,0.208,0.9982,0.208
0.9496,0.209,0.9914,0.209,0.998,0.209,0.9729,0.209,0.9489,0.209,0.9982,0.209
0.9499,0.21,0.9914,0.21,0.998,0.21,0.9708,0.21,0.9491,0.21,0.9982,0.21
0.9501,0.211,0.9914,0.211,0.998,0.211,0.971,0.211,0.9493,0.211,0.9982,0.211
0.9503,0.212,0.9915,0.212,0.998,0.212,0.9711,0.212,0.9439,0.212,0.9982,0.212
0.9505,0.213,0.9915,0.213,0.998,0.213,0.9712,0.213,0.9414,0.213,0.9982,0.213
0.9508,0.214,0.9916,0.214,0.9981,0.214,0.9714,0.214,0.9417,0.214,0.9983,0.214
0.951,0.215,0.9916,0.215,0.9981,0.215,0.9715,0.215,0.9392,0.215,0.9983,0.215
0.9512,0.216,0.9916,0.216,0.9981,0.216,0.9716,0.216,0.9395,0.216,0.9983,0.216
0.9514,0.217,0.9917,0.217,0.9981,0.217,0.9718,0.217,0.9397,0.217,0.9983,0.217
0.9516,0.218,0.9917,0.218,0.9981,0.218,0.9698,0.218,0.94,0.218,0.9983,0.218
0.9518,0.219,0.9917,0.219,0.9962,0.219,0.9678,0.219,0.9403,0.219,0.9983,0.219
0.9502,0.22,0.9918,0.22,0.9962,0.22,0.968,0.22,0.9405,0.22,0.9983,0.22
0.9504,0.221,0.9918,0.221,0.9962,0.221,0.9661,0.221,0.9381,0.221,0.9983,0.221
0.9506,0.222,0.9919,0.222,0.9963,0.222,0.9601,0.222,0.9384,0.222,0.9983,0.222
0.9491,0.223,0.9919,0.223,0.9963,0.223,0.9603,0.223,0.936,0.223,0.9983,0.223
0.9493,0.224,0.9919,0.224,0.9963,0.224,0.9605,0.224,0.9363,0.224,0.9983,0.224
0.9495,0.225,0.992,0.225,0.9963,0.225,0.9606,0.225,0.9366,0.225,0.9983,0.225
0.9497,0.226,0.992,0.226,0.9945,0.226,0.9608,0.226,0.9368,0.226,0.9983,0.226
0.9499,0.227,0.992,0.227,0.9927,0.227,0.961,0.227,0.9371,0.227,0.9984,0.227
0.9501,0.228,0.9921,0.228,0.9927,0.228,0.9611,0.228,0.9373,0.228,0.9984,0.228
0.9503,0.229,0.9921,0.229,0.9928,0.229,0.9613,0.229,0.9376,0.229,0.9984,0.229
0.9505,0.23,0.9921,0.23,0.9928,0.23,0.9615,0.23,0.9378,0.23,0.9984,0.23
0.9507,0.231,0.9922,0.231,0.9928,0.231,0.9616,0.231,0.9381,0.231,0.9984,0.231
0.9509,0.232,0.9922,0.232,0.9929,0.232,0.9618,0.232,0.9384,0.232,0.9984,0.232
0.9494,0.233,0.9922,0.233,0.9929,0.233,0.9619,0.233,0.9386,0.233,0.9984,0.233
0.9496,0.234,0.9923,0.234,0.9929,0.234,0.9621,0.234,0.9388,0.234,0.9984,0.234
0.9498,0.235,0.9923,0.235,0.9929,0.235,0.9623,0.235,0.9391,0.235,0.9984,0.235
0.9483,0.236,0.9908,0.236,0.993,0.236,0.9624,0.236,0.932,0.236,0.9984,0.236
0.9486,0.237,0.9909,0.237,0.993,0.237,0.9626,0.237,0.9322,0.237,0.9984,0.237
0.9488,0.238,0.9909,0.238,0.993,0.238,0.9627,0.238,0.9325,0.238,0.9984,0.238
0.949,0.239,0.9894,0.239,0.9931,0.239,0.9629,0.239,0.9328,0.239,0.9984,0.239
0.9492,0.24,0.9895,0.24,0.9931,0.24,0.9611,0.24,0.9306,0.24,0.9984,0.24
0.9494,0.241,0.9895,0.241,0.9931,0.241,0.9576,0.241,0.9285,0.241,0.9984,0.241
0.9496,0.242,0.9896,0.242,0.9932,0.242,0.9578,0.242,0.9288,0.242,0.9985,0.242
0.9498,0.243,0.9896,0.243,0.9932,0.243,0.9579,0.243,0.9291,0.243,0.9985,0.243
0.95,0.244,0.9896,0.244,0.9932,0.244,0.9563,0.244,0.9293,0.244,0.9985,0.244
0.9501,0.245,0.9897,0.245,0.9932,0.245,0.9564,0.245,0.9273,0.245,0.9985,0.245
0.9487,0.246,0.9897,0.246,0.9933,0.246,0.9548,0.246,0.9275,0.246,0.9985,0.246
0.9489,0.247,0.9898,0.247,0.9933,0.247,0.955,0.247,0.9278,0.247,0.9985,0.247
0.9491,0.248,0.9884,0.248,0.9933,0.248,0.9552,0.248,0.9281,0.248,0.9985,0.248
0.9493,0.249,0.987,0.249,0.9933,0.249,0.9518,0.249,0.9283,0.249,0.9985,0.249
0.9495,0.25,0.987,0.25,0.9934,0.25,0.952,0.25,0.9196,0.25,0.9985,0.25
0.9481,0.251,0.9871,0.251,0.9934,0.251,0.9504,0.251,0.9154,0.251,0.9985,0.251
0.9483,0.252,0.9871,0.252,0.9934,0.252,0.9506,0.252,0.9157,0.252,0.9985,0.252
0.9485,0.253,0.9872,0.253,0.9934,0.253,0.949,0.253,0.916,0.253,0.9985,0.253
0.9487,0.254,0.9872,0.254,0.9935,0.254,0.9492,0.254,0.9163,0.254,0.9985,0.254
0.9489,0.255,0.9859,0.255,0.9919,0.255,0.9494,0.255,0.9144,0.255,0.9985,0.255
0.9491,0.256,0.986,0.256,0.9919,0.256,0.9479,0.256,0.9104,0.256,0.9985,0.256
0.9492,0.257,0.986,0.257,0.9919,0.257,0.9481,0.257,0.9108,0.257,0.9985,0.257
0.9494,0.258,0.9861,0.258,0.992,0.258,0.9483,0.258,0.9089,0.258,0.9985,0.258
0.9496,0.259,0.9861,0.259,0.992,0.259,0.9485,0.259,0.9072,0.259,0.9986,0.259
0.9498,0.26,0.9862,0.26,0.992,0.26,0.9487,0.26,0.9075,0.26,0.9986,0.26
0.95,0.261,0.9862,0.261,0.9921,0.261,0.9488,0.261,0.9078,0.261,0.9986,0.261
0.9502,0.262,0.9863,0.262,0.9921,0.262,0.949,0.262,0.9081,0.262,0.9986,0.262
0.9503,0.263,0.9863,0.263,0.9921,0.263,0.9476,0.263,0.9064,0.263,0.9986,0.263
0.9505,0.264,0.9864,0.264,0.9922,0.264,0.9461,0.264,0.9046,0.264,0.9986,0.264
0.9507,0.265,0.9851,0.265,0.9922,0.265,0.9463,0.265,0.905,0.265,0.9986,0.265
0.9509,0.266,0.9851,0.266,0.9922,0.266,0.9465,0.266,0.9053,0.266,0.9986,0.266
0.9511,0.267,0.9839,0.267,0.9922,0.267,0.9467,0.267,0.9036,0.267,0.9986,0.267
0.9512,0.268,0.9839,0.268,0.9923,0.268,0.9404,0.268,0.9039,0.268,0.9986,0.268
0.9499,0.269,0.984,0.269,0.9923,0.269,0.9406,0.269,0.9042,0.269,0.9986,0.269
0.9501,0.27,0.9841,0.27,0.9923,0.27,0.9392,0.27,0.9025,0.27,0.9986,0.27
0.9488,0.271,0.9841,0.271,0.9924,0.271,0.9379,0.271,0.9029,0.271,0.9986,0.271
0.949,0.272,0.9842,0.272,0.9924,0.272,0.9365,0.272,0.9012,0.272,0.9986,0.272
0.9491,0.273,0.9842,0.273,0.9924,0.273,0.9321,0.273,0.9015,0.273,0.9986,0.273
0.9493,0.274,0.9843,0.274,0.9924,0.274,0.9323,0.274,0.8999,0.274,0.9986,0.274
0.9495,0.275,0.9843,0.275,0.9925,0.275,0.931,0.275,0.9002,0.275,0.9986,0.275
0.9497,0.276,0.9844,0.276,0.9925,0.276,0.9312,0.276,0.9005,0.276,0.9986,0.276
0.9498,0.277,0.9845,0.277,0.9925,0.277,0.9315,0.277,0.9009,0.277,0.9986,0.277
0.9486,0.278,0.9832,0.278,0.9926,0.278,0.9317,0.278,0.9012,0.278,0.9987,0.278
0.9488,0.279,0.9833,0.279,0.9926,0.279,0.9304,0.279,0.9015,0.279,0.9987,0.279
0.9489,0.28,0.9834,0.28,0.9926,0.28,0.9307,0.28,0.9018,0.28,0.9987,0.28
0.9477,0.281,0.9834,0.281,0.9926,0.281,0.9309,0.281,0.9002,0.281,0.9987,0.281
0.9479,0.282,0.9822,0.282,0.9927,0.282,0.9311,0.282,0.9005,0.282,0.9987,0.282
0.948,0.283,0.9823,0.283,0.9927,0.283,0.9313,0.283,0.9009,0.283,0.9987,0.283
0.9482,0.284,0.9823,0.284,0.9927,0.284,0.9316,0.284,0.9012,0.284,0.9987,0.284
0.9484,0.285,0.9824,0.285,0.9927,0.285,0.9318,0.285,0.9015,0.285,0.9987,0.285
0.9485,0.286,0.9825,0.286,0.9928,0.286,0.932,0.286,0.9018,0.286,0.9987,0.286
0.9487,0.287,0.9825,0.287,0.9928,0.287,0.9308,0.287,0.9021,0.287,0.9987,0.287
0.9489,0.288,0.9826,0.288,0.9928,0.288,0.931,0.288,0.9024,0.288,0.9987,0.288
0.9491,0.289,0.9826,0.289,0.9928,0.289,0.9312,0.289,0.9008,0.289,0.9987,0.289
0.9492,0.29,0.9827,0.29,0.9929,0.29,0.9314,0.29,0.9012,0.29,0.9987,0.29
0.948,0.291,0.9828,0.291,0.9929,0.291,0.9317,0.291,0.9015,0.291,0.9987,0.291
0.9482,0.292,0.9828,0.292,0.9929,0.292,0.9319,0.292,0.9018,0.292,0.9987,0.292
0.947,0.293,0.9829,0.293,0.9929,0.293,0.9321,0.293,0.9002,0.293,0.9987,0.293
0.9472,0.294,0.9829,0.294,0.993,0.294,0.9323,0.294,0.8987,0.294,0.9987,0.294
0.9433,0.295,0.983,0.295,0.993,0.295,0.9325,0.295,0.8972,0.295,0.9987,0.295
0.9435,0.296,0.983,0.296,0.993,0.296,0.9313,0.296,0.8975,0.296,0.9987,0.296
0.9437,0.297,0.9831,0.297,0.993,0.297,0.9315,0.297,0.8978,0.297,0.9987,0.297
0.9438,0.298,0.9832,0.298,0.993,0.298,0.9317,0.298,0.8981,0.298,0.9987,0.298
0.9427,0.299,0.982,0.299,0.9931,0.299,0.9319,0.299,0.8967,0.299,0.9987,0.299
0.9416,0.3,0.9821,0.3,0.9931,0.3,0.9322,0.3,0.897,0.3,0.9988,0.3
0.9404,0.301,0.9822,0.301,0.9931,0.301,0.9324,0.301,0.8955,0.301,0.9988,0.301
0.9393,0.302,0.9811,0.302,0.9931,0.302,0.9326,0.302,0.8958,0.302,0.9988,0.302
0.9395,0.303,0.9811,0.303,0.9932,0.303,0.9328,0.303,0.8961,0.303,0.9988,0.303
0.9397,0.304,0.9812,0.304,0.9905,0.304,0.9302,0.304,0.8964,0.304,0.9988,0.304
0.9386,0.305,0.9812,0.305,0.9905,0.305,0.9304,0.305,0.8967,0.305,0.9988,0.305
0.9375,0.306,0.9813,0.306,0.9905,0.306,0.9306,0.306,0.897,0.306,0.9988,0.306
0.9365,0.307,0.9814,0.307,0.9906,0.307,0.9309,0.307,0.8956,0.307,0.9988,0.307
0.9366,0.308,0.9814,0.308,0.9906,0.308,0.9311,0.308,0.8959,0.308,0.9988,0.308
0.9368,0.309,0.9815,0.309,0.9906,0.309,0.9313,0.309,0.8945,0.309,0.9988,0.309
0.937,0.31,0.9815,0.31,0.9907,0.31,0.9301,0.31,0.8948,0.31,0.9988,0.31
0.9372,0.311,0.9816,0.311,0.9907,0.311,0.9303,0.311,0.8951,0.311,0.9988,0.311
0.9374,0.312,0.9816,0.312,0.9907,0.312,0.9305,0.312,0.8954,0.312,0.9988,0.312
0.9376,0.313,0.9817,0.313,0.9908,0.313,0.9267,0.313,0.8957,0.313,0.9988,0.313
0.9378,0.314,0.9818,0.314,0.9908,0.314,0.9256,0.314,0.896,0.314,0.9988,0.314
0.938,0.315,0.9818,0.315,0.9908,0.315,0.9245,0.315,0.8946,0.315,0.9988,0.315
0.9381,0.316,0.9808,0.316,0.9908,0.316,0.9247,0.316,0.8899,0.316,0.9988,0.316
0.9359,0.317,0.9808,0.317,0.9909,0.317,0.925,0.317,0.8885,0.317,0.9988,0.317
0.9361,0.318,0.9809,0.318,0.9909,0.318,0.9252,0.318,0.8889,0.318,0.9988,0.318
0.9363,0.319,0.9809,0.319,0.9909,0.319,0.9241,0.319,0.8892,0.319,0.9988,0.319
0.9364,0.32,0.981,0.32,0.991,0.32,0.923,0.32,0.8878,0.32,0.9988,0.32
0.9366,0.321,0.9811,0.321,0.991,0.321,0.9232,0.321,0.8882,0.321,0.9988,0.321
0.9368,0.322,0.9811,0.322,0.991,0.322,0.9235,0.322,0.8885,0.322,0.9983,0.322
0.937,0.323,0.9801,0.323,0.9898,0.323,0.9237,0.323,0.8888,0.323,0.9983,0.323
0.9372,0.324,0.9801,0.324,0.9898,0.324,0.9226,0.324,0.8891,0.324,0.9983,0.324
0.9374,0.325,0.9802,0.325,0.9898,0.325,0.9228,0.325,0.8878,0.325,0.9983,0.325
0.9375,0.326,0.9803,0.326,0.9886,0.326,0.9231,0.326,0.8881,0.326,0.9983,0.326
0.9377,0.327,0.9803,0.327,0.9886,0.327,0.9233,0.327,0.8884,0.327,0.9983,0.327
0.9355,0.328,0.9804,0.328,0.9887,0.328,0.9235,0.328,0.8887,0.328,0.9983,0.328
0.9357,0.329,0.9804,0.329,0.9887,0.329,0.9237,0.329,0.8874,0.329,0.9983,0.329
0.9335,0.33,0.9805,0.33,0.9875,0.33,0.9227,0.33,0.8877,0.33,0.9983,0.33
0.9337,0.331,0.9806,0.331,0.9876,0.331,0.9229,0.331,0.888,0.331,0.9983,0.331
0.9339,0.332,0.9806,0.332,0.9876,0.332,0.9231,0.332,0.8852,0.332,0.9983,0.332
0.9329,0.333,0.9796,0.333,0.9876,0.333,0.9221,0.333,0.8839,0.333,0.9983,0.333
0.9331,0.334,0.9797,0.334,0.9877,0.334,0.9186,0.334,0.8827,0.334,0.9983,0.334
0.9322,0.335,0.9797,0.335,0.9877,0.335,0.9176,0.335,0.883,0.335,0.9983,0.335
0.9324,0.336,0.9798,0.336,0.9853,0.336,0.9166,0.336,0.8833,0.336,0.9983,0.336
0.9325,0.337,0.9799,0.337,0.9842,0.337,0.9168,0.337,0.8836,0.337,0.9983,0.337
0.9327,0.338,0.9799,0.338,0.9842,0.338,0.9171,0.338,0.8824,0.338,0.9983,0.338
0.9329,0.339,0.98,0.339,0.9843,0.339,0.9161,0.339,0.8827,0.339,0.9983,0.339
0.9331,0.34,0.98,0.34,0.9843,0.34,0.9151,0.34,0.883,0.34,0.9983,0.34
0.9321,0.341,0.9801,0.341,0.9843,0.341,0.9153,0.341,0.8833,0.341,0.9984,0.341
0.9323,0.342,0.9801,0.342,0.9844,0.342,0.9144,0.342,0.8806,0.342,0.9984,0.342
0.928,0.343,0.9802,0.343,0.9844,0.343,0.9122,0.343,0.8779,0.343,0.9984,0.343
0.9282,0.344,0.9803,0.344,0.9845,0.344,0.9113,0.344,0.8767,0.344,0.9984,0.344
0.9273,0.345,0.9793,0.345,0.9845,0.345,0.9104,0.345,0.8741,0.345,0.9984,0.345
0.9275,0.346,0.9784,0.346,0.9846,0.346,0.9095,0.346,0.8744,0.346,0.9984,0.346
0.9266,0.347,0.9784,0.347,0.9846,0.347,0.9097,0.347,0.8747,0.347,0.9984,0.347
0.9257,0.348,0.9785,0.348,0.9847,0.348,0.9076,0.348,0.875,0.348,0.9984,0.348
0.9237,0.349,0.9785,0.349,0.9847,0.349,0.9067,0.349,0.8753,0.349,0.9984,0.349
0.9239,0.35,0.9786,0.35,0.9847,0.35,0.9047,0.35,0.8742,0.35,0.9984,0.35
0.9241,0.351,0.9787,0.351,0.9848,0.351,0.9049,0.351,0.8745,0.351,0.9984,0.351
0.9243,0.352,0.9787,0.352,0.9848,0.352,0.9052,0.352,0.8734,0.352,0.9984,0.352
0.9245,0.353,0.9788,0.353,0.9849,0.353,0.9054,0.353,0.8737,0.353,0.9984,0.353
0.9247,0.354,0.9778,0.354,0.9849,0.354,0.9045,0.354,0.8712,0.354,0.9984,0.354
0.9249,0.355,0.9779,0.355,0.985,0.355,0.9037,0.355,0.8715,0.355,0.9984,0.355
0.9251,0.356,0.978,0.356,0.985,0.356,0.9039,0.356,0.8718,0.356,0.9984,0.356
0.9253,0.357,0.9761,0.357,0.985,0.357,0.9042,0.357,0.8721,0.357,0.9984,0.357
0.9245,0.358,0.9761,0.358,0.9851,0.358,0.9033,0.358,0.8724,0.358,0.9984,0.358
0.9246,0.359,0.9762,0.359,0.9851,0.359,0.9024,0.359,0.8727,0.359,0.9984,0.359
0.9238,0.36,0.9753,0.36,0.9852,0.36,0.9016,0.36,0.8716,0.36,0.9984,0.36
0.924,0.361,0.9754,0.361,0.9852,0.361,0.8975,0.361,0.8719,0.361,0.9984,0.361
0.9242,0.362,0.9754,0.362,0.9852,0.362,0.8977,0.362,0.8695,0.362,0.9984,0.362
0.9244,0.363,0.9755,0.363,0.9831,0.363,0.898,0.363,0.8698,0.363,0.9985,0.363
0.9215,0.364,0.9756,0.364,0.9831,0.364,0.8939,0.364,0.8674,0.364,0.9985,0.364
0.9217,0.365,0.9737,0.365,0.9831,0.365,0.8921,0.365,0.8677,0.365,0.9985,0.365
0.9218,0.366,0.9738,0.366,0.9832,0.366,0.8923,0.366,0.868,0.366,0.9985,0.366
0.921,0.367,0.9729,0.367,0.9832,0.367,0.8916,0.367,0.8669,0.367,0.9985,0.367
0.9202,0.368,0.973,0.368,0.9833,0.368,0.8887,0.368,0.8673,0.368,0.9985,0.368
0.9194,0.369,0.9731,0.369,0.9833,0.369,0.8869,0.369,0.8676,0.369,0.9985,0.369
0.9186,0.37,0.9732,0.37,0.9834,0.37,0.8851,0.37,0.8679,0.37,0.9985,0.37
0.9188,0.371,0.9723,0.371,0.9834,0.371,0.8854,0.371,0.8682,0.371,0.9985,0.371
0.919,0.372,0.9724,0.372,0.9835,0.372,0.8836,0.372,0.8658,0.372,0.9985,0.372
0.9192,0.373,0.9724,0.373,0.9824,0.373,0.8818,0.373,0.8661,0.373,0.9985,0.373
0.9194,0.374,0.9725,0.374,0.9825,0.374,0.8821,0.374,0.8664,0.374,0.9985,0.374
0.9196,0.375,0.9726,0.375,0.9825,0.375,0.8824,0.375,0.8654,0.375,0.9985,0.375
0.9198,0.376,0.9717,0.376,0.9826,0.376,0.8827,0.376,0.8644,0.376,0.9985,0.376
0.919,0.377,0.9709,0.377,0.9826,0.377,0.883,0.377,0.8647,0.377,0.9985,0.377
0.9192,0.378,0.971,0.378,0.9826,0.378,0.8822,0.378,0.8637,0.378,0.9985,0.378
0.9194,0.379,0.971,0.379,0.9827,0.379,0.8815,0.379,0.8627,0.379,0.9985,0.379
0.9186,0.38,0.9711,0.38,0.9827,0.38,0.8818,0.38,0.863,0.38,0.9985,0.38
0.9178,0.381,0.9712,0.381,0.9828,0.381,0.8801,0.381,0.8633,0.381,0.9985,0.381
0.918,0.382,0.9713,0.382,0.9828,0.382,0.8794,0.382,0.8637,0.382,0.998,0.382
0.9172,0.383,0.9713,0.383,0.9829,0.383,0.8796,0.383,0.864,0.383,0.998,0.383
0.9174,0.384,0.9714,0.384,0.9829,0.384,0.876,0.384,0.863,0.384,0.9981,0.384
0.9176,0.385,0.9715,0.385,0.983,0.385,0.8753,0.385,0.862,0.385,0.9981,0.385
0.9168,0.386,0.9716,0.386,0.983,0.386,0.8756,0.386,0.8623,0.386,0.9981,0.386
0.917,0.387,0.9716,0.387,0.983,0.387,0.8759,0.387,0.8626,0.387,0.9981,0.387
0.9172,0.388,0.9717,0.388,0.9831,0.388,0.8762,0.388,0.8591,0.388,0.9981,0.388
0.9174,0.389,0.9718,0.389,0.9831,0.389,0.8755,0.389,0.8569,0.389,0.9981,0.389
0.9176,0.39,0.9718,0.39,0.9821,0.39,0.8758,0.39,0.8572,0.39,0.9981,0.39
0.9178,0.391,0.971,0.391,0.9812,0.391,0.8751,0.391,0.8563,0.391,0.9981,0.391
0.918,0.392,0.9711,0.392,0.9812,0.392,0.8754,0.392,0.8566,0.392,0.9981,0.392
0.9182,0.393,0.9712,0.393,0.9813,0.393,0.8747,0.393,0.8557,0.393,0.9981,0.393
0.9184,0.394,0.9712,0.394,0.9813,0.394,0.8731,0.394,0.8536,0.394,0.9981,0.394
0.9176,0.395,0.9713,0.395,0.9803,0.395,0.8734,0.395,0.8514,0.395,0.9981,0.395
0.9178,0.396,0.9705,0.396,0.9804,0.396,0.8727,0.396,0.8505,0.396,0.9981,0.396
0.918,0.397,0.9706,0.397,0.9804,0.397,0.873,0.397,0.8509,0.397,0.9976,0.397
0.9182,0.398,0.9707,0.398,0.9805,0.398,0.8715,0.398,0.8512,0.398,0.9976,0.398
0.9184,0.399,0.9707,0.399,0.9805,0.399,0.8717,0.399,0.8503,0.399,0.9977,0.399
0.9186,0.4,0.9699,0.4,0.9806,0.4,0.872,0.4,0.8494,0.4,0.9977,0.4
0.9188,0.401,0.97,0.401,0.9806,0.401,0.8723,0.401,0.8486,0.401,0.9977,0.401
0.9189,0.402,0.9692,0.402,0.9807,0.402,0.8726,0.402,0.8489,0.402,0.9977,0.402
0.9163,0.403,0.9693,0.403,0.9807,0.403,0.8719,0.403,0.8492,0.403,0.9977,0.403
0.9165,0.404,0.9694,0.404,0.9808,0.404,0.8713,0.404,0.8495,0.404,0.9977,0.404
0.9149,0.405,0.9695,0.405,0.9808,0.405,0.8716,0.405,0.8498,0.405,0.9977,0.405
0.9123,0.406,0.9695,0.406,0.9799,0.406,0.8718,0.406,0.8478,0.406,0.9977,0.406
0.9125,0.407,0.9688,0.407,0.9799,0.407,0.8721,0.407,0.8481,0.407,0.9977,0.407
0.9127,0.408,0.9688,0.408,0.98,0.408,0.8715,0.408,0.8472,0.408,0.9977,0.408
0.9129,0.409,0.9672,0.409,0.979,0.409,0.8718,0.409,0.8441,0.409,0.9977,0.409
0.9131,0.41,0.9673,0.41,0.9791,0.41,0.872,0.41,0.8444,0.41,0.9977,0.41
0.9133,0.411,0.9674,0.411,0.9791,0.411,0.8723,0.411,0.8447,0.411,0.9977,0.411
0.9135,0.412,0.9675,0.412,0.9792,0.412,0.8708,0.412,0.845,0.412,0.9977,0.412
0.9137,0.413,0.9675,0.413,0.9792,0.413,0.8711,0.413,0.8454,0.413,0.9977,0.413
0.913,0.414,0.9676,0.414,0.9783,0.414,0.8713,0.414,0.8445,0.414,0.9977,0.414
0.9132,0.415,0.9677,0.415,0.9784,0.415,0.8698,0.415,0.8437,0.415,0.9977,0.415
0.9134,0.416,0.967,0.416,0.9784,0.416,0.8701,0.416,0.8429,0.416,0.9978,0.416
0.9136,0.417,0.9654,0.417,0.9785,0.417,0.8695,0.417,0.8421,0.417,0.9978,0.417
0.9138,0.418,0.963,0.418,0.9776,0.418,0.868,0.418,0.8424,0.418,0.9978,0.418
0.9139,0.419,0.9631,0.419,0.9776,0.419,0.8683,0.419,0.8416,0.419,0.9978,0.419
0.9141,0.42,0.9632,0.42,0.9777,0.42,0.8677,0.42,0.8386,0.42,0.9978,0.42
0.9143,0.421,0.9633,0.421,0.9777,0.421,0.868,0.421,0.8378,0.421,0.9978,0.421
0.9128,0.422,0.9634,0.422,0.9778,0.422,0.8682,0.422,0.8381,0.422,0.9978,0.422
0.9129,0.423,0.9635,0.423,0.9778,0.423,0.8685,0.423,0.8341,0.423,0.9978,0.423
0.9114,0.424,0.9635,0.424,0.9779,0.424,0.867,0.424,0.8344,0.424,0.9974,0.424
0.9107,0.425,0.9636,0.425,0.9779,0.425,0.8639,0.425,0.8304,0.425,0.9974,0.425
0.9092,0.426,0.9637,0.426,0.977,0.426,0.8616,0.426,0.8275,0.426,0.9974,0.426
0.9094,0.427,0.963,0.427,0.9771,0.427,0.8594,0.427,0.8268,0.427,0.9974,0.427
0.9087,0.428,0.9631,0.428,0.9771,0.428,0.8597,0.428,0.8271,0.428,0.9974,0.428
0.9089,0.429,0.9632,0.429,0.9763,0.429,0.8599,0.429,0.8274,0.429,0.9974,0.429
0.9049,0.43,0.9632,0.43,0.9763,0.43,0.8602,0.43,0.8278,0.43,0.9974,0.43
0.9042,0.431,0.9633,0.431,0.9745,0.431,0.8588,0.431,0.8271,0.431,0.9974,0.431
0.9044,0.432,0.9626,0.432,0.9737,0.432,0.8591,0.432,0.8274,0.432,0.9974,0.432
0.9046,0.433,0.9627,0.433,0.9737,0.433,0.8586,0.433,0.8277,0.433,0.9974,0.433
0.9048,0.434,0.9628,0.434,0.9729,0.434,0.8589,0.434,0.828,0.434,0.9974,0.434
0.905,0.435,0.9629,0.435,0.9729,0.435,0.8591,0.435,0.8273,0.435,0.9974,0.435
0.9052,0.436,0.9622,0.436,0.973,0.436,0.8586,0.436,0.8277,0.436,0.9974,0.436
0.9054,0.437,0.9615,0.437,0.9731,0.437,0.8572,0.437,0.828,0.437,0.9974,0.437
0.9048,0.438,0.9616,0.438,0.9731,0.438,0.8567,0.438,0.8283,0.438,0.9974,0.438
0.905,0.439,0.9617,0.439,0.9732,0.439,0.857,0.439,0.8276,0.439,0.9974,0.439
0.9043,0.44,0.9618,0.44,0.9732,0.44,0.8564,0.44,0.8269,0.44,0.9974,0.44
0.9045,0.441,0.9618,0.441,0.9724,0.441,0.8551,0.441,0.8262,0.441,0.9975,0.441
0.9047,0.442,0.9619,0.442,0.9725,0.442,0.8554,0.442,0.8235,0.442,0.9975,0.442
0.9049,0.443,0.962,0.443,0.9725,0.443,0.8541,0.443,0.8238,0.443,0.9975,0.443
0.9051,0.444,0.9621,0.444,0.9726,0.444,0.852,0.444,0.8241,0.444,0.9975,0.444
0.9037,0.445,0.9622,0.445,0.9726,0.445,0.8515,0.445,0.8234,0.445,0.9975,0.445
0.9039,0.446,0.9615,0.446,0.9727,0.446,0.8517,0.446,0.8237,0.446,0.9975,0.446
0.9041,0.447,0.9616,0.447,0.9719,0.447,0.8505,0.447,0.8241,0.447,0.9975,0.447
0.9043,0.448,0.9609,0.448,0.9711,0.448,0.85,0.448,0.8234,0.448,0.9975,0.448
0.9037,0.449,0.9595,0.449,0.9703,0.449,0.8487,0.449,0.8237,0.449,0.9975,0.449
0.903,0.45,0.9596,0.45,0.9703,0.45,0.8474,0.45,0.824,0.45,0.9975,0.45
0.9032,0.451,0.9582,0.451,0.9695,0.451,0.8477,0.451,0.8234,0.451,0.9975,0.451
0.9018,0.452,0.9583,0.452,0.9696,0.452,0.8472,0.452,0.8227,0.452,0.9975,0.452
0.8996,0.453,0.9584,0.453,0.9696,0.453,0.8475,0.453,0.822,0.453,0.9975,0.453
0.8998,0.454,0.9584,0.454,0.9697,0.454,0.8463,0.454,0.8223,0.454,0.9975,0.454
0.9,0.455,0.9585,0.455,0.9689,0.455,0.8458,0.455,0.8227,0.455,0.9975,0.455
0.8995,0.456,0.9579,0.456,0.9673,0.456,0.8445,0.456,0.823,0.456,0.9975,0.456
0.8989,0.457,0.958,0.457,0.9673,0.457,0.8448,0.457,0.8233,0.457,0.9975,0.457
0.8975,0.458,0.9581,0.458,0.9674,0.458,0.8436,0.458,0.8207,0.458,0.9975,0.458
0.8969,0.459,0.9574,0.459,0.9675,0.459,0.8424,0.459,0.82,0.459,0.9976,0.459
0.8971,0.46,0.9575,0.46,0.9675,0.46,0.8427,0.46,0.8204,0.46,0.9976,0.46
0.8973,0.461,0.9576,0.461,0.9659,0.461,0.843,0.461,0.8197,0.461,0.9976,0.461
0.8968,0.462,0.957,0.462,0.966,0.462,0.8432,0.462,0.82,0.462,0.9976,0.462
0.8962,0.463,0.957,0.463,0.9661,0.463,0.842,0.463,0.8204,0.463,0.9976,0.463
0.8956,0.464,0.9571,0.464,0.9653,0.464,0.8416,0.464,0.8197,0.464,0.9976,0.464
0.8951,0.465,0.9572,0.465,0.9654,0.465,0.8404,0.465,0.8172,0.465,0.9976,0.465
0.8945,0.466,0.9573,0.466,0.9654,0.466,0.837,0.466,0.8175,0.466,0.9976,0.466
0.8947,0.467,0.9574,0.467,0.9655,0.467,0.8373,0.467,0.8178,0.467,0.9976,0.467
0.8949,0.468,0.9575,0.468,0.9656,0.468,0.8376,0.468,0.8153,0.468,0.9976,0.468
0.8951,0.469,0.9576,0.469,0.9656,0.469,0.8372,0.469,0.8147,0.469,0.9976,0.469
0.8945,0.47,0.9577,0.47,0.9649,0.47,0.8353,0.47,0.815,0.47,0.9976,0.47
0.8947,0.471,0.9577,0.471,0.965,0.471,0.8349,0.471,0.8125,0.471,0.9976,0.471
0.8942,0.472,0.9571,0.472,0.9642,0.472,0.833,0.472,0.8119,0.472,0.9976,0.472
0.8936,0.473,0.9572,0.473,0.9643,0.473,0.8333,0.473,0.8122,0.473,0.9976,0.473
0.8938,0.474,0.9573,0.474,0.9627,0.474,0.8336,0.474,0.8116,0.474,0.9976,0.474
0.8903,0.475,0.9574,0.475,0.9628,0.475,0.8332,0.475,0.8074,0.475,0.9976,0.475
0.8905,0.476,0.9575,0.476,0.9621,0.476,0.8335,0.476,0.805,0.476,0.9976,0.476
0.8907,0.477,0.9576,0.477,0.9621,0.477,0.8324,0.477,0.8053,0.477,0.9976,0.477
0.8909,0.478,0.9569,0.478,0.9614,0.478,0.8319,0.478,0.8048,0.478,0.9977,0.478
0.8911,0.479,0.957,0.479,0.9599,0.479,0.8315,0.479,0.8051,0.479,0.9977,0.479
0.8906,0.48,0.9571,0.48,0.9592,0.48,0.8318,0.48,0.8054,0.48,0.9977,0.48
0.8894,0.481,0.9572,0.481,0.9576,0.481,0.8321,0.481,0.8057,0.481,0.9977,0.481
0.8888,0.482,0.9566,0.482,0.9561,0.482,0.8324,0.482,0.8016,0.482,0.9977,0.482
0.8876,0.483,0.9567,0.483,0.9554,0.483,0.8313,0.483,0.8011,0.483,0.9977,0.483
0.8871,0.484,0.9547,0.484,0.9532,0.484,0.8302,0.484,0.8014,0.484,0.9977,0.484
0.8851,0.485,0.9534,0.485,0.9533,0.485,0.8298,0.485,0.8017,0.485,0.9977,0.485
0.8853,0.486,0.9535,0.486,0.9534,0.486,0.8301,0.486,0.8021,0.486,0.9977,0.486
0.8841,0.487,0.9536,0.487,0.9534,0.487,0.8304,0.487,0.8006,0.487,0.9977,0.487
0.8836,0.488,0.9537,0.488,0.9535,0.488,0.8307,0.488,0.801,0.488,0.9973,0.488
0.8838,0.489,0.9538,0.489,0.9521,0.489,0.8276,0.489,0.7995,0.489,0.9969,0.489
0.884,0.49,0.9539,0.49,0.9522,0.49,0.8279,0.49,0.7999,0.49,0.9969,0.49
0.8835,0.491,0.9533,0.491,0.9507,0.491,0.8261,0.491,0.8002,0.491,0.997,0.491
0.8831,0.492,0.952,0.492,0.9508,0.492,0.8244,0.492,0.8005,0.492,0.997,0.492
0.8833,0.493,0.9521,0.493,0.9509,0.493,0.8247,0.493,0.8008,0.493,0.997,0.493
0.8835,0.494,0.9509,0.494,0.951,0.494,0.825,0.494,0.8012,0.494,0.997,0.494
0.883,0.495,0.9503,0.495,0.9511,0.495,0.8246,0.495,0.8015,0.495,0.997,0.495
0.8832,0.496,0.9497,0.496,0.9512,0.496,0.8242,0.496,0.801,0.496,0.997,0.496
0.8834,0.497,0.9492,0.497,0.9513,0.497,0.8245,0.497,0.7996,0.497,0.997,0.497
0.8836,0.498,0.9493,0.498,0.9514,0.498,0.8248,0.498,0.7999,0.498,0.997,0.498
0.8838,0.499,0.9494,0.499,0.9515,0.499,0.8251,0.499,0.8002,0.499,0.997,0.499
0.8812,0.5,0.9495,0.5,0.9516,0.5,0.8247,0.5,0.8005,0.5,0.997,0.5
0.8815,0.501,0.9496,0.501,0.9517,0.501,0.8244,0.501,0.7983,0.501,0.997,0.501
0.881,0.502,0.9483,0.502,0.9502,0.502,0.8246,0.502,0.7953,0.502,0.997,0.502
0.8805,0.503,0.9484,0.503,0.9496,0.503,0.8236,0.503,0.7956,0.503,0.997,0.503
0.8794,0.504,0.9485,0.504,0.9489,0.504,0.8239,0.504,0.7951,0.504,0.997,0.504
0.8789,0.505,0.9486,0.505,0.949,0.505,0.8222,0.505,0.7954,0.505,0.997,0.505
0.8784,0.506,0.9481,0.506,0.9491,0.506,0.8219,0.506,0.7941,0.506,0.997,0.506
0.8786,0.507,0.9462,0.507,0.9492,0.507,0.8215,0.507,0.7936,0.507,0.997,0.507
0.8788,0.508,0.9457,0.508,0.9486,0.508,0.8205,0.508,0.7931,0.508,0.9971,0.508
0.877,0.509,0.9452,0.509,0.9487,0.509,0.8202,0.509,0.7918,0.509,0.9971,0.509
0.8772,0.51,0.9453,0.51,0.948,0.51,0.8179,0.51,0.7921,0.51,0.9971,0.51
0.8768,0.511,0.9447,0.511,0.9474,0.511,0.8176,0.511,0.7916,0.511,0.9971,0.511
0.877,0.512,0.9429,0.512,0.9475,0.512,0.8179,0.512,0.7919,0.512,0.9971,0.512
0.8772,0.513,0.9424,0.513,0.9476,0.513,0.8175,0.513,0.7898,0.513,0.9971,0.513
0.8761,0.514,0.9425,0.514,0.9477,0.514,0.8172,0.514,0.7901,0.514,0.9971,0.514
0.8763,0.515,0.9414,0.515,0.9471,0.515,0.8175,0.515,0.7881,0.515,0.9971,0.515
0.8752,0.516,0.9408,0.516,0.9472,0.516,0.8178,0.516,0.7884,0.516,0.9971,0.516
0.8741,0.517,0.9409,0.517,0.9473,0.517,0.8168,0.517,0.7879,0.517,0.9971,0.517
0.8743,0.518,0.9404,0.518,0.9452,0.518,0.8158,0.518,0.7866,0.518,0.9971,0.518
0.8745,0.519,0.9405,0.519,0.9453,0.519,0.8161,0.519,0.787,0.519,0.9971,0.519
0.8741,0.52,0.94,0.52,0.9454,0.52,0.8164,0.52,0.7873,0.52,0.9971,0.52
0.8736,0.521,0.9389,0.521,0.9455,0.521,0.8161,0.521,0.7868,0.521,0.9971,0.521
0.8732,0.522,0.9372,0.522,0.9456,0.522,0.8164,0.522,0.7871,0.522,0.9968,0.522
0.8734,0.523,0.9373,0.523,0.945,0.523,0.816,0.523,0.7875,0.523,0.9968,0.523
0.8736,0.524,0.9374,0.524,0.9451,0.524,0.8163,0.524,0.7854,0.524,0.9964,0.524
0.8738,0.525,0.9375,0.525,0.9445,0.525,0.8166,0.525,0.785,0.525,0.9964,0.525
0.874,0.526,0.9376,0.526,0.9446,0.526,0.8169,0.526,0.7845,0.526,0.9961,0.526
0.8736,0.527,0.9377,0.527,0.9447,0.527,0.8166,0.527,0.7841,0.527,0.9957,0.527
0.8732,0.528,0.9372,0.528,0.9448,0.528,0.8168,0.528,0.7836,0.528,0.9958,0.528
0.8715,0.529,0.9355,0.529,0.9449,0.529,0.8159,0.529,0.7824,0.529,0.9958,0.529
0.8717,0.53,0.935,0.53,0.945,0.53,0.815,0.53,0.7827,0.53,0.9958,0.53
0.8719,0.531,0.9346,0.531,0.9451,0.531,0.8146,0.531,0.7831,0.531,0.9958,0.531
0.8721,0.532,0.9323,0.532,0.9452,0.532,0.8143,0.532,0.7834,0.532,0.9958,0.532
0.8723,0.533,0.9324,0.533,0.9453,0.533,0.8146,0.533,0.7837,0.533,0.9958,0.533
0.8713,0.534,0.9319,0.534,0.9446,0.534,0.8143,0.534,0.784,0.534,0.9958,0.534
0.8715,0.535,0.932,0.535,0.9434,0.535,0.814,0.535,0.7836,0.535,0.9958,0.535
0.8717,0.536,0.9322,0.536,0.9435,0.536,0.8119,0.536,0.7831,0.536,0.9958,0.536
0.8681,0.537,0.9317,0.537,0.9429,0.537,0.8104,0.537,0.7827,0.537,0.9955,0.537
0.8684,0.538,0.9312,0.538,0.9423,0.538,0.8106,0.538,0.783,0.538,0.9955,0.538
0.8679,0.539,0.9302,0.539,0.9403,0.539,0.8109,0.539,0.7818,0.539,0.9955,0.539
0.8682,0.54,0.9291,0.54,0.9384,0.54,0.8106,0.54,0.7784,0.54,0.9955,0.54
0.8684,0.541,0.9292,0.541,0.9385,0.541,0.808,0.541,0.7787,0.541,0.9955,0.541
0.868,0.542,0.9294,0.542,0.9372,0.542,0.8083,0.542,0.779,0.542,0.9955,0.542
0.8663,0.543,0.9289,0.543,0.9373,0.543,0.8062,0.543,0.7779,0.543,0.9948,0.543
0.8666,0.544,0.929,0.544,0.9375,0.544,0.8053,0.544,0.7782,0.544,0.9949,0.544
0.8668,0.545,0.9286,0.545,0.9349,0.545,0.8028,0.545,0.7778,0.545,0.9949,0.545
0.867,0.546,0.9287,0.546,0.935,0.546,0.8025,0.546,0.7766,0.546,0.9949,0.546
0.8666,0.547,0.9288,0.547,0.9344,0.547,0.8016,0.547,0.7762,0.547,0.9949,0.547
0.8662,0.548,0.9289,0.548,0.9332,0.548,0.8019,0.548,0.7743,0.548,0.9949,0.548
0.8664,0.549,0.9262,0.549,0.9327,0.549,0.8022,0.549,0.7739,0.549,0.9949,0.549
0.866,0.55,0.9258,0.55,0.9328,0.55,0.8019,0.55,0.7735,0.55,0.9949,0.55
0.8638,0.551,0.9259,0.551,0.9322,0.551,0.8016,0.551,0.7731,0.551,0.9949,0.551
0.864,0.552,0.9237,0.552,0.9304,0.552,0.8019,0.552,0.7734,0.552,0.9946,0.552
0.863,0.553,0.9233,0.553,0.9305,0.553,0.8017,0.553,0.7709,0.553,0.9946,0.553
0.8626,0.554,0.9234,0.554,0.93,0.554,0.8008,0.554,0.7677,0.554,0.9946,0.554
0.8605,0.555,0.9236,0.555,0.9288,0.555,0.8,0.555,0.7666,0.555,0.9946,0.555
0.8601,0.556,0.9226,0.556,0.9289,0.556,0.8003,0.556,0.7648,0.556,0.9946,0.556
0.8592,0.557,0.9227,0.557,0.9284,0.557,0.7994,0.557,0.7651,0.557,0.9946,0.557
0.8576,0.558,0.9223,0.558,0.9285,0.558,0.797,0.558,0.7648,0.558,0.9947,0.558
0.8567,0.559,0.9224,0.559,0.928,0.559,0.7972,0.559,0.7637,0.559,0.9947,0.559
0.8569,0.56,0.9225,0.56,0.9281,0.56,0.797,0.56,0.764,0.56,0.9947,0.56
0.8571,0.561,0.9227,0.561,0.9263,0.561,0.7973,0.561,0.7637,0.561,0.9947,0.561
0.855,0.562,0.9222,0.562,0.9258,0.562,0.797,0.562,0.764,0.562,0.9944,0.562
0.8552,0.563,0.9207,0.563,0.9253,0.563,0.7973,0.563,0.7636,0.563,0.9944,0.563
0.8549,0.564,0.9197,0.564,0.9235,0.564,0.797,0.564,0.7639,0.564,0.9944,0.564
0.8545,0.565,0.9199,0.565,0.9236,0.565,0.7962,0.565,0.7642,0.565,0.9944,0.565
0.8547,0.566,0.9195,0.566,0.9237,0.566,0.7965,0.566,0.7625,0.566,0.9944,0.566
0.8544,0.567,0.9196,0.567,0.9239,0.567,0.7963,0.567,0.7628,0.567,0.9944,0.567
0.8546,0.568,0.9197,0.568,0.924,0.568,0.7955,0.568,0.7604,0.568,0.9944,0.568
0.8548,0.569,0.9198,0.569,0.9241,0.569,0.7931,0.569,0.7574,0.569,0.9944,0.569
0.8545,0.57,0.9184,0.57,0.9242,0.57,0.7934,0.57,0.7551,0.57,0.9944,0.57
0.8547,0.571,0.9185,0.571,0.9244,0.571,0.792,0.571,0.7547,0.571,0.9944,0.571
0.8549,0.572,0.9186,0.572,0.9245,0.572,0.7913,0.572,0.7551,0.572,0.9945,0.572
0.8551,0.573,0.9182,0.573,0.924,0.573,0.7915,0.573,0.7554,0.573,0.9945,0.573
0.8553,0.574,0.9183,0.574,0.9241,0.574,0.7876,0.574,0.7544,0.574,0.9945,0.574
0.855,0.575,0.9174,0.575,0.9236,0.575,0.7869,0.575,0.7547,0.575,0.9945,0.575
0.8552,0.576,0.917,0.576,0.9237,0.576,0.7872,0.576,0.755,0.576,0.9945,0.576
0.8549,0.577,0.9161,0.577,0.9239,0.577,0.7874,0.577,0.7547,0.577,0.9945,0.577
0.8551,0.578,0.9151,0.578,0.924,0.578,0.7857,0.578,0.7544,0.578,0.9945,0.578
0.8536,0.579,0.9153,0.579,0.9241,0.579,0.7854,0.579,0.7547,0.579,0.9945,0.579
0.8538,0.58,0.9154,0.58,0.9218,0.58,0.7847,0.58,0.7544,0.58,0.9945,0.58
0.8535,0.581,0.915,0.581,0.9219,0.581,0.785,0.581,0.7547,0.581,0.9945,0.581
0.8532,0.582,0.9146,0.582,0.922,0.582,0.7848,0.582,0.7537,0.582,0.9946,0.582
0.8506,0.583,0.9148,0.583,0.9215,0.583,0.785,0.583,0.754,0.583,0.9946,0.583
0.8508,0.584,0.9149,0.584,0.921,0.584,0.7848,0.584,0.7511,0.584,0.9946,0.584
0.8505,0.585,0.915,0.585,0.9206,0.585,0.7846,0.585,0.7514,0.585,0.9943,0.585
0.8502,0.586,0.9136,0.586,0.9207,0.586,0.7844,0.586,0.7486,0.586,0.9943,0.586
0.8504,0.587,0.9132,0.587,0.9208,0.587,0.7847,0.587,0.7489,0.587,0.994,0.587
0.849,0.588,0.9134,0.588,0.9203,0.588,0.7844,0.588,0.7492,0.588,0.994,0.588
0.8486,0.589,0.9135,0.589,0.9199,0.589,0.7837,0.589,0.7495,0.589,0.994,0.589
0.8489,0.59,0.9131,0.59,0.92,0.59,0.7835,0.59,0.748,0.59,0.994,0.59
0.8491,0.591,0.9122,0.591,0.9189,0.591,0.7828,0.591,0.7477,0.591,0.994,0.591
0.8487,0.592,0.9103,0.592,0.9173,0.592,0.7826,0.592,0.7455,0.592,0.994,0.592
0.8479,0.593,0.9099,0.593,0.9174,0.593,0.7824,0.593,0.7421,0.593,0.994,0.593
0.8465,0.594,0.9101,0.594,0.9169,0.594,0.7826,0.594,0.7412,0.594,0.994,0.594
0.8462,0.595,0.9102,0.595,0.9171,0.595,0.7809,0.595,0.7415,0.595,0.994,0.595
0.8459,0.596,0.9103,0.596,0.9166,0.596,0.7807,0.596,0.7412,0.596,0.9941,0.596
0.8456,0.597,0.9105,0.597,0.9167,0.597,0.7795,0.597,0.7415,0.597,0.9941,0.597
0.8452,0.598,0.9101,0.598,0.9139,0.598,0.7769,0.598,0.7388,0.598,0.9941,0.598
0.8444,0.599,0.9103,0.599,0.9141,0.599,0.7757,0.599,0.7391,0.599,0.9941,0.599
0.8446,0.6,0.9104,0.6,0.9142,0.6,0.775,0.6,0.7377,0.6,0.9941,0.6
0.8433,0.601,0.91,0.601,0.9137,0.601,0.7738,0.601,0.738,0.601,0.9938,0.601
0.8414,0.602,0.9102,0.602,0.911,0.602,0.7737,0.602,0.7377,0.602,0.9938,0.602
0.8401,0.603,0.9098,0.603,0.91,0.603,0.7735,0.603,0.738,0.603,0.9938,0.603
0.8398,0.604,0.9089,0.604,0.9084,0.604,0.7723,0.604,0.7377,0.604,0.9938,0.604
0.839,0.605,0.9091,0.605,0.9085,0.605,0.7726,0.605,0.7345,0.605,0.9938,0.605
0.8371,0.606,0.9092,0.606,0.9087,0.606,0.771,0.606,0.7325,0.606,0.9938,0.606
0.8363,0.607,0.9093,0.607,0.9088,0.607,0.7694,0.607,0.7316,0.607,0.9939,0.607
0.835,0.608,0.9095,0.608,0.9078,0.608,0.7683,0.608,0.7308,0.608,0.9939,0.608
0.8332,0.609,0.9096,0.609,0.9063,0.609,0.7681,0.609,0.7311,0.609,0.9939,0.609
0.8324,0.61,0.9093,0.61,0.9058,0.61,0.767,0.61,0.7285,0.61,0.9939,0.61
0.8327,0.611,0.9094,0.611,0.906,0.611,0.7668,0.611,0.7283,0.611,0.9939,0.611
0.8324,0.612,0.9085,0.612,0.905,0.612,0.7666,0.612,0.7263,0.612,0.9939,0.612
0.8326,0.613,0.9082,0.613,0.9029,0.613,0.7664,0.613,0.7255,0.613,0.9939,0.613
0.8329,0.614,0.9078,0.614,0.9019,0.614,0.7658,0.614,0.7258,0.614,0.9939,0.614
0.8301,0.615,0.908,0.615,0.9004,0.615,0.7656,0.615,0.7233,0.615,0.9939,0.615
0.8293,0.616,0.9081,0.616,0.9006,0.616,0.7659,0.616,0.7225,0.616,0.9939,0.616
0.8276,0.617,0.9082,0.617,0.9002,0.617,0.7653,0.617,0.7223,0.617,0.994,0.617
0.8273,0.618,0.9084,0.618,0.8987,0.618,0.7624,0.618,0.722,0.618,0.994,0.618
0.8271,0.619,0.9085,0.619,0.8983,0.619,0.7599,0.619,0.7213,0.619,0.994,0.619
0.8244,0.62,0.9057,0.62,0.8984,0.62,0.7593,0.62,0.721,0.62,0.994,0.62
0.8241,0.621,0.9049,0.621,0.897,0.621,0.7556,0.621,0.7191,0.621,0.994,0.621
0.8243,0.622,0.9046,0.622,0.896,0.622,0.7559,0.622,0.7195,0.622,0.994,0.622
0.8236,0.623,0.9047,0.623,0.894,0.623,0.7553,0.623,0.7154,0.623,0.994,0.623
0.8229,0.624,0.9044,0.624,0.8937,0.624,0.7503,0.624,0.7157,0.624,0.9937,0.624
0.8226,0.625,0.9026,0.625,0.8927,0.625,0.7484,0.625,0.715,0.625,0.9937,0.625
0.8224,0.626,0.9023,0.626,0.8918,0.626,0.7483,0.626,0.7153,0.626,0.9937,0.626
0.8221,0.627,0.9024,0.627,0.8909,0.627,0.7486,0.627,0.7108,0.627,0.9938,0.627
0.8219,0.628,0.9011,0.628,0.8906,0.628,0.7476,0.628,0.7106,0.628,0.9938,0.628
0.8217,0.629,0.9013,0.629,0.8907,0.629,0.7475,0.629,0.7109,0.629,0.9935,0.629
0.82,0.63,0.9009,0.63,0.8903,0.63,0.7456,0.63,0.7102,0.63,0.9935,0.63
0.8183,0.631,0.9006,0.631,0.8894,0.631,0.7442,0.631,0.71,0.631,0.9935,0.631
0.8181,0.632,0.9008,0.632,0.8891,0.632,0.7411,0.632,0.7103,0.632,0.9932,0.632
0.8183,0.633,0.9009,0.633,0.8882,0.633,0.7414,0.633,0.7085,0.633,0.9932,0.633
0.8176,0.634,0.9006,0.634,0.8878,0.634,0.7409,0.634,0.7078,0.634,0.9932,0.634
0.816,0.635,0.8993,0.635,0.8849,0.635,0.7378,0.635,0.706,0.635,0.9933,0.635
0.8158,0.636,0.8995,0.636,0.8845,0.636,0.7381,0.636,0.7053,0.636,0.9933,0.636
0.8151,0.637,0.8996,0.637,0.8842,0.637,0.7376,0.637,0.7005,0.637,0.9933,0.637
0.8135,0.638,0.8993,0.638,0.8843,0.638,0.7379,0.638,0.6993,0.638,0.9933,0.638
0.8133,0.639,0.8994,0.639,0.8835,0.639,0.7382,0.639,0.6976,0.639,0.9933,0.639
0.8117,0.64,0.8996,0.64,0.8816,0.64,0.7369,0.64,0.6979,0.64,0.993,0.64
0.8119,0.641,0.8992,0.641,0.8818,0.641,0.7359,0.641,0.6967,0.641,0.993,0.641
0.8099,0.642,0.8994,0.642,0.8819,0.642,0.7358,0.642,0.6946,0.642,0.993,0.642
0.8092,0.643,0.8977,0.643,0.8816,0.643,0.7361,0.643,0.6919,0.643,0.993,0.643
0.809,0.644,0.8978,0.644,0.8782,0.644,0.7364,0.644,0.6923,0.644,0.9931,0.644
0.8088,0.645,0.898,0.645,0.8774,0.645,0.7367,0.645,0.6911,0.645,0.9931,0.645
0.8086,0.646,0.8977,0.646,0.8776,0.646,0.7354,0.646,0.69,0.646,0.9931,0.646
0.8079,0.647,0.8965,0.647,0.8773,0.647,0.7341,0.647,0.6893,0.647,0.9931,0.647
0.8082,0.648,0.8966,0.648,0.8774,0.648,0.7312,0.648,0.6887,0.648,0.9931,0.648
0.8075,0.649,0.8958,0.649,0.8776,0.649,0.7311,0.649,0.6885,0.649,0.9931,0.649
0.8069,0.65,0.896,0.65,0.8768,0.65,0.7314,0.65,0.6889,0.65,0.9931,0.65
0.8071,0.651,0.8961,0.651,0.8769,0.651,0.7313,0.651,0.6892,0.651,0.9928,0.651
0.8073,0.652,0.8963,0.652,0.8756,0.652,0.73,0.652,0.689,0.652,0.9929,0.652
0.8054,0.653,0.896,0.653,0.8748,0.653,0.7303,0.653,0.6879,0.653,0.9923,0.653
0.8052,0.654,0.8957,0.654,0.8745,0.654,0.7286,0.654,0.6883,0.654,0.9923,0.654
0.8054,0.655,0.8958,0.655,0.8722,0.655,0.7278,0.655,0.6862,0.655,0.9923,0.655
0.8048,0.656,0.8928,0.656,0.8719,0.656,0.7261,0.656,0.6809,0.656,0.9923,0.656
0.8046,0.657,0.8903,0.657,0.8716,0.657,0.7252,0.657,0.6803,0.657,0.9924,0.657
0.8035,0.658,0.8905,0.658,0.8713,0.658,0.7248,0.658,0.6806,0.658,0.9924,0.658
0.8003,0.659,0.8893,0.659,0.871,0.659,0.7247,0.659,0.6758,0.659,0.9924,0.659
0.8005,0.66,0.889,0.66,0.8711,0.66,0.7238,0.66,0.6743,0.66,0.9924,0.66
0.8008,0.661,0.8879,0.661,0.8713,0.661,0.723,0.661,0.6724,0.661,0.9924,0.661
0.801,0.662,0.8863,0.662,0.8705,0.662,0.7217,0.662,0.6727,0.662,0.9921,0.662
0.8013,0.663,0.8856,0.663,0.8702,0.663,0.7205,0.663,0.6726,0.663,0.9921,0.663
0.8015,0.664,0.8857,0.664,0.8685,0.664,0.7205,0.664,0.6702,0.664,0.9922,0.664
0.7987,0.665,0.8842,0.665,0.8682,0.665,0.7204,0.665,0.6692,0.665,0.9922,0.665
0.7986,0.666,0.8843,0.666,0.8679,0.666,0.7199,0.666,0.6678,0.666,0.9922,0.666
0.7988,0.667,0.8823,0.667,0.8681,0.667,0.7187,0.667,0.6672,0.667,0.9922,0.667
0.7982,0.668,0.8821,0.668,0.8678,0.668,0.716,0.668,0.6676,0.668,0.9922,0.668
0.7963,0.669,0.8818,0.669,0.867,0.669,0.7145,0.669,0.6674,0.669,0.9922,0.669
0.7962,0.67,0.8819,0.67,0.8658,0.67,0.714,0.67,0.6604,0.67,0.9922,0.67
0.7964,0.671,0.8808,0.671,0.8641,0.671,0.7136,0.671,0.6607,0.671,0.9922,0.671
0.7962,0.672,0.8797,0.672,0.8638,0.672,0.7139,0.672,0.6597,0.672,0.9922,0.672
0.7948,0.673,0.8795,0.673,0.863,0.673,0.7139,0.673,0.6596,0.673,0.9923,0.673
0.795,0.674,0.8792,0.674,0.8628,0.674,0.7131,0.674,0.6578,0.674,0.9923,0.674
0.7949,0.675,0.8794,0.675,0.8629,0.675,0.7094,0.675,0.6577,0.675,0.992,0.675
0.793,0.676,0.8791,0.676,0.8626,0.676,0.7089,0.676,0.6555,0.676,0.992,0.676
0.7912,0.677,0.8788,0.677,0.8624,0.677,0.7085,0.677,0.6559,0.677,0.992,0.677
0.7915,0.678,0.8786,0.678,0.8616,0.678,0.7081,0.678,0.6533,0.678,0.9918,0.678
0.7913,0.679,0.8783,0.679,0.8618,0.679,0.7038,0.679,0.6536,0.679,0.9918,0.679
0.7903,0.68,0.8785,0.68,0.8615,0.68,0.7027,0.68,0.6527,0.68,0.9918,0.68
0.7902,0.681,0.8786,0.681,0.8572,0.681,0.7005,0.681,0.653,0.681,0.9918,0.681
0.7896,0.682,0.878,0.682,0.8569,0.682,0.7005,0.682,0.6521,0.682,0.9918,0.682
0.789,0.683,0.8769,0.683,0.8557,0.683,0.7008,0.683,0.6516,0.683,0.9918,0.683
0.7885,0.684,0.8762,0.684,0.8555,0.684,0.7004,0.684,0.6491,0.684,0.9916,0.684
0.7875,0.685,0.8764,0.685,0.8548,0.685,0.7,0.685,0.6474,0.685,0.9913,0.685
0.7877,0.686,0.8761,0.686,0.8545,0.686,0.6986,0.686,0.6453,0.686,0.9913,0.686
0.788,0.687,0.8747,0.687,0.8547,0.687,0.6979,0.687,0.644,0.687,0.9913,0.687
0.787,0.688,0.874,0.688,0.8549,0.688,0.6961,0.688,0.644,0.688,0.9914,0.688
0.7857,0.689,0.8726,0.689,0.8546,0.689,0.6954,0.689,0.6443,0.689,0.9914,0.689
0.7859,0.69,0.8719,0.69,0.8539,0.69,0.695,0.69,0.6418,0.69,0.9914,0.69
0.7854,0.691,0.8701,0.691,0.8528,0.691,0.6953,0.691,0.6418,0.691,0.9914,0.691
0.7848,0.692,0.8699,0.692,0.8529,0.692,0.6946,0.692,0.6417,0.692,0.9911,0.692
0.7851,0.693,0.8688,0.693,0.8501,0.693,0.6932,0.693,0.6421,0.693,0.9909,0.693
0.7849,0.694,0.8686,0.694,0.8498,0.694,0.6925,0.694,0.6416,0.694,0.9909,0.694
0.7852,0.695,0.8668,0.695,0.8491,0.695,0.6902,0.695,0.6415,0.695,0.9909,0.695
0.7846,0.696,0.8669,0.696,0.8467,0.696,0.6898,0.696,0.6407,0.696,0.9907,0.696
0.7849,0.697,0.8671,0.697,0.8469,0.697,0.6885,0.697,0.641,0.697,0.9907,0.697
0.7839,0.698,0.8665,0.698,0.8467,0.698,0.6878,0.698,0.6402,0.698,0.9907,0.698
0.7826,0.699,0.8663,0.699,0.8469,0.699,0.6878,0.699,0.6401,0.699,0.9907,0.699
0.7817,0.7,0.8657,0.7,0.8458,0.7,0.6871,0.7,0.6389,0.7,0.9907,0.7
0.7816,0.701,0.8654,0.701,0.8451,0.701,0.6871,0.701,0.6388,0.701,0.9907,0.701
0.781,0.702,0.8656,0.702,0.844,0.702,0.6874,0.702,0.6373,0.702,0.9907,0.702
0.7786,0.703,0.8654,0.703,0.8408,0.703,0.687,0.703,0.6372,0.703,0.9907,0.703
0.7769,0.704,0.8632,0.704,0.8393,0.704,0.6873,0.704,0.6368,0.704,0.9908,0.704
0.7768,0.705,0.8634,0.705,0.8379,0.705,0.6867,0.705,0.6367,0.705,0.9908,0.705
0.7763,0.706,0.862,0.706,0.8372,0.706,0.6854,0.706,0.6355,0.706,0.9905,0.706
0.7735,0.707,0.861,0.707,0.8374,0.707,0.6857,0.707,0.6358,0.707,0.9905,0.707
0.7726,0.708,0.8589,0.708,0.8343,0.708,0.6853,0.708,0.6358,0.708,0.9906,0.708
0.7707,0.709,0.8591,0.709,0.8345,0.709,0.685,0.709,0.6361,0.709,0.9906,0.709
0.7709,0.71,0.8589,0.71,0.8335,0.71,0.6837,0.71,0.6301,0.71,0.9906,0.71
0.7682,0.711,0.859,0.711,0.8325,0.711,0.684,0.711,0.6293,0.711,0.9906,0.711
0.7677,0.712,0.8573,0.712,0.8306,0.712,0.6824,0.712,0.6289,0.712,0.9903,0.712
0.765,0.713,0.856,0.713,0.8292,0.713,0.6821,0.713,0.6292,0.713,0.9901,0.713
0.7642,0.714,0.8554,0.714,0.829,0.714,0.6808,0.714,0.627,0.714,0.9901,0.714
0.7637,0.715,0.8556,0.715,0.8292,0.715,0.6808,0.715,0.6269,0.715,0.9899,0.715
0.764,0.716,0.8558,0.716,0.8274,0.716,0.6792,0.716,0.6269,0.716,0.9899,0.716
0.7642,0.717,0.8545,0.717,0.8268,0.717,0.6792,0.717,0.6258,0.717,0.9899,0.717
0.7645,0.718,0.8543,0.718,0.8262,0.718,0.6782,0.718,0.6243,0.718,0.9899,0.718
0.764,0.719,0.8537,0.719,0.8252,0.719,0.6779,0.719,0.6225,0.719,0.9897,0.719
0.7632,0.72,0.8535,0.72,0.8246,0.72,0.6776,0.72,0.6214,0.72,0.9897,0.72
0.7634,0.721,0.8529,0.721,0.8233,0.721,0.6779,0.721,0.6217,0.721,0.9897,0.721
0.7619,0.722,0.8524,0.722,0.8235,0.722,0.6764,0.722,0.6178,0.722,0.9897,0.722
0.7618,0.723,0.85,0.723,0.8221,0.723,0.6754,0.723,0.616,0.723,0.9897,0.723
0.7613,0.724,0.8494,0.724,0.8223,0.724,0.6748,0.724,0.6164,0.724,0.9892,0.724
0.757,0.725,0.8485,0.725,0.8225,0.725,0.673,0.725,0.6153,0.725,0.9893,0.725
0.7566,0.726,0.8469,0.726,0.8208,0.726,0.6727,0.726,0.6139,0.726,0.9893,0.726
0.7558,0.727,0.8464,0.727,0.8202,0.727,0.6727,0.727,0.6135,0.727,0.989,0.727
0.756,0.728,0.8462,0.728,0.8185,0.728,0.6718,0.728,0.6118,0.728,0.989,0.728
0.7521,0.729,0.8446,0.729,0.8172,0.729,0.6721,0.729,0.6111,0.729,0.9891,0.729
0.751,0.73,0.844,0.73,0.8155,0.73,0.6718,0.73,0.6101,0.73,0.9891,0.73
0.7509,0.731,0.8428,0.731,0.8157,0.731,0.6709,0.731,0.6094,0.731,0.9891,0.731
0.7471,0.732,0.8423,0.732,0.8159,0.732,0.6703,0.732,0.6097,0.732,0.9891,0.732
0.747,0.733,0.8414,0.733,0.8161,0.733,0.6703,0.733,0.6084,0.733,0.9891,0.733
0.7469,0.734,0.8402,0.734,0.8136,0.734,0.6685,0.734,0.6087,0.734,0.9889,0.734
0.7459,0.735,0.8404,0.735,0.8127,0.735,0.6671,0.735,0.6077,0.735,0.9889,0.735
0.7461,0.736,0.8395,0.736,0.8129,0.736,0.6662,0.736,0.6077,0.736,0.9887,0.736
0.746,0.737,0.8379,0.737,0.8128,0.737,0.6633,0.737,0.6064,0.737,0.9884,0.737
0.7463,0.738,0.8347,0.738,0.8122,0.738,0.6619,0.738,0.6067,0.738,0.9884,0.738
0.7432,0.739,0.8348,0.739,0.8106,0.739,0.6587,0.739,0.6011,0.739,0.9885,0.739
0.7435,0.74,0.8343,0.74,0.8108,0.74,0.6579,0.74,0.5979,0.74,0.9882,0.74
0.7431,0.741,0.8332,0.741,0.8095,0.741,0.6562,0.741,0.5941,0.741,0.9878,0.741
0.7407,0.742,0.833,0.742,0.8082,0.742,0.6565,0.742,0.5935,0.742,0.9875,0.742
0.7383,0.743,0.8295,0.743,0.8077,0.743,0.6563,0.743,0.5922,0.743,0.9875,0.743
0.7376,0.744,0.828,0.744,0.8068,0.744,0.6552,0.744,0.5907,0.744,0.9876,0.744
0.7369,0.745,0.8272,0.745,0.8052,0.745,0.6544,0.745,0.5901,0.745,0.9876,0.745
0.7362,0.746,0.8254,0.746,0.804,0.746,0.6533,0.746,0.5895,0.746,0.9876,0.746
0.7352,0.747,0.8252,0.747,0.8031,0.747,0.6517,0.747,0.5873,0.747,0.9876,0.747
0.7329,0.748,0.8254,0.748,0.803,0.748,0.65,0.748,0.5874,0.748,0.9876,0.748
0.7328,0.749,0.8256,0.749,0.8024,0.749,0.6473,0.749,0.5874,0.749,0.9876,0.749
0.7328,0.75,0.8235,0.75,0.8023,0.75,0.6466,0.75,0.5823,0.75,0.9877,0.75
0.7324,0.751,0.821,0.751,0.8011,0.751,0.6436,0.751,0.5817,0.751,0.9877,0.751
0.7286,0.752,0.8199,0.752,0.8006,0.752,0.6423,0.752,0.5802,0.752,0.9877,0.752
0.7285,0.753,0.8198,0.753,0.8001,0.753,0.6421,0.753,0.5758,0.753,0.9875,0.753
0.7275,0.754,0.82,0.754,0.8003,0.754,0.6416,0.754,0.575,0.754,0.9875,0.754
0.7263,0.755,0.8195,0.755,0.8005,0.755,0.6409,0.755,0.5733,0.755,0.9875,0.755
0.7241,0.756,0.8191,0.756,0.8,0.756,0.6404,0.756,0.5736,0.756,0.9875,0.756
0.7231,0.757,0.8148,0.757,0.8002,0.757,0.6378,0.757,0.5719,0.757,0.9873,0.757
0.7231,0.758,0.8131,0.758,0.8004,0.758,0.6355,0.758,0.572,0.758,0.9871,0.758
0.7224,0.759,0.8133,0.759,0.7957,0.759,0.6345,0.759,0.572,0.759,0.9868,0.759
0.7224,0.76,0.8122,0.76,0.7946,0.76,0.6323,0.76,0.5706,0.76,0.9864,0.76
0.7214,0.761,0.8115,0.761,0.7941,0.761,0.6321,0.761,0.5684,0.761,0.9864,0.761
0.7211,0.762,0.8091,0.762,0.7943,0.762,0.6298,0.762,0.5654,0.762,0.9864,0.762
0.7201,0.763,0.8081,0.763,0.7945,0.763,0.6296,0.763,0.5651,0.763,0.9859,0.763
0.7195,0.764,0.808,0.764,0.7934,0.764,0.6294,0.764,0.5649,0.764,0.986,0.764
0.7165,0.765,0.8079,0.765,0.7932,0.765,0.6272,0.765,0.5644,0.765,0.9857,0.765
0.7155,0.766,0.8068,0.766,0.7934,0.766,0.6268,0.766,0.5642,0.766,0.9858,0.766
0.7143,0.767,0.8058,0.767,0.793,0.767,0.6264,0.767,0.5637,0.767,0.9858,0.767
0.7137,0.768,0.8054,0.768,0.7925,0.768,0.6264,0.768,0.5618,0.768,0.9853,0.768
0.7137,0.769,0.8041,0.769,0.7897,0.769,0.6238,0.769,0.5613,0.769,0.9851,0.769
0.7131,0.77,0.8027,0.77,0.7895,0.77,0.6209,0.77,0.5611,0.77,0.9851,0.77
0.7119,0.771,0.8023,0.771,0.7871,0.771,0.6193,0.771,0.5584,0.771,0.9849,0.771
0.7121,0.772,0.8004,0.772,0.7853,0.772,0.6176,0.772,0.5585,0.772,0.9849,0.772
0.711,0.773,0.7994,0.773,0.7852,0.773,0.6175,0.773,0.5588,0.773,0.9849,0.773
0.708,0.774,0.7987,0.774,0.7834,0.774,0.6168,0.774,0.5583,0.774,0.9847,0.774
0.7077,0.775,0.7974,0.775,0.7836,0.775,0.6157,0.775,0.5576,0.775,0.9847,0.775
0.7074,0.776,0.7953,0.776,0.7802,0.776,0.6158,0.776,0.5571,0.776,0.9848,0.776
0.7071,0.777,0.7949,0.777,0.7794,0.777,0.6161,0.777,0.5519,0.777,0.9846,0.777
0.7063,0.778,0.7948,0.778,0.778,0.778,0.6157,0.778,0.5478,0.778,0.9846,0.778
0.7057,0.779,0.7932,0.779,0.777,0.779,0.6155,0.779,0.5469,0.779,0.9846,0.779
0.7051,0.78,0.7893,0.78,0.7762,0.78,0.6151,0.78,0.5452,0.78,0.9846,0.78
0.7042,0.781,0.7887,0.781,0.7745,0.781,0.6147,0.781,0.5432,0.781,0.9844,0.781
0.7017,0.782,0.7874,0.782,0.7738,0.782,0.6145,0.782,0.543,0.782,0.9844,0.782
0.7003,0.783,0.7874,0.783,0.7724,0.783,0.6137,0.783,0.5416,0.783,0.9842,0.783
0.7006,0.784,0.7861,0.784,0.7679,0.784,0.6126,0.784,0.5404,0.784,0.9833,0.784
0.6986,0.785,0.7849,0.785,0.7672,0.785,0.6101,0.785,0.5405,0.785,0.9833,0.785
0.6983,0.786,0.7849,0.786,0.7665,0.786,0.6102,0.786,0.5391,0.786,0.9831,0.786
0.6972,0.787,0.7848,0.787,0.7661,0.787,0.6102,0.787,0.5394,0.787,0.9829,0.787
0.6967,0.788,0.7844,0.788,0.7641,0.788,0.6094,0.788,0.5334,0.788,0.9829,0.788
0.6967,0.789,0.7829,0.789,0.7644,0.789,0.6076,0.789,0.5335,0.789,0.9829,0.789
0.6915,0.79,0.782,0.79,0.7634,0.79,0.6066,0.79,0.5338,0.79,0.9827,0.79
0.6915,0.791,0.7808,0.791,0.7605,0.791,0.606,0.791,0.5327,0.791,0.9828,0.791
0.6913,0.792,0.7771,0.792,0.7592,0.792,0.6063,0.792,0.5318,0.792,0.9825,0.792
0.6905,0.793,0.7768,0.793,0.7595,0.793,0.603,0.793,0.5303,0.793,0.9821,0.793
0.6899,0.794,0.7767,0.794,0.7573,0.794,0.6013,0.794,0.5276,0.794,0.9821,0.794
0.6897,0.795,0.7761,0.795,0.7572,0.795,0.5977,0.795,0.5279,0.795,0.9822,0.795
0.6886,0.796,0.7736,0.796,0.7559,0.796,0.5964,0.796,0.5263,0.796,0.9815,0.796
0.6865,0.797,0.7714,0.797,0.7532,0.797,0.5963,0.797,0.5248,0.797,0.9811,0.797
0.6863,0.798,0.7716,0.798,0.7508,0.798,0.596,0.798,0.524,0.798,0.9811,0.798
0.6865,0.799,0.7715,0.799,0.7504,0.799,0.5961,0.799,0.5238,0.799,0.9809,0.799
0.6847,0.8,0.7701,0.8,0.7506,0.8,0.5942,0.8,0.5212,0.8,0.9807,0.8
0.6847,0.801,0.769,0.801,0.7503,0.801,0.5945,0.801,0.5197,0.801,0.9807,0.801
0.6847,0.802,0.7676,0.802,0.7479,0.802,0.5931,0.802,0.5187,0.802,0.9803,0.802
0.685,0.803,0.7673,0.803,0.7478,0.803,0.5923,0.803,0.517,0.803,0.9803,0.803
0.685,0.804,0.7646,0.804,0.7461,0.804,0.5903,0.804,0.5121,0.804,0.9801,0.804
0.6845,0.805,0.764,0.805,0.746,0.805,0.59,0.805,0.512,0.805,0.9795,0.805
0.684,0.806,0.7642,0.806,0.7445,0.806,0.5903,0.806,0.5118,0.806,0.9793,0.806
0.6833,0.807,0.7634,0.807,0.7402,0.807,0.5902,0.807,0.5121,0.807,0.9793,0.807
0.6833,0.808,0.7626,0.808,0.7376,0.808,0.5898,0.808,0.5112,0.808,0.9791,0.808
0.6825,0.809,0.761,0.809,0.7367,0.809,0.5887,0.809,0.5104,0.809,0.9789,0.809
0.6802,0.81,0.7589,0.81,0.7361,0.81,0.5865,0.81,0.5067,0.81,0.9789,0.81
0.6797,0.811,0.7583,0.811,0.7364,0.811,0.5866,0.811,0.506,0.811,0.9789,0.811
0.6788,0.812,0.7575,0.812,0.7366,0.812,0.5852,0.812,0.5048,0.812,0.9785,0.812
0.6788,0.813,0.7575,0.813,0.7368,0.813,0.5847,0.813,0.5051,0.813,0.9783,0.813
0.6785,0.814,0.7567,0.814,0.736,0.814,0.585,0.814,0.5046,0.814,0.9779,0.814
0.6773,0.815,0.7564,0.815,0.7323,0.815,0.5843,0.815,0.5039,0.815,0.9777,0.815
0.6768,0.816,0.7546,0.816,0.7318,0.816,0.5842,0.816,0.5027,0.816,0.9778,0.816
0.6766,0.817,0.7548,0.817,0.7304,0.817,0.5833,0.817,0.5028,0.817,0.9776,0.817
0.6759,0.818,0.752,0.818,0.7279,0.818,0.5836,0.818,0.5005,0.818,0.9769,0.818
0.6747,0.819,0.7512,0.819,0.7249,0.819,0.5831,0.819,0.5004,0.819,0.9767,0.819
0.6732,0.82,0.7502,0.82,0.7222,0.82,0.5814,0.82,0.4981,0.82,0.9765,0.82
0.6732,0.821,0.7494,0.821,0.7209,0.821,0.5799,0.821,0.4978,0.821,0.9766,0.821
0.6713,0.822,0.7487,0.822,0.7211,0.822,0.5788,0.822,0.4943,0.822,0.9764,0.822
0.6716,0.823,0.7467,0.823,0.7206,0.823,0.5779,0.823,0.4946,0.823,0.9764,0.823
0.6711,0.824,0.7461,0.824,0.7177,0.824,0.5764,0.824,0.4947,0.824,0.9762,0.824
0.6714,0.825,0.7439,0.825,0.7174,0.825,0.5751,0.825,0.4948,0.825,0.9758,0.825
0.6709,0.826,0.7434,0.826,0.7148,0.826,0.5745,0.826,0.4947,0.826,0.9748,0.826
0.6712,0.827,0.7434,0.827,0.713,0.827,0.5746,0.827,0.4946,0.827,0.9748,0.827
0.67,0.828,0.7434,0.828,0.713,0.828,0.5745,0.828,0.4922,0.828,0.9748,0.828
0.6681,0.829,0.7429,0.829,0.7122,0.829,0.5719,0.829,0.4923,0.829,0.9749,0.829
0.6677,0.83,0.7397,0.83,0.7122,0.83,0.5703,0.83,0.4897,0.83,0.9745,0.83
0.667,0.831,0.7393,0.831,0.7114,0.831,0.5698,0.831,0.49,0.831,0.9741,0.831
0.6663,0.832,0.738,0.832,0.7109,0.832,0.5688,0.832,0.489,0.832,0.973,0.832
0.6661,0.833,0.7376,0.833,0.7086,0.833,0.5689,0.833,0.488,0.833,0.9726,0.833
0.6629,0.834,0.7359,0.834,0.7064,0.834,0.5688,0.834,0.4873,0.834,0.9727,0.834
0.6631,0.835,0.7345,0.835,0.7051,0.835,0.5663,0.835,0.4863,0.835,0.9723,0.835
0.6622,0.836,0.7319,0.836,0.7051,0.836,0.5664,0.836,0.4855,0.836,0.9717,0.836
0.6611,0.837,0.7298,0.837,0.7046,0.837,0.566,0.837,0.4854,0.837,0.9715,0.837
0.6607,0.838,0.7254,0.838,0.7019,0.838,0.564,0.838,0.4851,0.838,0.9715,0.838
0.657,0.839,0.7216,0.839,0.7014,0.839,0.5607,0.839,0.4838,0.839,0.9711,0.839
0.6559,0.84,0.7202,0.84,0.7005,0.84,0.5604,0.84,0.4837,0.84,0.9703,0.84
0.6549,0.841,0.7198,0.841,0.7,0.841,0.5596,0.841,0.4836,0.841,0.9701,0.841
0.6533,0.842,0.7185,0.842,0.699,0.842,0.557,0.842,0.4828,0.842,0.9696,0.842
0.6534,0.843,0.7169,0.843,0.6973,0.843,0.5557,0.843,0.4815,0.843,0.9696,0.843
0.6521,0.844,0.7145,0.844,0.6954,0.844,0.555,0.844,0.4801,0.844,0.9696,0.844
0.6523,0.845,0.7139,0.845,0.6952,0.845,0.5547,0.845,0.4775,0.845,0.9694,0.845
0.6495,0.846,0.7139,0.846,0.6945,0.846,0.552,0.846,0.4762,0.846,0.9695,0.846
0.6484,0.847,0.713,0.847,0.6917,0.847,0.5513,0.847,0.4734,0.847,0.9693,0.847
0.6476,0.848,0.7133,0.848,0.691,0.848,0.5505,0.848,0.4726,0.848,0.9683,0.848
0.6461,0.849,0.7124,0.849,0.6896,0.849,0.5498,0.849,0.4672,0.849,0.9673,0.849
0.6457,0.85,0.7118,0.85,0.6892,0.85,0.5492,0.85,0.4663,0.85,0.9663,0.85
0.6454,0.851,0.7094,0.851,0.6887,0.851,0.5486,0.851,0.4654,0.851,0.9659,0.851
0.6443,0.852,0.7065,0.852,0.6862,0.852,0.5489,0.852,0.4645,0.852,0.966,0.852
0.6446,0.853,0.7056,0.853,0.6862,0.853,0.5473,0.853,0.4625,0.853,0.9654,0.853
0.6442,0.854,0.7046,0.854,0.6839,0.854,0.5449,0.854,0.4628,0.854,0.9652,0.854
0.6445,0.855,0.7028,0.855,0.683,0.855,0.544,0.855,0.4604,0.855,0.9647,0.855
0.6441,0.856,0.7019,0.856,0.6822,0.856,0.5425,0.856,0.4591,0.856,0.9641,0.856
0.644,0.857,0.7022,0.857,0.6808,0.857,0.5416,0.857,0.4587,0.857,0.9637,0.857
0.644,0.858,0.7022,0.858,0.6777,0.858,0.5401,0.858,0.4585,0.858,0.9636,0.858
0.6441,0.859,0.7018,0.859,0.678,0.859,0.5377,0.859,0.4565,0.859,0.963,0.859
0.6426,0.86,0.7021,0.86,0.6778,0.86,0.5365,0.86,0.4559,0.86,0.9626,0.86
0.6422,0.861,0.7009,0.861,0.6767,0.861,0.5362,0.861,0.4546,0.861,0.9625,0.861
0.6417,0.862,0.6994,0.862,0.6763,0.862,0.5355,0.862,0.4523,0.862,0.9621,0.862
0.6409,0.863,0.6993,0.863,0.675,0.863,0.5316,0.863,0.4506,0.863,0.962,0.863
0.6407,0.864,0.6973,0.864,0.6731,0.864,0.5302,0.864,0.4505,0.864,0.9616,0.864
0.6401,0.865,0.6971,0.865,0.6722,0.865,0.5305,0.865,0.4499,0.865,0.9614,0.865
0.6381,0.866,0.6939,0.866,0.672,0.866,0.5295,0.866,0.45,0.866,0.9611,0.866
0.6373,0.867,0.6909,0.867,0.669,0.867,0.5279,0.867,0.448,0.867,0.9611,0.867
0.6374,0.868,0.6875,0.868,0.6693,0.868,0.5249,0.868,0.4483,0.868,0.9604,0.868
0.636,0.869,0.6868,0.869,0.6685,0.869,0.5212,0.869,0.4473,0.869,0.9602,0.869
0.6361,0.87,0.6851,0.87,0.6655,0.87,0.5196,0.87,0.4473,0.87,0.9601,0.87
0.6363,0.871,0.6843,0.871,0.6643,0.871,0.5187,0.871,0.4438,0.871,0.9591,0.871
0.6335,0.872,0.6832,0.872,0.6633,0.872,0.5155,0.872,0.4438,0.872,0.9586,0.872
0.6334,0.873,0.6804,0.873,0.6606,0.873,0.5157,0.873,0.441,0.873,0.9578,0.873
0.6332,0.874,0.6768,0.874,0.6584,0.874,0.5155,0.874,0.4411,0.874,0.9573,0.874
0.6313,0.875,0.6757,0.875,0.6582,0.875,0.515,0.875,0.4411,0.875,0.9569,0.875
0.6303,0.876,0.675,0.876,0.6577,0.876,0.5133,0.876,0.439,0.876,0.9566,0.876
0.628,0.877,0.6743,0.877,0.6555,0.877,0.5077,0.877,0.4383,0.877,0.9558,0.877
0.6283,0.878,0.6734,0.878,0.6529,0.878,0.5055,0.878,0.4363,0.878,0.9557,0.878
0.6267,0.879,0.6707,0.879,0.6517,0.879,0.5043,0.879,0.4355,0.879,0.955,0.879
0.6262,0.88,0.6702,0.88,0.6498,0.88,0.503,0.88,0.4341,0.88,0.955,0.88
0.6249,0.881,0.6689,0.881,0.6494,0.881,0.503,0.881,0.4317,0.881,0.9545,0.881
0.6246,0.882,0.6677,0.882,0.6483,0.882,0.5027,0.882,0.4305,0.882,0.9541,0.882
0.6208,0.883,0.665,0.883,0.6464,0.883,0.4978,0.883,0.4287,0.883,0.9532,0.883
0.6191,0.884,0.6647,0.884,0.6452,0.884,0.4973,0.884,0.4278,0.884,0.9525,0.884
0.6176,0.885,0.6624,0.885,0.6424,0.885,0.4965,0.885,0.4266,0.885,0.9516,0.885
0.617,0.886,0.6622,0.886,0.6405,0.886,0.4934,0.886,0.4263,0.886,0.9517,0.886
0.6157,0.887,0.6617,0.887,0.6375,0.887,0.4913,0.887,0.4208,0.887,0.9504,0.887
0.6146,0.888,0.6601,0.888,0.6364,0.888,0.4908,0.888,0.4205,0.888,0.9493,0.888
0.6143,0.889,0.6575,0.889,0.6352,0.889,0.4901,0.889,0.4167,0.889,0.9486,0.889
0.6137,0.89,0.6553,0.89,0.6298,0.89,0.4882,0.89,0.4141,0.89,0.9479,0.89
0.6138,0.891,0.6528,0.891,0.6236,0.891,0.4867,0.891,0.4127,0.891,0.9472,0.891
0.6129,0.892,0.6525,0.892,0.6224,0.892,0.4855,0.892,0.4071,0.892,0.9457,0.892
0.6113,0.893,0.6517,0.893,0.6223,0.893,0.4857,0.893,0.4062,0.893,0.9454,0.893
0.609,0.894,0.6475,0.894,0.6212,0.894,0.4848,0.894,0.4054,0.894,0.9453,0.894
0.6065,0.895,0.6457,0.895,0.6198,0.895,0.4839,0.895,0.4049,0.895,0.945,0.895
0.6055,0.896,0.6448,0.896,0.6163,0.896,0.4832,0.896,0.3998,0.896,0.945,0.896
0.6054,0.897,0.6439,0.897,0.6143,0.897,0.4821,0.897,0.3956,0.897,0.9451,0.897
0.6048,0.898,0.6429,0.898,0.6121,0.898,0.4811,0.898,0.3953,0.898,0.9448,0.898
0.6023,0.899,0.6425,0.899,0.6105,0.899,0.4802,0.899,0.3943,0.899,0.9428,0.899
0.6019,0.9,0.6418,0.9,0.6087,0.9,0.4798,0.9,0.3944,0.9,0.9423,0.9
0.6014,0.901,0.6407,0.901,0.6064,0.901,0.4772,0.901,0.3947,0.901,0.942,0.901
0.6001,0.902,0.6403,0.902,0.6048,0.902,0.4758,0.902,0.3933,0.902,0.9415,0.902
0.5991,0.903,0.6377,0.903,0.6035,0.903,0.4751,0.903,0.3926,0.903,0.9413,0.903
0.5991,0.904,0.636,0.904,0.6008,0.904,0.4753,0.904,0.3893,0.904,0.9399,0.904
0.5983,0.905,0.6345,0.905,0.5961,0.905,0.4743,0.905,0.3871,0.905,0.9387,0.905
0.598,0.906,0.6339,0.906,0.5947,0.906,0.4735,0.906,0.383,0.906,0.9384,0.906
0.597,0.907,0.634,0.907,0.5909,0.907,0.472,0.907,0.3827,0.907,0.9368,0.907
0.5933,0.908,0.632,0.908,0.5883,0.908,0.4713,0.908,0.3774,0.908,0.9369,0.908
0.5919,0.909,0.6289,0.909,0.5856,0.909,0.4688,0.909,0.3772,0.909,0.9364,0.909
0.5893,0.91,0.6278,0.91,0.5793,0.91,0.4667,0.91,0.3755,0.91,0.936,0.91
0.5873,0.911,0.6268,0.911,0.5788,0.911,0.4665,0.911,0.3747,0.911,0.9355,0.911
0.5834,0.912,0.6222,0.912,0.5762,0.912,0.4643,0.912,0.3719,0.912,0.935,0.912
0.5821,0.913,0.6215,0.913,0.5755,0.913,0.4632,0.913,0.3721,0.913,0.9349,0.913
0.5805,0.914,0.6207,0.914,0.5754,0.914,0.4606,0.914,0.3705,0.914,0.9348,0.914
0.5782,0.915,0.6207,0.915,0.575,0.915,0.4601,0.915,0.3696,0.915,0.9347,0.915
0.5784,0.916,0.62,0.916,0.5747,0.916,0.4591,0.916,0.3678,0.916,0.9338,0.916
0.5776,0.917,0.6177,0.917,0.572,0.917,0.459,0.917,0.3671,0.917,0.9336,0.917
0.5729,0.918,0.616,0.918,0.5712,0.918,0.4587,0.918,0.3653,0.918,0.9334,0.918
0.5714,0.919,0.6158,0.919,0.5703,0.919,0.4569,0.919,0.3653,0.919,0.9324,0.919
0.57,0.92,0.612,0.92,0.5679,0.92,0.4562,0.92,0.3608,0.92,0.9311,0.92
0.5691,0.921,0.6117,0.921,0.5652,0.921,0.4552,0.921,0.3589,0.921,0.9305,0.921
0.5682,0.922,0.6095,0.922,0.5618,0.922,0.4548,0.922,0.356,0.922,0.93,0.922
0.5683,0.923,0.6064,0.923,0.562,0.923,0.4531,0.923,0.355,0.923,0.9295,0.923
0.5681,0.924,0.6002,0.924,0.5596,0.924,0.4522,0.924,0.3522,0.924,0.9287,0.924
0.5683,0.925,0.5992,0.925,0.5578,0.925,0.4492,0.925,0.35,0.925,0.9281,0.925
0.5646,0.926,0.5971,0.926,0.5575,0.926,0.4462,0.926,0.3494,0.926,0.9277,0.926
0.5635,0.927,0.5932,0.927,0.5543,0.927,0.4457,0.927,0.3488,0.927,0.927,0.927
0.5635,0.928,0.5922,0.928,0.553,0.928,0.4458,0.928,0.3473,0.928,0.9264,0.928
0.5634,0.929,0.5879,0.929,0.5469,0.929,0.4446,0.929,0.3474,0.929,0.9255,0.929
0.5604,0.93,0.5859,0.93,0.5437,0.93,0.4445,0.93,0.3457,0.93,0.9254,0.93
0.5587,0.931,0.5827,0.931,0.541,0.931,0.442,0.931,0.3454,0.931,0.9242,0.931
0.5554,0.932,0.5821,0.932,0.5399,0.932,0.4412,0.932,0.3448,0.932,0.9238,0.932
0.5541,0.933,0.581,0.933,0.5366,0.933,0.4407,0.933,0.3442,0.933,0.9235,0.933
0.553,0.934,0.5802,0.934,0.5351,0.934,0.4393,0.934,0.3402,0.934,0.9222,0.934
0.548,0.935,0.5778,0.935,0.5328,0.935,0.4367,0.935,0.3391,0.935,0.9218,0.935
0.5472,0.936,0.5766,0.936,0.5321,0.936,0.4369,0.936,0.3374,0.936,0.9217,0.936
0.5461,0.937,0.5748,0.937,0.5311,0.937,0.4349,0.937,0.337,0.937,0.9209,0.937
0.544,0.938,0.5746,0.938,0.5259,0.938,0.4335,0.938,0.3358,0.938,0.9208,0.938
0.5435,0.939,0.5734,0.939,0.5244,0.939,0.4332,0.939,0.3335,0.939,0.9204,0.939
0.5426,0.94,0.5712,0.94,0.5237,0.94,0.4332,0.94,0.3327,0.94,0.9191,0.94
0.5424,0.941,0.5671,0.941,0.5233,0.941,0.4324,0.941,0.3323,0.941,0.9187,0.941
0.5388,0.942,0.5637,0.942,0.5221,0.942,0.4314,0.942,0.3326,0.942,0.9174,0.942
0.5381,0.943,0.5593,0.943,0.5213,0.943,0.431,0.943,0.3324,0.943,0.9163,0.943
0.5374,0.944,0.5584,0.944,0.5188,0.944,0.4289,0.944,0.3318,0.944,0.9136,0.944
0.5369,0.945,0.5531,0.945,0.5148,0.945,0.4287,0.945,0.3302,0.945,0.9132,0.945
0.5339,0.946,0.5505,0.946,0.5141,0.946,0.4264,0.946,0.3298,0.946,0.9129,0.946
0.5333,0.947,0.5489,0.947,0.5131,0.947,0.4257,0.947,0.3276,0.947,0.9114,0.947
0.5326,0.948,0.5466,0.948,0.5092,0.948,0.4253,0.948,0.326,0.948,0.9098,0.948
0.5311,0.949,0.5422,0.949,0.5078,0.949,0.4235,0.949,0.3249,0.949,0.9081,0.949
0.5288,0.95,0.542,0.95,0.5062,0.95,0.4227,0.95,0.3247,0.95,0.9077,0.95
0.5289,0.951,0.5391,0.951,0.5049,0.951,0.4214,0.951,0.3181,0.951,0.9075,0.951
0.528,0.952,0.5385,0.952,0.5016,0.952,0.4171,0.952,0.3183,0.952,0.9069,0.952
0.5266,0.953,0.5351,0.953,0.5005,0.953,0.4152,0.953,0.3182,0.953,0.9065,0.953
0.5249,0.954,0.5328,0.954,0.4989,0.954,0.4131,0.954,0.3182,0.954,0.906,0.954
0.5221,0.955,0.5301,0.955,0.4986,0.955,0.4128,0.955,0.3148,0.955,0.9051,0.955
0.5217,0.956,0.5287,0.956,0.4988,0.956,0.4112,0.956,0.3143,0.956,0.9036,0.956
0.5156,0.957,0.5266,0.957,0.4964,0.957,0.4106,0.957,0.3104,0.957,0.9027,0.957
0.5098,0.958,0.5267,0.958,0.4941,0.958,0.4097,0.958,0.3106,0.958,0.9026,0.958
0.5063,0.959,0.5243,0.959,0.4903,0.959,0.4066,0.959,0.3098,0.959,0.9026,0.959
0.5058,0.96,0.5219,0.96,0.4862,0.96,0.4042,0.96,0.3091,0.96,0.8995,0.96
0.5052,0.961,0.521,0.961,0.486,0.961,0.4033,0.961,0.3034,0.961,0.8989,0.961
0.5033,0.962,0.5176,0.962,0.4834,0.962,0.402,0.962,0.3023,0.962,0.8965,0.962
0.5002,0.963,0.5169,0.963,0.4792,0.963,0.4015,0.963,0.2999,0.963,0.8958,0.963
0.4994,0.964,0.5161,0.964,0.4784,0.964,0.3997,0.964,0.297,0.964,0.895,0.964
0.4974,0.965,0.5142,0.965,0.4751,0.965,0.3981,0.965,0.2915,0.965,0.8932,0.965
0.4968,0.966,0.5119,0.966,0.4746,0.966,0.3973,0.966,0.2901,0.966,0.8918,0.966
0.4952,0.967,0.5098,0.967,0.4738,0.967,0.3936,0.967,0.2889,0.967,0.8907,0.967
0.495,0.968,0.5071,0.968,0.4721,0.968,0.3923,0.968,0.2883,0.968,0.8898,0.968
0.4906,0.969,0.5008,0.969,0.4723,0.969,0.3902,0.969,0.2821,0.969,0.8881,0.969
0.4897,0.97,0.4995,0.97,0.4689,0.97,0.3875,0.97,0.2816,0.97,0.8873,0.97
0.4847,0.971,0.4983,0.971,0.4683,0.971,0.3869,0.971,0.2777,0.971,0.8865,0.971
0.4821,0.972,0.4926,0.972,0.4677,0.972,0.3863,0.972,0.2761,0.972,0.8854,0.972
0.4795,0.973,0.4906,0.973,0.4629,0.973,0.3825,0.973,0.2736,0.973,0.8852,0.973
0.474,0.974,0.4898,0.974,0.4623,0.974,0.3815,0.974,0.2725,0.974,0.8845,0.974
0.4729,0.975,0.4892,0.975,0.4612,0.975,0.3788,0.975,0.2687,0.975,0.8818,0.975
0.4717,0.976,0.4872,0.976,0.4608,0.976,0.3786,0.976,0.2681,0.976,0.8808,0.976
0.4675,0.977,0.4839,0.977,0.4582,0.977,0.3767,0.977,0.2666,0.977,0.8808,0.977
0.4666,0.978,0.4823,0.978,0.4573,0.978,0.3725,0.978,0.266,0.978,0.8793,0.978
0.4656,0.979,0.4786,0.979,0.4538,0.979,0.3715,0.979,0.2633,0.979,0.8776,0.979
0.4634,0.98,0.4767,0.98,0.4507,0.98,0.37,0.98,0.2621,0.98,0.8777,0.98
0.4625,0.981,0.4743,0.981,0.4473,0.981,0.3698,0.981,0.2582,0.981,0.8765,0.981
0.4625,0.982,0.4737,0.982,0.4464,0.982,0.3684,0.982,0.2583,0.982,0.8728,0.982
0.4541,0.983,0.4727,0.983,0.4426,0.983,0.3658,0.983,0.258,0.983,0.8709,0.983
0.4485,0.984,0.4677,0.984,0.4407,0.984,0.3612,0.984,0.2572,0.984,0.8699,0.984
0.446,0.985,0.4675,0.985,0.4366,0.985,0.3591,0.985,0.2541,0.985,0.8664,0.985
0.4424,0.986,0.4657,0.986,0.4342,0.986,0.3583,0.986,0.2531,0.986,0.8642,0.986
0.4394,0.987,0.4623,0.987,0.4342,0.987,0.3574,0.987,0.2526,0.987,0.8614,0.987
0.4396,0.988,0.4597,0.988,0.4321,0.988,0.3544,0.988,0.2518,0.988,0.8573,0.988
0.4286,0.989,0.4596,0.989,0.4313,0.989,0.354,0.989,0.2455,0.989,0.8545,0.989
0.4266,0.99,0.4555,0.99,0.4239,0.99,0.3495,0.99,0.2439,0.99,0.8488,0.99
0.425,0.991,0.4521,0.991,0.4203,0.991,0.3456,0.991,0.2434,0.991,0.844,0.991
0.4238,0.992,0.4497,0.992,0.418,0.992,0.344,0.992,0.2408,0.992,0.8405,0.992
0.411,0.993,0.4481,0.993,0.4152,0.993,0.3412,0.993,0.238,0.993,0.8382,0.993
0.3967,0.994,0.4462,0.994,0.4126,0.994,0.3391,0.994,0.2381,0.994,0.836,0.994
0.3888,0.995,0.4417,0.995,0.409,0.995,0.334,0.995,0.234,0.995,0.8343,0.995
0.3873,0.996,0.4362,0.996,0.3969,0.996,0.3312,0.996,0.2323,0.996,0.8291,0.996
0.3716,0.997,0.4304,0.997,0.3924,0.997,0.3285,0.997,0.2306,0.997,0.8225,0.997
0.3596,0.998,0.4261,0.998,0.3824,0.998,0.3263,0.998,0.2307,0.998,0.8201,0.998
0.3387,0.999,0.4192,0.999,0.3731,0.999,0.3221,0.999,0.2289,0.999,0.8161,0.999
0.3348,1.0,0.4071,1.0,0.3557,1.0,0.3059,1.0,0.224,1.0,0.7913,1.0


==> data/classification_MFTC_ROC.csv <==
fpr-authority,tpr-authority,fpr-care,tpr-care,fpr-fairness,tpr-fairness,fpr-loyalty,tpr-loyalty,fpr-sanctity,tpr-sanctity,fpr-any,tpr-any
0.0,0.0408,0.0,0.1065,0.0,0.0309,0.0,0.0116,0.0,0.0623,0.0,0.0471
0.001,0.0997,0.001,0.2038,0.001,0.2545,0.001,0.1625,0.001,0.1332,0.001,0.0915
0.002,0.1175,0.002,0.2475,0.002,0.3254,0.002,0.1863,0.002,0.167,0.002,0.3218
0.003,0.1503,0.003,0.2665,0.003,0.3625,0.003,0.2188,0.003,0.1909,0.003,0.3965
0.004,0.1689,0.004,0.3011,0.004,0.3901,0.004,0.2213,0.004,0.2147,0.004,0.4231
0.005,0.1955,0.005,0.3445,0.005,0.413,0.005,0.2455,0.005,0.2399,0.005,0.4886
0.006,0.2221,0.006,0.3562,0.006,0.431,0.006,0.2552,0.006,0.2498,0.006,0.5212
0.007,0.2682,0.007,0.366,0.007,0.4464,0.007,0.2673,0.007,0.2551,0.007,0.5231
0.008,0.2903,0.008,0.3901,0.008,0.4547,0.008,0.2712,0.008,0.2631,0.008,0.5264
0.009,0.2988,0.009,0.4061,0.009,0.4631,0.009,0.279,0.009,0.2889,0.009,0.5364
0.01,0.3041,0.01,0.4163,0.01,0.4739,0.01,0.3033,0.01,0.3009,0.01,0.5422
0.011,0.3276,0.011,0.4174,0.011,0.4785,0.011,0.3139,0.011,0.3154,0.011,0.5516
0.012,0.3324,0.012,0.436,0.012,0.4814,0.012,0.3299,0.012,0.3287,0.012,0.5611
0.013,0.3422,0.013,0.448,0.013,0.4839,0.013,0.3338,0.013,0.3373,0.013,0.5865
0.014,0.3475,0.014,0.4586,0.014,0.4902,0.014,0.3411,0.014,0.3446,0.014,0.6003
0.015,0.363,0.015,0.482,0.015,0.5073,0.015,0.3455,0.015,0.3539,0.015,0.6288
0.016,0.3679,0.016,0.4841,0.016,0.5173,0.016,0.3493,0.016,0.3638,0.016,0.6318
0.017,0.3803,0.017,0.4911,0.017,0.5248,0.017,0.3586,0.017,0.3751,0.017,0.6397
0.018,0.4025,0.018,0.4951,0.018,0.5378,0.018,0.361,0.018,0.3877,0.018,0.6525
0.019,0.4051,0.019,0.5057,0.019,0.5394,0.019,0.3639,0.019,0.3923,0.019,0.6529
0.02,0.4211,0.02,0.5078,0.02,0.5415,0.02,0.3673,0.02,0.3956,0.02,0.6742
0.021,0.4255,0.021,0.5118,0.021,0.5461,0.021,0.3692,0.021,0.4056,0.021,0.6774
0.022,0.4291,0.022,0.5144,0.022,0.5503,0.022,0.3726,0.022,0.4148,0.022,0.6836
0.023,0.4371,0.023,0.521,0.023,0.5532,0.023,0.3819,0.023,0.4195,0.023,0.6919
0.024,0.4481,0.024,0.5217,0.024,0.5603,0.024,0.3843,0.024,0.4228,0.024,0.692
0.025,0.4521,0.025,0.529,0.025,0.5624,0.025,0.3935,0.025,0.4248,0.025,0.7052
0.026,0.457,0.026,0.5312,0.026,0.5728,0.026,0.4022,0.026,0.4301,0.026,0.7112
0.027,0.4637,0.027,0.5366,0.027,0.5795,0.027,0.4144,0.027,0.4414,0.027,0.7127
0.028,0.4712,0.028,0.5392,0.028,0.5878,0.028,0.4173,0.028,0.4513,0.028,0.7183
0.029,0.4743,0.029,0.5483,0.029,0.5912,0.029,0.4241,0.029,0.4586,0.029,0.7236
0.03,0.4805,0.03,0.5487,0.03,0.5974,0.03,0.4255,0.03,0.4645,0.03,0.7264
0.031,0.4832,0.031,0.552,0.031,0.5978,0.031,0.4304,0.031,0.4705,0.031,0.7339
0.032,0.4863,0.032,0.556,0.032,0.6012,0.032,0.4362,0.032,0.4745,0.032,0.7356
0.033,0.4942,0.033,0.5622,0.033,0.6037,0.033,0.442,0.033,0.4758,0.033,0.7393
0.034,0.5013,0.034,0.5651,0.034,0.6074,0.034,0.4449,0.034,0.4818,0.034,0.7404
0.035,0.5049,0.035,0.572,0.035,0.6099,0.035,0.4483,0.035,0.4884,0.035,0.7416
0.036,0.5106,0.036,0.5764,0.036,0.6128,0.036,0.4532,0.036,0.5003,0.036,0.7528
0.037,0.516,0.037,0.5804,0.037,0.6141,0.037,0.4571,0.037,0.5017,0.037,0.7577
0.038,0.5217,0.038,0.5851,0.038,0.617,0.038,0.4624,0.038,0.507,0.038,0.7588
0.039,0.5288,0.039,0.591,0.039,0.6204,0.039,0.4658,0.039,0.5123,0.039,0.7592
0.04,0.5363,0.04,0.5917,0.04,0.622,0.04,0.4687,0.04,0.5162,0.04,0.7626
0.041,0.5368,0.041,0.6026,0.041,0.6237,0.041,0.4706,0.041,0.5235,0.041,0.7629
0.042,0.543,0.042,0.611,0.042,0.6262,0.042,0.4765,0.042,0.5275,0.042,0.7674
0.043,0.5505,0.043,0.619,0.043,0.6308,0.043,0.4828,0.043,0.5361,0.043,0.7676
0.044,0.5527,0.044,0.6194,0.044,0.6333,0.044,0.4881,0.044,0.5394,0.044,0.7688
0.045,0.555,0.045,0.6219,0.045,0.635,0.045,0.4901,0.045,0.5454,0.045,0.7736
0.046,0.5572,0.046,0.6249,0.046,0.6362,0.046,0.492,0.046,0.5474,0.046,0.7761
0.047,0.5585,0.047,0.6274,0.047,0.6391,0.047,0.5007,0.047,0.552,0.047,0.7823
0.048,0.5638,0.048,0.634,0.048,0.6437,0.048,0.5046,0.048,0.5533,0.048,0.7832
0.049,0.5745,0.049,0.638,0.049,0.6437,0.049,0.5085,0.049,0.5553,0.049,0.7832
0.05,0.5802,0.05,0.6424,0.05,0.6496,0.05,0.5099,0.05,0.5606,0.05,0.7832
0.051,0.582,0.051,0.6467,0.051,0.6516,0.051,0.5167,0.051,0.5673,0.051,0.7853
0.052,0.5873,0.052,0.6522,0.052,0.6546,0.052,0.5264,0.052,0.5686,0.052,0.789
0.053,0.5918,0.053,0.6551,0.053,0.6558,0.053,0.5298,0.053,0.5693,0.053,0.7916
0.054,0.594,0.054,0.6559,0.054,0.6612,0.054,0.5357,0.054,0.5765,0.054,0.7924
0.055,0.598,0.055,0.6562,0.055,0.6633,0.055,0.5366,0.055,0.5832,0.055,0.795
0.056,0.6006,0.056,0.658,0.056,0.6679,0.056,0.5405,0.056,0.5852,0.056,0.7952
0.057,0.602,0.057,0.6602,0.057,0.6696,0.057,0.5429,0.057,0.5898,0.057,0.7967
0.058,0.6037,0.058,0.6613,0.058,0.67,0.058,0.5444,0.058,0.5918,0.058,0.7969
0.059,0.6051,0.059,0.6642,0.059,0.6738,0.059,0.5444,0.059,0.5924,0.059,0.7986
0.06,0.6073,0.06,0.6661,0.06,0.6771,0.06,0.5502,0.06,0.5958,0.06,0.8018
0.061,0.6086,0.061,0.6668,0.061,0.68,0.061,0.5546,0.061,0.5971,0.061,0.8018
0.062,0.6117,0.062,0.6704,0.062,0.6809,0.062,0.5575,0.062,0.6044,0.062,0.8042
0.063,0.6148,0.063,0.6719,0.063,0.6821,0.063,0.5614,0.063,0.6044,0.063,0.8042
0.064,0.6161,0.064,0.677,0.064,0.6842,0.064,0.5677,0.064,0.6064,0.064,0.8044
0.065,0.6184,0.065,0.6817,0.065,0.6896,0.065,0.5687,0.065,0.609,0.065,0.8072
0.066,0.6192,0.066,0.6839,0.066,0.6921,0.066,0.5706,0.066,0.6117,0.066,0.8089
0.067,0.6223,0.067,0.6865,0.067,0.6921,0.067,0.573,0.067,0.6143,0.067,0.8113
0.068,0.6259,0.068,0.6876,0.068,0.6946,0.068,0.574,0.068,0.6156,0.068,0.8121
0.069,0.6294,0.069,0.6887,0.069,0.6959,0.069,0.5779,0.069,0.619,0.069,0.8134
0.07,0.6303,0.07,0.6901,0.07,0.6992,0.07,0.5798,0.07,0.6223,0.07,0.8147
0.071,0.6334,0.071,0.6919,0.071,0.7017,0.071,0.5871,0.071,0.6229,0.071,0.8162
0.072,0.6348,0.072,0.6938,0.072,0.7021,0.072,0.59,0.072,0.6269,0.072,0.8175
0.073,0.6379,0.073,0.6945,0.073,0.7021,0.073,0.5944,0.073,0.6269,0.073,0.8175
0.074,0.6392,0.074,0.6981,0.074,0.7038,0.074,0.5963,0.074,0.6296,0.074,0.82
0.075,0.6414,0.075,0.7029,0.075,0.7046,0.075,0.5973,0.075,0.6329,0.075,0.8215
0.076,0.6423,0.076,0.7036,0.076,0.7071,0.076,0.5987,0.076,0.6349,0.076,0.8239
0.077,0.6463,0.077,0.7051,0.077,0.7076,0.077,0.6002,0.077,0.6368,0.077,0.8245
0.078,0.6494,0.078,0.7069,0.078,0.7092,0.078,0.6031,0.078,0.6368,0.078,0.825
0.079,0.6529,0.079,0.7073,0.079,0.7101,0.079,0.6055,0.079,0.6375,0.079,0.8258
0.08,0.6551,0.08,0.7094,0.08,0.7113,0.08,0.607,0.08,0.6402,0.08,0.826
0.081,0.6582,0.081,0.7116,0.081,0.713,0.081,0.6089,0.081,0.6415,0.081,0.826
0.082,0.6582,0.082,0.7124,0.082,0.7155,0.082,0.6114,0.082,0.6428,0.082,0.8295
0.083,0.664,0.083,0.7167,0.083,0.7176,0.083,0.6162,0.083,0.6441,0.083,0.8303
0.084,0.6649,0.084,0.7175,0.084,0.7184,0.084,0.6177,0.084,0.6468,0.084,0.831
0.085,0.6676,0.085,0.72,0.085,0.7205,0.085,0.6181,0.085,0.6521,0.085,0.8312
0.086,0.6689,0.086,0.7222,0.086,0.7222,0.086,0.6186,0.086,0.6541,0.086,0.8316
0.087,0.6724,0.087,0.7229,0.087,0.7259,0.087,0.6206,0.087,0.6554,0.087,0.832
0.088,0.6755,0.088,0.7233,0.088,0.7272,0.088,0.6206,0.088,0.6554,0.088,0.8321
0.089,0.6764,0.089,0.7255,0.089,0.728,0.089,0.6235,0.089,0.6567,0.089,0.8342
0.09,0.6786,0.09,0.7255,0.09,0.7288,0.09,0.624,0.09,0.6581,0.09,0.835
0.091,0.6804,0.091,0.7284,0.091,0.7297,0.091,0.624,0.091,0.6587,0.091,0.8351
0.092,0.684,0.092,0.7288,0.092,0.7334,0.092,0.6245,0.092,0.66,0.092,0.8357
0.093,0.6844,0.093,0.7302,0.093,0.7343,0.093,0.6274,0.093,0.6627,0.093,0.8366
0.094,0.6888,0.094,0.7317,0.094,0.7372,0.094,0.6298,0.094,0.6634,0.094,0.8383
0.095,0.6906,0.095,0.7331,0.095,0.7384,0.095,0.6308,0.095,0.6653,0.095,0.8393
0.096,0.695,0.096,0.7357,0.096,0.7409,0.096,0.6312,0.096,0.6667,0.096,0.8395
0.097,0.6981,0.097,0.7364,0.097,0.7418,0.097,0.6317,0.097,0.67,0.097,0.8396
0.098,0.6995,0.098,0.7371,0.098,0.7434,0.098,0.6342,0.098,0.67,0.098,0.8402
0.099,0.7017,0.099,0.7379,0.099,0.7447,0.099,0.6346,0.099,0.67,0.099,0.8415
0.1,0.7021,0.1,0.7379,0.1,0.7455,0.1,0.639,0.1,0.672,0.1,0.8415
0.101,0.703,0.101,0.7404,0.101,0.7463,0.101,0.6405,0.101,0.6733,0.101,0.8462
0.102,0.7057,0.102,0.7412,0.102,0.7493,0.102,0.6453,0.102,0.6759,0.102,0.8471
0.103,0.7061,0.103,0.7423,0.103,0.7514,0.103,0.6468,0.103,0.6779,0.103,0.8471
0.104,0.7061,0.104,0.7426,0.104,0.7555,0.104,0.6477,0.104,0.6793,0.104,0.8471
0.105,0.7083,0.105,0.7433,0.105,0.758,0.105,0.6487,0.105,0.6826,0.105,0.8479
0.106,0.7088,0.106,0.7437,0.106,0.7584,0.106,0.6516,0.106,0.6839,0.106,0.8486
0.107,0.7105,0.107,0.7459,0.107,0.7589,0.107,0.6536,0.107,0.6846,0.107,0.8486
0.108,0.7119,0.108,0.7459,0.108,0.7593,0.108,0.655,0.108,0.6859,0.108,0.8488
0.109,0.7128,0.109,0.7492,0.109,0.763,0.109,0.656,0.109,0.6865,0.109,0.8494
0.11,0.7128,0.11,0.7495,0.11,0.7647,0.11,0.6579,0.11,0.6892,0.11,0.8496
0.111,0.7141,0.111,0.7503,0.111,0.7676,0.111,0.6604,0.111,0.6899,0.111,0.85
0.112,0.7199,0.112,0.7506,0.112,0.7685,0.112,0.6613,0.112,0.6945,0.112,0.85
0.113,0.7212,0.113,0.7517,0.113,0.7689,0.113,0.6628,0.113,0.6978,0.113,0.8505
0.114,0.7234,0.114,0.7546,0.114,0.7701,0.114,0.6652,0.114,0.6991,0.114,0.8528
0.115,0.7243,0.115,0.7561,0.115,0.771,0.115,0.6662,0.115,0.7018,0.115,0.8528
0.116,0.7243,0.116,0.7565,0.116,0.7714,0.116,0.6676,0.116,0.7044,0.116,0.8535
0.117,0.7247,0.117,0.7568,0.117,0.7735,0.117,0.6681,0.117,0.7071,0.117,0.8543
0.118,0.7265,0.118,0.7568,0.118,0.7739,0.118,0.6696,0.118,0.7097,0.118,0.8545
0.119,0.7283,0.119,0.7579,0.119,0.7756,0.119,0.6735,0.119,0.7097,0.119,0.8552
0.12,0.7287,0.12,0.759,0.12,0.776,0.12,0.6744,0.12,0.7097,0.12,0.8552
0.121,0.7292,0.121,0.7601,0.121,0.7764,0.121,0.6749,0.121,0.7111,0.121,0.8565
0.122,0.7305,0.122,0.7616,0.122,0.7776,0.122,0.6759,0.122,0.7131,0.122,0.8567
0.123,0.7314,0.123,0.7616,0.123,0.7785,0.123,0.6778,0.123,0.7164,0.123,0.8573
0.124,0.7314,0.124,0.7627,0.124,0.7797,0.124,0.6788,0.124,0.7177,0.124,0.8586
0.125,0.7332,0.125,0.7656,0.125,0.781,0.125,0.6788,0.125,0.7184,0.125,0.859
0.126,0.7345,0.126,0.7663,0.126,0.7818,0.126,0.6793,0.126,0.719,0.126,0.8599
0.127,0.738,0.127,0.7678,0.127,0.7826,0.127,0.6803,0.127,0.721,0.127,0.8605
0.128,0.7389,0.128,0.7689,0.128,0.7831,0.128,0.6803,0.128,0.7217,0.128,0.8612
0.129,0.7416,0.129,0.7696,0.129,0.7831,0.129,0.6846,0.129,0.7223,0.129,0.8622
0.13,0.7416,0.13,0.7707,0.13,0.7831,0.13,0.6851,0.13,0.723,0.13,0.8635
0.131,0.742,0.131,0.7714,0.131,0.7843,0.131,0.6861,0.131,0.7256,0.131,0.8642
0.132,0.742,0.132,0.7714,0.132,0.7856,0.132,0.6875,0.132,0.727,0.132,0.8657
0.133,0.7438,0.133,0.7729,0.133,0.7872,0.133,0.69,0.133,0.7276,0.133,0.8659
0.134,0.7451,0.134,0.7743,0.134,0.7877,0.134,0.6919,0.134,0.7296,0.134,0.868
0.135,0.7465,0.135,0.7747,0.135,0.7893,0.135,0.6929,0.135,0.7309,0.135,0.868
0.136,0.7473,0.136,0.7758,0.136,0.7902,0.136,0.6943,0.136,0.7329,0.136,0.8685
0.137,0.7478,0.137,0.7758,0.137,0.7906,0.137,0.6948,0.137,0.7356,0.137,0.8695
0.138,0.7509,0.138,0.7783,0.138,0.7914,0.138,0.6963,0.138,0.7369,0.138,0.8702
0.139,0.7518,0.139,0.7787,0.139,0.7935,0.139,0.6977,0.139,0.7382,0.139,0.8706
0.14,0.7518,0.14,0.7794,0.14,0.7935,0.14,0.6992,0.14,0.7382,0.14,0.8708
0.141,0.7518,0.141,0.7794,0.141,0.7952,0.141,0.7021,0.141,0.7382,0.141,0.8712
0.142,0.754,0.142,0.7794,0.142,0.7964,0.142,0.706,0.142,0.7396,0.142,0.8712
0.143,0.7549,0.143,0.7802,0.143,0.7964,0.143,0.7079,0.143,0.7396,0.143,0.8723
0.144,0.7558,0.144,0.7813,0.144,0.7968,0.144,0.7094,0.144,0.7402,0.144,0.8725
0.145,0.7558,0.145,0.7824,0.145,0.7977,0.145,0.7113,0.145,0.7409,0.145,0.8725
0.146,0.758,0.146,0.7834,0.146,0.7977,0.146,0.7118,0.146,0.7409,0.146,0.8736
0.147,0.7593,0.147,0.7849,0.147,0.8006,0.147,0.7137,0.147,0.7429,0.147,0.8736
0.148,0.7615,0.148,0.7867,0.148,0.8014,0.148,0.7152,0.148,0.7435,0.148,0.8745
0.149,0.7629,0.149,0.7886,0.149,0.8018,0.149,0.7157,0.149,0.7442,0.149,0.8749
0.15,0.7642,0.15,0.7889,0.15,0.8035,0.15,0.7176,0.15,0.7462,0.15,0.8757
0.151,0.7642,0.151,0.7893,0.151,0.8039,0.151,0.721,0.151,0.7462,0.151,0.876
0.152,0.7646,0.152,0.7907,0.152,0.8052,0.152,0.722,0.152,0.7495,0.152,0.8762
0.153,0.766,0.153,0.7911,0.153,0.806,0.153,0.723,0.153,0.7495,0.153,0.8768
0.154,0.7668,0.154,0.7911,0.154,0.806,0.154,0.7244,0.154,0.7495,0.154,0.8779
0.155,0.7677,0.155,0.7911,0.155,0.806,0.155,0.7249,0.155,0.7495,0.155,0.8781
0.156,0.7708,0.156,0.7922,0.156,0.806,0.156,0.7273,0.156,0.7515,0.156,0.8785
0.157,0.7708,0.157,0.7944,0.157,0.8077,0.157,0.7293,0.157,0.7515,0.157,0.8785
0.158,0.7726,0.158,0.7955,0.158,0.8077,0.158,0.7302,0.158,0.7522,0.158,0.8803
0.159,0.7739,0.159,0.7958,0.159,0.8085,0.159,0.7331,0.159,0.7522,0.159,0.8805
0.16,0.7739,0.16,0.7962,0.16,0.8093,0.16,0.7336,0.16,0.7528,0.16,0.8811
0.161,0.7748,0.161,0.7969,0.161,0.8139,0.161,0.7346,0.161,0.7541,0.161,0.882
0.162,0.777,0.162,0.7969,0.162,0.8144,0.162,0.7356,0.162,0.7548,0.162,0.882
0.163,0.7784,0.163,0.7991,0.163,0.8144,0.163,0.7361,0.163,0.7568,0.163,0.882
0.164,0.7797,0.164,0.8002,0.164,0.8148,0.164,0.7365,0.164,0.7594,0.164,0.882
0.165,0.7806,0.165,0.8009,0.165,0.8152,0.165,0.737,0.165,0.7594,0.165,0.8832
0.166,0.7815,0.166,0.8013,0.166,0.8164,0.166,0.7375,0.166,0.7601,0.166,0.8833
0.167,0.7815,0.167,0.8028,0.167,0.8173,0.167,0.7385,0.167,0.7614,0.167,0.8833
0.168,0.7828,0.168,0.8035,0.168,0.8173,0.168,0.739,0.168,0.7614,0.168,0.8843
0.169,0.7841,0.169,0.8035,0.169,0.8181,0.169,0.7394,0.169,0.7614,0.169,0.8847
0.17,0.7846,0.17,0.8046,0.17,0.8181,0.17,0.7404,0.17,0.7647,0.17,0.8848
0.171,0.7863,0.171,0.8064,0.171,0.8185,0.171,0.7409,0.171,0.7661,0.171,0.8865
0.172,0.7868,0.172,0.8071,0.172,0.8198,0.172,0.7433,0.172,0.7674,0.172,0.8865
0.173,0.789,0.173,0.8082,0.173,0.8198,0.173,0.7448,0.173,0.7681,0.173,0.8865
0.174,0.7895,0.174,0.8086,0.174,0.8198,0.174,0.7453,0.174,0.77,0.174,0.8865
0.175,0.7895,0.175,0.8093,0.175,0.8206,0.175,0.7467,0.175,0.7707,0.175,0.8869
0.176,0.7895,0.176,0.8093,0.176,0.8227,0.176,0.7472,0.176,0.7714,0.176,0.8873
0.177,0.7899,0.177,0.8101,0.177,0.8231,0.177,0.7477,0.177,0.774,0.177,0.8875
0.178,0.7917,0.178,0.8112,0.178,0.8235,0.178,0.7482,0.178,0.7753,0.178,0.8877
0.179,0.7934,0.179,0.8133,0.179,0.8244,0.179,0.7487,0.179,0.776,0.179,0.8877
0.18,0.7948,0.18,0.8148,0.18,0.8252,0.18,0.7492,0.18,0.776,0.18,0.8886
0.181,0.7952,0.181,0.8152,0.181,0.8252,0.181,0.7501,0.181,0.7767,0.181,0.8886
0.182,0.7961,0.182,0.8159,0.182,0.826,0.182,0.7506,0.182,0.7767,0.182,0.8888
0.183,0.7961,0.183,0.8174,0.183,0.826,0.183,0.7506,0.183,0.7773,0.183,0.8892
0.184,0.7992,0.184,0.8174,0.184,0.8273,0.184,0.7511,0.184,0.7773,0.184,0.8892
0.185,0.7996,0.185,0.8177,0.185,0.8294,0.185,0.753,0.185,0.778,0.185,0.8899
0.186,0.8036,0.186,0.8184,0.186,0.8306,0.186,0.754,0.186,0.7787,0.186,0.8901
0.187,0.8054,0.187,0.8199,0.187,0.8323,0.187,0.7559,0.187,0.7793,0.187,0.8905
0.188,0.8067,0.188,0.8203,0.188,0.8327,0.188,0.7569,0.188,0.7806,0.188,0.8908
0.189,0.809,0.189,0.8217,0.189,0.8327,0.189,0.7569,0.189,0.7806,0.189,0.891
0.19,0.8094,0.19,0.8225,0.19,0.8331,0.19,0.7574,0.19,0.7826,0.19,0.891
0.191,0.8094,0.191,0.8225,0.191,0.8331,0.191,0.7574,0.191,0.7826,0.191,0.891
0.192,0.8107,0.192,0.8236,0.192,0.8344,0.192,0.7584,0.192,0.7833,0.192,0.891
0.193,0.8116,0.193,0.8243,0.193,0.8352,0.193,0.7593,0.193,0.7853,0.193,0.8914
0.194,0.8134,0.194,0.8243,0.194,0.8373,0.194,0.7593,0.194,0.7873,0.194,0.8914
0.195,0.8147,0.195,0.825,0.195,0.8377,0.195,0.7603,0.195,0.7873,0.195,0.8929
0.196,0.8156,0.196,0.8276,0.196,0.8377,0.196,0.7613,0.196,0.7873,0.196,0.8938
0.197,0.8174,0.197,0.829,0.197,0.8385,0.197,0.7618,0.197,0.7879,0.197,0.8944
0.198,0.8187,0.198,0.829,0.198,0.8398,0.198,0.7637,0.198,0.7879,0.198,0.898
0.199,0.8191,0.199,0.8294,0.199,0.8406,0.199,0.7642,0.199,0.7886,0.199,0.898
0.2,0.8196,0.2,0.8294,0.2,0.8419,0.2,0.7647,0.2,0.7906,0.2,0.8983
0.201,0.8218,0.201,0.8308,0.201,0.8427,0.201,0.7661,0.201,0.7919,0.201,0.8987
0.202,0.8218,0.202,0.8316,0.202,0.8427,0.202,0.7681,0.202,0.7926,0.202,0.8987
0.203,0.8231,0.203,0.8323,0.203,0.8431,0.203,0.7681,0.203,0.7932,0.203,0.8987
0.204,0.8271,0.204,0.833,0.204,0.8436,0.204,0.7686,0.204,0.7939,0.204,0.8989
0.205,0.8276,0.205,0.8334,0.205,0.8452,0.205,0.769,0.205,0.7939,0.205,0.8989
0.206,0.8289,0.206,0.8345,0.206,0.8461,0.206,0.769,0.206,0.7952,0.206,0.8989
0.207,0.8289,0.207,0.8349,0.207,0.8461,0.207,0.7695,0.207,0.7966,0.207,0.8995
0.208,0.8302,0.208,0.8352,0.208,0.8469,0.208,0.77,0.208,0.7966,0.208,0.8997
0.209,0.8311,0.209,0.8356,0.209,0.8477,0.209,0.7715,0.209,0.7979,0.209,0.8998
0.21,0.8329,0.21,0.8356,0.21,0.8481,0.21,0.772,0.21,0.7999,0.21,0.9004
0.211,0.8333,0.211,0.8363,0.211,0.849,0.211,0.7729,0.211,0.7999,0.211,0.9014
0.212,0.8333,0.212,0.8363,0.212,0.8502,0.212,0.7744,0.212,0.7999,0.212,0.9019
0.213,0.8333,0.213,0.837,0.213,0.8511,0.213,0.7749,0.213,0.8005,0.213,0.9021
0.214,0.8355,0.214,0.837,0.214,0.8515,0.214,0.7778,0.214,0.8012,0.214,0.9032
0.215,0.8364,0.215,0.837,0.215,0.8519,0.215,0.7797,0.215,0.8025,0.215,0.9032
0.216,0.8373,0.216,0.8374,0.216,0.8531,0.216,0.7817,0.216,0.8025,0.216,0.9038
0.217,0.8382,0.217,0.8374,0.217,0.8536,0.217,0.7821,0.217,0.8032,0.217,0.9038
0.218,0.8382,0.218,0.8381,0.218,0.8544,0.218,0.7831,0.218,0.8032,0.218,0.9038
0.219,0.8382,0.219,0.8381,0.219,0.8548,0.219,0.7841,0.219,0.8032,0.219,0.904
0.22,0.8382,0.22,0.8381,0.22,0.8557,0.22,0.7846,0.22,0.8032,0.22,0.9042
0.221,0.8391,0.221,0.8381,0.221,0.8561,0.221,0.7846,0.221,0.8038,0.221,0.9049
0.222,0.8409,0.222,0.8389,0.222,0.8573,0.222,0.7875,0.222,0.8072,0.222,0.9049
0.223,0.8409,0.223,0.8392,0.223,0.8573,0.223,0.7889,0.223,0.8085,0.223,0.9049
0.224,0.8413,0.224,0.84,0.224,0.8577,0.224,0.7889,0.224,0.8091,0.224,0.9049
0.225,0.8426,0.225,0.841,0.225,0.8577,0.225,0.7899,0.225,0.8098,0.225,0.9055
0.226,0.8435,0.226,0.8418,0.226,0.8602,0.226,0.7909,0.226,0.8098,0.226,0.906
0.227,0.8453,0.227,0.8421,0.227,0.8607,0.227,0.7923,0.227,0.8098,0.227,0.9064
0.228,0.8453,0.228,0.8429,0.228,0.8623,0.228,0.7923,0.228,0.8105,0.228,0.9064
0.229,0.8453,0.229,0.8432,0.229,0.8623,0.229,0.7928,0.229,0.8118,0.229,0.9064
0.23,0.8462,0.23,0.8436,0.23,0.8632,0.23,0.7928,0.23,0.8131,0.23,0.9066
0.231,0.8466,0.231,0.8436,0.231,0.864,0.231,0.7938,0.231,0.8144,0.231,0.9068
0.232,0.8475,0.232,0.8447,0.232,0.8644,0.232,0.7943,0.232,0.8151,0.232,0.9081
0.233,0.8484,0.233,0.8462,0.233,0.8657,0.233,0.7948,0.233,0.8164,0.233,0.9087
0.234,0.8488,0.234,0.8469,0.234,0.8661,0.234,0.7948,0.234,0.8178,0.234,0.9092
0.235,0.8502,0.235,0.8487,0.235,0.8665,0.235,0.7948,0.235,0.8178,0.235,0.9096
0.236,0.8515,0.236,0.8491,0.236,0.8669,0.236,0.7957,0.236,0.8191,0.236,0.91
0.237,0.8537,0.237,0.8502,0.237,0.8682,0.237,0.7957,0.237,0.8197,0.237,0.9107
0.238,0.8559,0.238,0.8505,0.238,0.869,0.238,0.7972,0.238,0.8197,0.238,0.9107
0.239,0.859,0.239,0.8509,0.239,0.869,0.239,0.7996,0.239,0.8204,0.239,0.9115
0.24,0.859,0.24,0.8513,0.24,0.8694,0.24,0.7996,0.24,0.8211,0.24,0.9115
0.241,0.8608,0.241,0.8513,0.241,0.8694,0.241,0.8011,0.241,0.8211,0.241,0.9126
0.242,0.8613,0.242,0.8516,0.242,0.8707,0.242,0.8016,0.242,0.8211,0.242,0.9143
0.243,0.8626,0.243,0.852,0.243,0.8707,0.243,0.802,0.243,0.8244,0.243,0.9154
0.244,0.8644,0.244,0.8524,0.244,0.8719,0.244,0.803,0.244,0.827,0.244,0.9156
0.245,0.8652,0.245,0.8531,0.245,0.8723,0.245,0.8035,0.245,0.8277,0.245,0.9156
0.246,0.8652,0.246,0.8542,0.246,0.8723,0.246,0.8045,0.246,0.8277,0.246,0.9156
0.247,0.8657,0.247,0.8545,0.247,0.8728,0.247,0.8074,0.247,0.829,0.247,0.9169
0.248,0.8661,0.248,0.8549,0.248,0.8732,0.248,0.8083,0.248,0.8297,0.248,0.9179
0.249,0.8684,0.249,0.8556,0.249,0.8732,0.249,0.8088,0.249,0.8297,0.249,0.9182
0.25,0.8688,0.25,0.8582,0.25,0.8732,0.25,0.8098,0.25,0.8317,0.25,0.9184
0.251,0.871,0.251,0.8604,0.251,0.8753,0.251,0.8098,0.251,0.8323,0.251,0.9184
0.252,0.8715,0.252,0.8607,0.252,0.8761,0.252,0.8113,0.252,0.8323,0.252,0.919
0.253,0.8715,0.253,0.8615,0.253,0.8761,0.253,0.8117,0.253,0.833,0.253,0.9194
0.254,0.8723,0.254,0.8618,0.254,0.8769,0.254,0.8127,0.254,0.835,0.254,0.9199
0.255,0.8741,0.255,0.8633,0.255,0.8773,0.255,0.8142,0.255,0.8357,0.255,0.9199
0.256,0.8746,0.256,0.8633,0.256,0.8773,0.256,0.8166,0.256,0.8363,0.256,0.9199
0.257,0.875,0.257,0.8633,0.257,0.8778,0.257,0.8166,0.257,0.8383,0.257,0.9199
0.258,0.8759,0.258,0.864,0.258,0.8782,0.258,0.8185,0.258,0.8383,0.258,0.9199
0.259,0.8768,0.259,0.8651,0.259,0.8786,0.259,0.819,0.259,0.841,0.259,0.9201
0.26,0.8768,0.26,0.8651,0.26,0.879,0.26,0.82,0.26,0.8416,0.26,0.9207
0.261,0.8768,0.261,0.8651,0.261,0.8794,0.261,0.8205,0.261,0.8429,0.261,0.9207
0.262,0.8781,0.262,0.8658,0.262,0.8803,0.262,0.821,0.262,0.8429,0.262,0.9216
0.263,0.8785,0.263,0.8662,0.263,0.8815,0.263,0.8219,0.263,0.8436,0.263,0.9216
0.264,0.8799,0.264,0.8669,0.264,0.8819,0.264,0.8224,0.264,0.8443,0.264,0.9222
0.265,0.8803,0.265,0.8669,0.265,0.8824,0.265,0.8234,0.265,0.8449,0.265,0.9224
0.266,0.8808,0.266,0.8669,0.266,0.8828,0.266,0.8239,0.266,0.8449,0.266,0.9233
0.267,0.8821,0.267,0.8673,0.267,0.8832,0.267,0.8244,0.267,0.8456,0.267,0.9233
0.268,0.8821,0.268,0.8673,0.268,0.8832,0.268,0.8248,0.268,0.8456,0.268,0.9237
0.269,0.8825,0.269,0.8673,0.269,0.884,0.269,0.8258,0.269,0.8463,0.269,0.9242
0.27,0.8825,0.27,0.8673,0.27,0.884,0.27,0.8273,0.27,0.8469,0.27,0.9242
0.271,0.883,0.271,0.868,0.271,0.8849,0.271,0.8282,0.271,0.8469,0.271,0.9248
0.272,0.8834,0.272,0.8688,0.272,0.8849,0.272,0.8282,0.272,0.8476,0.272,0.9254
0.273,0.8834,0.273,0.8699,0.273,0.8857,0.273,0.8287,0.273,0.8476,0.273,0.9255
0.274,0.8843,0.274,0.8699,0.274,0.8857,0.274,0.8292,0.274,0.8489,0.274,0.9261
0.275,0.8843,0.275,0.8702,0.275,0.8861,0.275,0.8297,0.275,0.8489,0.275,0.9261
0.276,0.8856,0.276,0.8713,0.276,0.8861,0.276,0.8307,0.276,0.8489,0.276,0.9265
0.277,0.8861,0.277,0.8717,0.277,0.8861,0.277,0.8311,0.277,0.8489,0.277,0.927
0.278,0.8861,0.278,0.8724,0.278,0.8869,0.278,0.8326,0.278,0.8489,0.278,0.927
0.279,0.8874,0.279,0.8724,0.279,0.8878,0.279,0.8341,0.279,0.8489,0.279,0.9274
0.28,0.8879,0.28,0.8724,0.28,0.8878,0.28,0.8345,0.28,0.8496,0.28,0.9282
0.281,0.8892,0.281,0.8728,0.281,0.8886,0.281,0.8345,0.281,0.8509,0.281,0.9284
0.282,0.8896,0.282,0.8731,0.282,0.889,0.282,0.835,0.282,0.8509,0.282,0.9285
0.283,0.8918,0.283,0.8731,0.283,0.889,0.283,0.8375,0.283,0.8516,0.283,0.9285
0.284,0.8923,0.284,0.8731,0.284,0.889,0.284,0.8379,0.284,0.8522,0.284,0.9291
0.285,0.8927,0.285,0.8735,0.285,0.8894,0.285,0.8379,0.285,0.8529,0.285,0.93
0.286,0.8932,0.286,0.8739,0.286,0.8894,0.286,0.8384,0.286,0.8529,0.286,0.9302
0.287,0.8932,0.287,0.8742,0.287,0.8894,0.287,0.8384,0.287,0.8549,0.287,0.9302
0.288,0.8936,0.288,0.8742,0.288,0.8894,0.288,0.8389,0.288,0.8549,0.288,0.9304
0.289,0.8945,0.289,0.8757,0.289,0.8903,0.289,0.8389,0.289,0.8549,0.289,0.931
0.29,0.8945,0.29,0.876,0.29,0.8907,0.29,0.8394,0.29,0.8555,0.29,0.9314
0.291,0.8945,0.291,0.8771,0.291,0.8907,0.291,0.8404,0.291,0.8555,0.291,0.9314
0.292,0.8945,0.292,0.8775,0.292,0.8907,0.292,0.8413,0.292,0.8575,0.292,0.9325
0.293,0.8954,0.293,0.8782,0.293,0.8907,0.293,0.8413,0.293,0.8582,0.293,0.9329
0.294,0.8967,0.294,0.8786,0.294,0.8907,0.294,0.8418,0.294,0.8582,0.294,0.9332
0.295,0.8976,0.295,0.8786,0.295,0.8907,0.295,0.8418,0.295,0.8588,0.295,0.9332
0.296,0.898,0.296,0.879,0.296,0.8907,0.296,0.8423,0.296,0.8595,0.296,0.9338
0.297,0.898,0.297,0.8797,0.297,0.8911,0.297,0.8433,0.297,0.8608,0.297,0.934
0.298,0.898,0.298,0.8804,0.298,0.8915,0.298,0.8438,0.298,0.8608,0.298,0.934
0.299,0.8994,0.299,0.8808,0.299,0.8928,0.299,0.8452,0.299,0.8615,0.299,0.9342
0.3,0.9007,0.3,0.8812,0.3,0.8932,0.3,0.8452,0.3,0.8615,0.3,0.9345
0.301,0.9012,0.301,0.8815,0.301,0.8936,0.301,0.8452,0.301,0.8615,0.301,0.9351
0.302,0.9016,0.302,0.8822,0.302,0.8945,0.302,0.8452,0.302,0.8628,0.302,0.936
0.303,0.9029,0.303,0.8826,0.303,0.8949,0.303,0.8462,0.303,0.8628,0.303,0.9368
0.304,0.9029,0.304,0.883,0.304,0.8953,0.304,0.8476,0.304,0.8635,0.304,0.937
0.305,0.9043,0.305,0.883,0.305,0.8957,0.305,0.8476,0.305,0.8648,0.305,0.937
0.306,0.9056,0.306,0.8837,0.306,0.8957,0.306,0.8486,0.306,0.8661,0.306,0.9383
0.307,0.9065,0.307,0.8844,0.307,0.8957,0.307,0.8496,0.307,0.8668,0.307,0.9387
0.308,0.9069,0.308,0.8848,0.308,0.8965,0.308,0.8506,0.308,0.8668,0.308,0.939
0.309,0.9074,0.309,0.8848,0.309,0.897,0.309,0.852,0.309,0.8681,0.309,0.939
0.31,0.9074,0.31,0.8855,0.31,0.897,0.31,0.852,0.31,0.8694,0.31,0.939
0.311,0.9078,0.311,0.887,0.311,0.8974,0.311,0.8535,0.311,0.8701,0.311,0.9392
0.312,0.9078,0.312,0.8873,0.312,0.8974,0.312,0.854,0.312,0.8708,0.312,0.9392
0.313,0.9078,0.313,0.8873,0.313,0.8974,0.313,0.854,0.313,0.8708,0.313,0.94
0.314,0.9082,0.314,0.8881,0.314,0.8978,0.314,0.854,0.314,0.8708,0.314,0.9404
0.315,0.9087,0.315,0.8881,0.315,0.8986,0.315,0.8549,0.315,0.8714,0.315,0.9407
0.316,0.9091,0.316,0.8884,0.316,0.8986,0.316,0.8554,0.316,0.8721,0.316,0.9411
0.317,0.9096,0.317,0.8888,0.317,0.899,0.317,0.8554,0.317,0.8721,0.317,0.9411
0.318,0.9096,0.318,0.8892,0.318,0.8995,0.318,0.8559,0.318,0.8728,0.318,0.9415
0.319,0.9096,0.319,0.8895,0.319,0.8999,0.319,0.8569,0.319,0.8728,0.319,0.9417
0.32,0.9105,0.32,0.8895,0.32,0.9003,0.32,0.8574,0.32,0.8754,0.32,0.9417
0.321,0.9105,0.321,0.8899,0.321,0.9007,0.321,0.8578,0.321,0.8754,0.321,0.9419
0.322,0.9109,0.322,0.8906,0.322,0.9007,0.322,0.8578,0.322,0.8754,0.322,0.942
0.323,0.9113,0.323,0.8906,0.323,0.9011,0.323,0.8583,0.323,0.8754,0.323,0.9424
0.324,0.9113,0.324,0.8906,0.324,0.902,0.324,0.8583,0.324,0.8767,0.324,0.9424
0.325,0.9118,0.325,0.891,0.325,0.902,0.325,0.8588,0.325,0.8774,0.325,0.9426
0.326,0.9118,0.326,0.8917,0.326,0.9028,0.326,0.8598,0.326,0.8774,0.326,0.9426
0.327,0.9118,0.327,0.8928,0.327,0.9028,0.327,0.8598,0.327,0.8774,0.327,0.9432
0.328,0.9122,0.328,0.8932,0.328,0.9032,0.328,0.8607,0.328,0.8781,0.328,0.9432
0.329,0.9122,0.329,0.8935,0.329,0.9032,0.329,0.8612,0.329,0.8794,0.329,0.9434
0.33,0.9131,0.33,0.8935,0.33,0.9032,0.33,0.8622,0.33,0.8794,0.33,0.9434
0.331,0.9131,0.331,0.8939,0.331,0.9036,0.331,0.8622,0.331,0.8794,0.331,0.9437
0.332,0.9136,0.332,0.8939,0.332,0.904,0.332,0.8622,0.332,0.8807,0.332,0.9437
0.333,0.914,0.333,0.8939,0.333,0.904,0.333,0.8627,0.333,0.8807,0.333,0.9437
0.334,0.914,0.334,0.8939,0.334,0.9045,0.334,0.8627,0.334,0.8807,0.334,0.9437
0.335,0.9149,0.335,0.8943,0.335,0.9049,0.335,0.8627,0.335,0.8814,0.335,0.9437
0.336,0.9149,0.336,0.8946,0.336,0.9049,0.336,0.8637,0.336,0.8814,0.336,0.9439
0.337,0.9167,0.337,0.8946,0.337,0.9049,0.337,0.8637,0.337,0.882,0.337,0.9439
0.338,0.9171,0.338,0.8954,0.338,0.9049,0.338,0.8651,0.338,0.8827,0.338,0.9439
0.339,0.9176,0.339,0.8965,0.339,0.9053,0.339,0.8656,0.339,0.8827,0.339,0.9441
0.34,0.9176,0.34,0.8965,0.34,0.9057,0.34,0.8666,0.34,0.8834,0.34,0.9445
0.341,0.918,0.341,0.8976,0.341,0.9061,0.341,0.8666,0.341,0.8834,0.341,0.945
0.342,0.918,0.342,0.8976,0.342,0.9061,0.342,0.8671,0.342,0.8847,0.342,0.9454
0.343,0.918,0.343,0.8983,0.343,0.9061,0.343,0.8675,0.343,0.8847,0.343,0.9465
0.344,0.918,0.344,0.899,0.344,0.9065,0.344,0.8675,0.344,0.8854,0.344,0.9465
0.345,0.9189,0.345,0.9001,0.345,0.907,0.345,0.8675,0.345,0.886,0.345,0.9467
0.346,0.9189,0.346,0.9001,0.346,0.907,0.346,0.8675,0.346,0.886,0.346,0.9467
0.347,0.9193,0.347,0.9012,0.347,0.9074,0.347,0.868,0.347,0.886,0.347,0.9467
0.348,0.9193,0.348,0.9023,0.348,0.9074,0.348,0.8685,0.348,0.886,0.348,0.9467
0.349,0.9198,0.349,0.9023,0.349,0.9074,0.349,0.8685,0.349,0.8867,0.349,0.9467
0.35,0.9202,0.35,0.9027,0.35,0.9074,0.35,0.8685,0.35,0.8867,0.35,0.9473
0.351,0.9211,0.351,0.9027,0.351,0.9082,0.351,0.869,0.351,0.8867,0.351,0.9477
0.352,0.922,0.352,0.9027,0.352,0.9082,0.352,0.8695,0.352,0.8867,0.352,0.9479
0.353,0.9233,0.353,0.9034,0.353,0.9082,0.353,0.8695,0.353,0.8873,0.353,0.9479
0.354,0.9251,0.354,0.9034,0.354,0.9086,0.354,0.8695,0.354,0.888,0.354,0.9479
0.355,0.926,0.355,0.9038,0.355,0.9086,0.355,0.8709,0.355,0.888,0.355,0.9479
0.356,0.926,0.356,0.9041,0.356,0.9095,0.356,0.8709,0.356,0.888,0.356,0.9479
0.357,0.926,0.357,0.9048,0.357,0.9095,0.357,0.8719,0.357,0.8887,0.357,0.9482
0.358,0.926,0.358,0.9056,0.358,0.9095,0.358,0.8719,0.358,0.8887,0.358,0.9484
0.359,0.926,0.359,0.9056,0.359,0.9095,0.359,0.8719,0.359,0.8887,0.359,0.9484
0.36,0.9264,0.36,0.907,0.36,0.9095,0.36,0.8719,0.36,0.89,0.36,0.9484
0.361,0.9269,0.361,0.907,0.361,0.9099,0.361,0.8719,0.361,0.89,0.361,0.9486
0.362,0.9282,0.362,0.907,0.362,0.9099,0.362,0.8743,0.362,0.89,0.362,0.9486
0.363,0.9291,0.363,0.9081,0.363,0.9099,0.363,0.8743,0.363,0.89,0.363,0.949
0.364,0.9295,0.364,0.9081,0.364,0.9099,0.364,0.8753,0.364,0.8907,0.364,0.949
0.365,0.9295,0.365,0.9085,0.365,0.9103,0.365,0.8753,0.365,0.8907,0.365,0.9495
0.366,0.9295,0.366,0.9085,0.366,0.9107,0.366,0.8758,0.366,0.8913,0.366,0.9499
0.367,0.93,0.367,0.9089,0.367,0.9111,0.367,0.8763,0.367,0.8913,0.367,0.9507
0.368,0.9309,0.368,0.9089,0.368,0.9111,0.368,0.8768,0.368,0.892,0.368,0.9512
0.369,0.9309,0.369,0.9096,0.369,0.9116,0.369,0.8768,0.369,0.892,0.369,0.9512
0.37,0.9309,0.37,0.9096,0.37,0.912,0.37,0.8768,0.37,0.892,0.37,0.952
0.371,0.9313,0.371,0.9107,0.371,0.9128,0.371,0.8768,0.371,0.892,0.371,0.9522
0.372,0.9317,0.372,0.9107,0.372,0.9136,0.372,0.8768,0.372,0.892,0.372,0.9524
0.373,0.9317,0.373,0.911,0.373,0.9145,0.373,0.8768,0.373,0.892,0.373,0.9539
0.374,0.9317,0.374,0.9114,0.374,0.9157,0.374,0.8768,0.374,0.892,0.374,0.9539
0.375,0.9317,0.375,0.9114,0.375,0.9161,0.375,0.8777,0.375,0.8926,0.375,0.9539
0.376,0.9322,0.376,0.9114,0.376,0.9166,0.376,0.8777,0.376,0.8926,0.376,0.9541
0.377,0.9322,0.377,0.9114,0.377,0.9166,0.377,0.8777,0.377,0.8933,0.377,0.9546
0.378,0.9331,0.378,0.9114,0.378,0.9166,0.378,0.8777,0.378,0.894,0.378,0.9546
0.379,0.9335,0.379,0.9118,0.379,0.9174,0.379,0.8782,0.379,0.8946,0.379,0.9546
0.38,0.9344,0.38,0.9118,0.38,0.9174,0.38,0.8782,0.38,0.8953,0.38,0.9554
0.381,0.9344,0.381,0.9125,0.381,0.9182,0.381,0.8792,0.381,0.896,0.381,0.9554
0.382,0.9344,0.382,0.9132,0.382,0.9186,0.382,0.8797,0.382,0.896,0.382,0.9554
0.383,0.9344,0.383,0.9136,0.383,0.9195,0.383,0.8797,0.383,0.896,0.383,0.9554
0.384,0.9344,0.384,0.9154,0.384,0.9195,0.384,0.8816,0.384,0.896,0.384,0.9554
0.385,0.9344,0.385,0.9158,0.385,0.9195,0.385,0.8821,0.385,0.896,0.385,0.9554
0.386,0.9344,0.386,0.9165,0.386,0.9199,0.386,0.8821,0.386,0.896,0.386,0.9554
0.387,0.9344,0.387,0.9169,0.387,0.9203,0.387,0.8821,0.387,0.896,0.387,0.9561
0.388,0.9348,0.388,0.9169,0.388,0.9203,0.388,0.8821,0.388,0.896,0.388,0.9561
0.389,0.9353,0.389,0.9169,0.389,0.9203,0.389,0.8821,0.389,0.8966,0.389,0.9563
0.39,0.9362,0.39,0.9172,0.39,0.9203,0.39,0.8821,0.39,0.8966,0.39,0.9567
0.391,0.9362,0.391,0.9172,0.391,0.9207,0.391,0.8821,0.391,0.8966,0.391,0.9567
0.392,0.9366,0.392,0.9172,0.392,0.9212,0.392,0.8821,0.392,0.8966,0.392,0.9589
0.393,0.9375,0.393,0.9183,0.393,0.9212,0.393,0.8831,0.393,0.8966,0.393,0.9591
0.394,0.9379,0.394,0.9191,0.394,0.9216,0.394,0.8845,0.394,0.8966,0.394,0.9593
0.395,0.9379,0.395,0.9194,0.395,0.9216,0.395,0.8845,0.395,0.8966,0.395,0.9593
0.396,0.9384,0.396,0.9194,0.396,0.9216,0.396,0.8855,0.396,0.8973,0.396,0.9593
0.397,0.9393,0.397,0.9194,0.397,0.922,0.397,0.8855,0.397,0.8986,0.397,0.9593
0.398,0.9397,0.398,0.9194,0.398,0.9232,0.398,0.886,0.398,0.8986,0.398,0.9595
0.399,0.9402,0.399,0.9194,0.399,0.9237,0.399,0.886,0.399,0.9013,0.399,0.9595
0.4,0.941,0.4,0.9194,0.4,0.9237,0.4,0.886,0.4,0.9013,0.4,0.9595
0.401,0.941,0.401,0.9205,0.401,0.9237,0.401,0.8865,0.401,0.9013,0.401,0.9595
0.402,0.941,0.402,0.9213,0.402,0.9245,0.402,0.8865,0.402,0.9026,0.402,0.9595
0.403,0.9415,0.403,0.9216,0.403,0.9249,0.403,0.8865,0.403,0.9026,0.403,0.9595
0.404,0.9415,0.404,0.922,0.404,0.9249,0.404,0.8865,0.404,0.9032,0.404,0.9595
0.405,0.9419,0.405,0.922,0.405,0.9253,0.405,0.8874,0.405,0.9032,0.405,0.9599
0.406,0.9424,0.406,0.9223,0.406,0.9266,0.406,0.8879,0.406,0.9032,0.406,0.9599
0.407,0.9428,0.407,0.9223,0.407,0.9266,0.407,0.8889,0.407,0.9039,0.407,0.9601
0.408,0.9433,0.408,0.9223,0.408,0.9266,0.408,0.8894,0.408,0.9039,0.408,0.9601
0.409,0.9441,0.409,0.9223,0.409,0.9266,0.409,0.8894,0.409,0.9039,0.409,0.961
0.41,0.9441,0.41,0.9223,0.41,0.927,0.41,0.8899,0.41,0.9046,0.41,0.9612
0.411,0.945,0.411,0.9227,0.411,0.927,0.411,0.8899,0.411,0.9046,0.411,0.9612
0.412,0.9455,0.412,0.9231,0.412,0.9274,0.412,0.8903,0.412,0.9046,0.412,0.9614
0.413,0.9459,0.413,0.9231,0.413,0.9278,0.413,0.8903,0.413,0.9046,0.413,0.9614
0.414,0.9459,0.414,0.9231,0.414,0.9278,0.414,0.8908,0.414,0.9052,0.414,0.9614
0.415,0.9459,0.415,0.9231,0.415,0.9282,0.415,0.8913,0.415,0.9052,0.415,0.9616
0.416,0.9468,0.416,0.9231,0.416,0.9282,0.416,0.8918,0.416,0.9052,0.416,0.9617
0.417,0.9468,0.417,0.9231,0.417,0.9287,0.417,0.8933,0.417,0.9052,0.417,0.9617
0.418,0.9477,0.418,0.9234,0.418,0.9287,0.418,0.8933,0.418,0.9052,0.418,0.9619
0.419,0.9481,0.419,0.9234,0.419,0.9287,0.419,0.8947,0.419,0.9059,0.419,0.9619
0.42,0.9486,0.42,0.9238,0.42,0.9287,0.42,0.8947,0.42,0.9059,0.42,0.9619
0.421,0.9486,0.421,0.9238,0.421,0.9287,0.421,0.8952,0.421,0.9059,0.421,0.9619
0.422,0.949,0.422,0.9238,0.422,0.9287,0.422,0.8957,0.422,0.9066,0.422,0.9621
0.423,0.9495,0.423,0.9242,0.423,0.9287,0.423,0.8967,0.423,0.9079,0.423,0.9621
0.424,0.9495,0.424,0.9249,0.424,0.9287,0.424,0.8967,0.424,0.9079,0.424,0.9627
0.425,0.9495,0.425,0.9253,0.425,0.9287,0.425,0.8971,0.425,0.9079,0.425,0.9631
0.426,0.9499,0.426,0.9256,0.426,0.9291,0.426,0.8976,0.426,0.9079,0.426,0.9631
0.427,0.9517,0.427,0.926,0.427,0.9291,0.427,0.8981,0.427,0.9079,0.427,0.9638
0.428,0.9517,0.428,0.926,0.428,0.9295,0.428,0.8986,0.428,0.9079,0.428,0.9638
0.429,0.9521,0.429,0.926,0.429,0.9295,0.429,0.8991,0.429,0.9079,0.429,0.9644
0.43,0.9521,0.43,0.9264,0.43,0.9299,0.43,0.9,0.43,0.9079,0.43,0.9647
0.431,0.9526,0.431,0.9264,0.431,0.9299,0.431,0.9,0.431,0.9079,0.431,0.9647
0.432,0.953,0.432,0.9264,0.432,0.9303,0.432,0.9005,0.432,0.9079,0.432,0.9647
0.433,0.9535,0.433,0.9264,0.433,0.9303,0.433,0.9005,0.433,0.9085,0.433,0.9647
0.434,0.9539,0.434,0.9264,0.434,0.9303,0.434,0.9005,0.434,0.9092,0.434,0.9647
0.435,0.9548,0.435,0.9264,0.435,0.9307,0.435,0.901,0.435,0.9092,0.435,0.9647
0.436,0.9548,0.436,0.9267,0.436,0.9307,0.436,0.901,0.436,0.9092,0.436,0.9647
0.437,0.9548,0.437,0.9271,0.437,0.9316,0.437,0.901,0.437,0.9105,0.437,0.9649
0.438,0.9548,0.438,0.9275,0.438,0.9316,0.438,0.9025,0.438,0.9105,0.438,0.9651
0.439,0.9548,0.439,0.9282,0.439,0.9324,0.439,0.903,0.439,0.9112,0.439,0.9653
0.44,0.9557,0.44,0.9282,0.44,0.9324,0.44,0.9044,0.44,0.9112,0.44,0.9655
0.441,0.9557,0.441,0.9282,0.441,0.9324,0.441,0.9049,0.441,0.9112,0.441,0.9657
0.442,0.9561,0.442,0.9282,0.442,0.9324,0.442,0.9054,0.442,0.9119,0.442,0.9657
0.443,0.9561,0.443,0.9285,0.443,0.9324,0.443,0.9054,0.443,0.9119,0.443,0.9657
0.444,0.9561,0.444,0.9289,0.444,0.9324,0.444,0.9064,0.444,0.9119,0.444,0.9659
0.445,0.9561,0.445,0.9289,0.445,0.9332,0.445,0.9064,0.445,0.9132,0.445,0.9661
0.446,0.9561,0.446,0.9289,0.446,0.9337,0.446,0.9068,0.446,0.9132,0.446,0.9661
0.447,0.9561,0.447,0.9289,0.447,0.9337,0.447,0.9068,0.447,0.9139,0.447,0.9661
0.448,0.9561,0.448,0.9293,0.448,0.9337,0.448,0.9078,0.448,0.9139,0.448,0.9664
0.449,0.9561,0.449,0.9293,0.449,0.9345,0.449,0.9083,0.449,0.9145,0.449,0.9664
0.45,0.9561,0.45,0.9296,0.45,0.9345,0.45,0.9083,0.45,0.9145,0.45,0.967
0.451,0.9561,0.451,0.9296,0.451,0.9345,0.451,0.9083,0.451,0.9152,0.451,0.9672
0.452,0.9566,0.452,0.93,0.452,0.9345,0.452,0.9083,0.452,0.9158,0.452,0.9674
0.453,0.957,0.453,0.9304,0.453,0.9353,0.453,0.9083,0.453,0.9158,0.453,0.9674
0.454,0.957,0.454,0.9304,0.454,0.9358,0.454,0.9093,0.454,0.9158,0.454,0.9679
0.455,0.957,0.455,0.9304,0.455,0.9366,0.455,0.9093,0.455,0.9165,0.455,0.9681
0.456,0.9574,0.456,0.9304,0.456,0.9366,0.456,0.9093,0.456,0.9165,0.456,0.9681
0.457,0.9574,0.457,0.9307,0.457,0.9374,0.457,0.9098,0.457,0.9172,0.457,0.9681
0.458,0.9574,0.458,0.9311,0.458,0.9374,0.458,0.9098,0.458,0.9172,0.458,0.9681
0.459,0.9579,0.459,0.9311,0.459,0.9374,0.459,0.9107,0.459,0.9178,0.459,0.9685
0.46,0.9579,0.46,0.9322,0.46,0.9374,0.46,0.9112,0.46,0.9178,0.46,0.9685
0.461,0.9579,0.461,0.9329,0.461,0.9374,0.461,0.9112,0.461,0.9192,0.461,0.9687
0.462,0.9579,0.462,0.9329,0.462,0.9374,0.462,0.9112,0.462,0.9192,0.462,0.9689
0.463,0.9579,0.463,0.9336,0.463,0.9378,0.463,0.9117,0.463,0.9192,0.463,0.9689
0.464,0.9583,0.464,0.9336,0.464,0.9378,0.464,0.9122,0.464,0.9192,0.464,0.9694
0.465,0.9583,0.465,0.934,0.465,0.9378,0.465,0.9122,0.465,0.9192,0.465,0.9694
0.466,0.9583,0.466,0.9344,0.466,0.9378,0.466,0.9127,0.466,0.9192,0.466,0.9696
0.467,0.9583,0.467,0.9347,0.467,0.9383,0.467,0.9131,0.467,0.9198,0.467,0.97
0.468,0.9583,0.468,0.9347,0.468,0.9387,0.468,0.9131,0.468,0.9198,0.468,0.9702
0.469,0.9583,0.469,0.9347,0.469,0.9387,0.469,0.9136,0.469,0.9198,0.469,0.9702
0.47,0.9588,0.47,0.9351,0.47,0.9387,0.47,0.9136,0.47,0.9198,0.47,0.9704
0.471,0.9592,0.471,0.9355,0.471,0.9391,0.471,0.9136,0.471,0.9205,0.471,0.9709
0.472,0.9597,0.472,0.9362,0.472,0.9395,0.472,0.9141,0.472,0.9205,0.472,0.9713
0.473,0.9605,0.473,0.9362,0.473,0.9408,0.473,0.9146,0.473,0.9205,0.473,0.9713
0.474,0.9614,0.474,0.9366,0.474,0.9412,0.474,0.9151,0.474,0.9205,0.474,0.9715
0.475,0.9614,0.475,0.9366,0.475,0.9412,0.475,0.9156,0.475,0.9211,0.475,0.9717
0.476,0.9614,0.476,0.9373,0.476,0.9416,0.476,0.9165,0.476,0.9211,0.476,0.9717
0.477,0.9614,0.477,0.938,0.477,0.9424,0.477,0.917,0.477,0.9211,0.477,0.9719
0.478,0.9623,0.478,0.9384,0.478,0.9428,0.478,0.918,0.478,0.9211,0.478,0.973
0.479,0.9623,0.479,0.9384,0.479,0.9437,0.479,0.918,0.479,0.9211,0.479,0.9736
0.48,0.9623,0.48,0.9391,0.48,0.9437,0.48,0.9185,0.48,0.9218,0.48,0.9737
0.481,0.9623,0.481,0.9398,0.481,0.9437,0.481,0.919,0.481,0.9218,0.481,0.9737
0.482,0.9623,0.482,0.9398,0.482,0.9437,0.482,0.9195,0.482,0.9225,0.482,0.9739
0.483,0.9623,0.483,0.9398,0.483,0.9437,0.483,0.9199,0.483,0.9225,0.483,0.9741
0.484,0.9628,0.484,0.9398,0.484,0.9449,0.484,0.9209,0.484,0.9225,0.484,0.9741
0.485,0.9632,0.485,0.9406,0.485,0.9449,0.485,0.9209,0.485,0.9231,0.485,0.9741
0.486,0.9632,0.486,0.9406,0.486,0.9449,0.486,0.9219,0.486,0.9231,0.486,0.9741
0.487,0.9645,0.487,0.9406,0.487,0.9449,0.487,0.9219,0.487,0.9231,0.487,0.9741
0.488,0.965,0.488,0.9406,0.488,0.9449,0.488,0.9229,0.488,0.9231,0.488,0.9741
0.489,0.965,0.489,0.9406,0.489,0.9449,0.489,0.9229,0.489,0.9231,0.489,0.9741
0.49,0.965,0.49,0.9406,0.49,0.9449,0.49,0.9229,0.49,0.9231,0.49,0.9743
0.491,0.9654,0.491,0.9409,0.491,0.9449,0.491,0.9233,0.491,0.9245,0.491,0.9747
0.492,0.9654,0.492,0.9409,0.492,0.9453,0.492,0.9238,0.492,0.9245,0.492,0.9747
0.493,0.9663,0.493,0.9409,0.493,0.9453,0.493,0.9238,0.493,0.9245,0.493,0.9749
0.494,0.9668,0.494,0.9413,0.494,0.9462,0.494,0.9243,0.494,0.9245,0.494,0.9749
0.495,0.9668,0.495,0.9413,0.495,0.9462,0.495,0.9243,0.495,0.9245,0.495,0.9749
0.496,0.9668,0.496,0.9413,0.496,0.9466,0.496,0.9243,0.496,0.9251,0.496,0.9751
0.497,0.9676,0.497,0.9413,0.497,0.9474,0.497,0.9248,0.497,0.9258,0.497,0.9754
0.498,0.9681,0.498,0.9417,0.498,0.9474,0.498,0.9248,0.498,0.9264,0.498,0.9758
0.499,0.9681,0.499,0.9417,0.499,0.9474,0.499,0.9248,0.499,0.9264,0.499,0.9758
0.5,0.9681,0.5,0.9417,0.5,0.9474,0.5,0.9253,0.5,0.9271,0.5,0.976
0.501,0.9681,0.501,0.942,0.501,0.9474,0.501,0.9253,0.501,0.9278,0.501,0.9764
0.502,0.9681,0.502,0.942,0.502,0.9474,0.502,0.9253,0.502,0.9278,0.502,0.9773
0.503,0.9685,0.503,0.942,0.503,0.9474,0.503,0.9258,0.503,0.9278,0.503,0.9775
0.504,0.9685,0.504,0.942,0.504,0.9479,0.504,0.9258,0.504,0.9298,0.504,0.9775
0.505,0.9685,0.505,0.942,0.505,0.9483,0.505,0.9258,0.505,0.9298,0.505,0.9777
0.506,0.969,0.506,0.9424,0.506,0.9487,0.506,0.9258,0.506,0.9298,0.506,0.9777
0.507,0.9699,0.507,0.9424,0.507,0.9487,0.507,0.9262,0.507,0.9298,0.507,0.9777
0.508,0.9699,0.508,0.9424,0.508,0.9491,0.508,0.9267,0.508,0.9304,0.508,0.9779
0.509,0.9703,0.509,0.9424,0.509,0.9495,0.509,0.9282,0.509,0.9304,0.509,0.9779
0.51,0.9707,0.51,0.9424,0.51,0.9499,0.51,0.9287,0.51,0.9311,0.51,0.9781
0.511,0.9707,0.511,0.9439,0.511,0.9499,0.511,0.9287,0.511,0.9324,0.511,0.9786
0.512,0.9707,0.512,0.9439,0.512,0.9504,0.512,0.9296,0.512,0.9324,0.512,0.9786
0.513,0.9707,0.513,0.9442,0.513,0.9504,0.513,0.9301,0.513,0.9331,0.513,0.9786
0.514,0.9707,0.514,0.9442,0.514,0.9508,0.514,0.9301,0.514,0.9337,0.514,0.9788
0.515,0.9707,0.515,0.9446,0.515,0.9512,0.515,0.9301,0.515,0.9337,0.515,0.9788
0.516,0.9707,0.516,0.9446,0.516,0.9516,0.516,0.9301,0.516,0.9337,0.516,0.979
0.517,0.9707,0.517,0.945,0.517,0.9516,0.517,0.9306,0.517,0.9337,0.517,0.979
0.518,0.9707,0.518,0.945,0.518,0.9516,0.518,0.9311,0.518,0.9337,0.518,0.9801
0.519,0.9707,0.519,0.945,0.519,0.9516,0.519,0.9316,0.519,0.9337,0.519,0.9801
0.52,0.9712,0.52,0.945,0.52,0.9516,0.52,0.9316,0.52,0.9337,0.52,0.9803
0.521,0.9716,0.521,0.945,0.521,0.9516,0.521,0.9326,0.521,0.9337,0.521,0.9803
0.522,0.9716,0.522,0.945,0.522,0.9516,0.522,0.933,0.522,0.9337,0.522,0.9803
0.523,0.9716,0.523,0.945,0.523,0.952,0.523,0.9335,0.523,0.9344,0.523,0.9807
0.524,0.9716,0.524,0.945,0.524,0.952,0.524,0.9335,0.524,0.9344,0.524,0.9809
0.525,0.9716,0.525,0.9453,0.525,0.9529,0.525,0.9335,0.525,0.9344,0.525,0.9811
0.526,0.9721,0.526,0.9453,0.526,0.9533,0.526,0.934,0.526,0.9351,0.526,0.9811
0.527,0.9721,0.527,0.9453,0.527,0.9533,0.527,0.934,0.527,0.9351,0.527,0.9811
0.528,0.9725,0.528,0.9453,0.528,0.9533,0.528,0.934,0.528,0.9357,0.528,0.9811
0.529,0.9725,0.529,0.9453,0.529,0.9537,0.529,0.935,0.529,0.9357,0.529,0.9811
0.53,0.9725,0.53,0.9457,0.53,0.9545,0.53,0.935,0.53,0.9357,0.53,0.9811
0.531,0.973,0.531,0.946,0.531,0.9562,0.531,0.935,0.531,0.9364,0.531,0.9811
0.532,0.9734,0.532,0.9464,0.532,0.9566,0.532,0.9364,0.532,0.9364,0.532,0.9811
0.533,0.9734,0.533,0.9464,0.533,0.9566,0.533,0.9364,0.533,0.9377,0.533,0.9811
0.534,0.9734,0.534,0.9468,0.534,0.9566,0.534,0.9369,0.534,0.9377,0.534,0.9812
0.535,0.9738,0.535,0.9471,0.535,0.9566,0.535,0.9369,0.535,0.9377,0.535,0.9812
0.536,0.9738,0.536,0.9475,0.536,0.9566,0.536,0.9369,0.536,0.9384,0.536,0.9812
0.537,0.9738,0.537,0.9479,0.537,0.957,0.537,0.9374,0.537,0.9384,0.537,0.9816
0.538,0.9738,0.538,0.9479,0.538,0.957,0.538,0.9374,0.538,0.9384,0.538,0.9816
0.539,0.9738,0.539,0.9479,0.539,0.9574,0.539,0.9374,0.539,0.9384,0.539,0.9818
0.54,0.9738,0.54,0.9482,0.54,0.9574,0.54,0.9379,0.54,0.9384,0.54,0.9818
0.541,0.9738,0.541,0.9482,0.541,0.9579,0.541,0.9384,0.541,0.9384,0.541,0.9818
0.542,0.9738,0.542,0.9482,0.542,0.9583,0.542,0.9398,0.542,0.939,0.542,0.982
0.543,0.9738,0.543,0.9482,0.543,0.9583,0.543,0.9403,0.543,0.9397,0.543,0.9822
0.544,0.9743,0.544,0.9482,0.544,0.9583,0.544,0.9408,0.544,0.9397,0.544,0.9822
0.545,0.9743,0.545,0.949,0.545,0.9583,0.545,0.9413,0.545,0.9404,0.545,0.9826
0.546,0.9747,0.546,0.949,0.546,0.9583,0.546,0.9413,0.546,0.9423,0.546,0.9826
0.547,0.9747,0.547,0.949,0.547,0.9583,0.547,0.9418,0.547,0.943,0.547,0.9826
0.548,0.9756,0.548,0.949,0.548,0.9587,0.548,0.9427,0.548,0.943,0.548,0.9826
0.549,0.9756,0.549,0.949,0.549,0.9587,0.549,0.9432,0.549,0.9443,0.549,0.9826
0.55,0.9756,0.55,0.949,0.55,0.9587,0.55,0.9432,0.55,0.9443,0.55,0.9829
0.551,0.9761,0.551,0.9497,0.551,0.9591,0.551,0.9437,0.551,0.9443,0.551,0.9829
0.552,0.9761,0.552,0.9504,0.552,0.9595,0.552,0.9437,0.552,0.945,0.552,0.9829
0.553,0.9761,0.553,0.9504,0.553,0.9595,0.553,0.9437,0.553,0.945,0.553,0.9831
0.554,0.9761,0.554,0.9504,0.554,0.9595,0.554,0.9447,0.554,0.9457,0.554,0.9831
0.555,0.977,0.555,0.9504,0.555,0.9595,0.555,0.9452,0.555,0.9463,0.555,0.9833
0.556,0.977,0.556,0.9504,0.556,0.9595,0.556,0.9452,0.556,0.947,0.556,0.9835
0.557,0.977,0.557,0.9504,0.557,0.9595,0.557,0.9452,0.557,0.947,0.557,0.9839
0.558,0.977,0.558,0.9508,0.558,0.9599,0.558,0.9452,0.558,0.947,0.558,0.9839
0.559,0.977,0.559,0.9511,0.559,0.9599,0.559,0.9452,0.559,0.947,0.559,0.9841
0.56,0.977,0.56,0.9519,0.56,0.9599,0.56,0.9452,0.56,0.947,0.56,0.9844
0.561,0.9778,0.561,0.9522,0.561,0.9608,0.561,0.9461,0.561,0.9476,0.561,0.9846
0.562,0.9778,0.562,0.9522,0.562,0.9612,0.562,0.9466,0.562,0.9476,0.562,0.9848
0.563,0.9783,0.563,0.9522,0.563,0.9612,0.563,0.9471,0.563,0.9476,0.563,0.9848
0.564,0.9783,0.564,0.9522,0.564,0.9612,0.564,0.9471,0.564,0.9476,0.564,0.9848
0.565,0.9787,0.565,0.9526,0.565,0.9612,0.565,0.9486,0.565,0.9476,0.565,0.9848
0.566,0.9792,0.566,0.9526,0.566,0.9612,0.566,0.9486,0.566,0.9483,0.566,0.9848
0.567,0.9792,0.567,0.9526,0.567,0.9616,0.567,0.9486,0.567,0.9483,0.567,0.985
0.568,0.9796,0.568,0.953,0.568,0.962,0.568,0.9486,0.568,0.949,0.568,0.985
0.569,0.9796,0.569,0.9533,0.569,0.962,0.569,0.9486,0.569,0.949,0.569,0.985
0.57,0.9796,0.57,0.9533,0.57,0.962,0.57,0.9495,0.57,0.9496,0.57,0.985
0.571,0.9796,0.571,0.9533,0.571,0.962,0.571,0.9495,0.571,0.9503,0.571,0.985
0.572,0.9801,0.572,0.9533,0.572,0.962,0.572,0.95,0.572,0.9503,0.572,0.985
0.573,0.9805,0.573,0.9533,0.573,0.962,0.573,0.9505,0.573,0.9503,0.573,0.985
0.574,0.9814,0.574,0.9537,0.574,0.9629,0.574,0.9505,0.574,0.9503,0.574,0.985
0.575,0.9823,0.575,0.9541,0.575,0.9629,0.575,0.951,0.575,0.9503,0.575,0.985
0.576,0.9823,0.576,0.9541,0.576,0.9629,0.576,0.9515,0.576,0.9503,0.576,0.985
0.577,0.9823,0.577,0.9541,0.577,0.9629,0.577,0.9515,0.577,0.9503,0.577,0.9856
0.578,0.9823,0.578,0.9544,0.578,0.9633,0.578,0.9515,0.578,0.9503,0.578,0.9857
0.579,0.9823,0.579,0.9544,0.579,0.9633,0.579,0.9515,0.579,0.951,0.579,0.9857
0.58,0.9823,0.58,0.9548,0.58,0.9637,0.58,0.9515,0.58,0.951,0.58,0.9857
0.581,0.9823,0.581,0.9548,0.581,0.9641,0.581,0.9515,0.581,0.951,0.581,0.9857
0.582,0.9823,0.582,0.9559,0.582,0.9641,0.582,0.9515,0.582,0.951,0.582,0.9857
0.583,0.9827,0.583,0.9559,0.583,0.9641,0.583,0.9515,0.583,0.951,0.583,0.9857
0.584,0.9827,0.584,0.9559,0.584,0.9641,0.584,0.9515,0.584,0.951,0.584,0.9857
0.585,0.9827,0.585,0.9559,0.585,0.9641,0.585,0.9515,0.585,0.951,0.585,0.9857
0.586,0.9827,0.586,0.9566,0.586,0.9641,0.586,0.9515,0.586,0.951,0.586,0.9857
0.587,0.9827,0.587,0.9566,0.587,0.965,0.587,0.9525,0.587,0.951,0.587,0.9857
0.588,0.9827,0.588,0.957,0.588,0.965,0.588,0.9525,0.588,0.951,0.588,0.9861
0.589,0.9827,0.589,0.957,0.589,0.9654,0.589,0.9525,0.589,0.9529,0.589,0.9861
0.59,0.9827,0.59,0.957,0.59,0.9658,0.59,0.9525,0.59,0.9543,0.59,0.9863
0.591,0.9827,0.591,0.9584,0.591,0.9662,0.591,0.9529,0.591,0.9543,0.591,0.9863
0.592,0.9827,0.592,0.9584,0.592,0.9662,0.592,0.9534,0.592,0.9543,0.592,0.9865
0.593,0.9827,0.593,0.9584,0.593,0.967,0.593,0.9539,0.593,0.9549,0.593,0.9865
0.594,0.9827,0.594,0.9584,0.594,0.9679,0.594,0.9539,0.594,0.9549,0.594,0.9865
0.595,0.9832,0.595,0.9584,0.595,0.9679,0.595,0.9539,0.595,0.9549,0.595,0.9865
0.596,0.9832,0.596,0.9584,0.596,0.9679,0.596,0.9539,0.596,0.9549,0.596,0.9865
0.597,0.9832,0.597,0.9584,0.597,0.9679,0.597,0.9539,0.597,0.9549,0.597,0.9867
0.598,0.9832,0.598,0.9592,0.598,0.9691,0.598,0.9549,0.598,0.9549,0.598,0.9867
0.599,0.9832,0.599,0.9595,0.599,0.9691,0.599,0.9554,0.599,0.9549,0.599,0.9867
0.6,0.9832,0.6,0.9595,0.6,0.9691,0.6,0.9554,0.6,0.9556,0.6,0.9867
0.601,0.9832,0.601,0.9595,0.601,0.9691,0.601,0.9554,0.601,0.9556,0.601,0.9867
0.602,0.9832,0.602,0.9599,0.602,0.9691,0.602,0.9554,0.602,0.9556,0.602,0.9867
0.603,0.9836,0.603,0.9599,0.603,0.9695,0.603,0.9558,0.603,0.9563,0.603,0.9871
0.604,0.9836,0.604,0.9603,0.604,0.9695,0.604,0.9568,0.604,0.9563,0.604,0.9871
0.605,0.9836,0.605,0.9603,0.605,0.9695,0.605,0.9568,0.605,0.9563,0.605,0.9871
0.606,0.9836,0.606,0.9603,0.606,0.97,0.606,0.9573,0.606,0.9563,0.606,0.9871
0.607,0.9836,0.607,0.9614,0.607,0.9704,0.607,0.9578,0.607,0.9563,0.607,0.9871
0.608,0.9836,0.608,0.9614,0.608,0.9704,0.608,0.9578,0.608,0.9563,0.608,0.9871
0.609,0.9836,0.609,0.9617,0.609,0.9712,0.609,0.9583,0.609,0.9563,0.609,0.9871
0.61,0.984,0.61,0.9617,0.61,0.9712,0.61,0.9583,0.61,0.9563,0.61,0.9871
0.611,0.984,0.611,0.9617,0.611,0.972,0.611,0.9583,0.611,0.9563,0.611,0.9871
0.612,0.984,0.612,0.9617,0.612,0.972,0.612,0.9583,0.612,0.9563,0.612,0.9872
0.613,0.9845,0.613,0.9617,0.613,0.972,0.613,0.9583,0.613,0.9563,0.613,0.9872
0.614,0.9849,0.614,0.9617,0.614,0.972,0.614,0.9583,0.614,0.9589,0.614,0.9872
0.615,0.9849,0.615,0.9617,0.615,0.9725,0.615,0.9583,0.615,0.9589,0.615,0.9872
0.616,0.9854,0.616,0.9621,0.616,0.9725,0.616,0.9583,0.616,0.9589,0.616,0.9872
0.617,0.9854,0.617,0.9624,0.617,0.9729,0.617,0.9592,0.617,0.9596,0.617,0.9874
0.618,0.9858,0.618,0.9628,0.618,0.9729,0.618,0.9592,0.618,0.9596,0.618,0.9874
0.619,0.9858,0.619,0.9635,0.619,0.9729,0.619,0.9592,0.619,0.9596,0.619,0.9876
0.62,0.9858,0.62,0.9639,0.62,0.9729,0.62,0.9592,0.62,0.9602,0.62,0.9876
0.621,0.9858,0.621,0.9643,0.621,0.9729,0.621,0.9597,0.621,0.9602,0.621,0.9878
0.622,0.9858,0.622,0.9643,0.622,0.9729,0.622,0.9597,0.622,0.9602,0.622,0.9878
0.623,0.9858,0.623,0.9643,0.623,0.9729,0.623,0.9597,0.623,0.9602,0.623,0.9878
0.624,0.9858,0.624,0.9643,0.624,0.9733,0.624,0.9602,0.624,0.9602,0.624,0.9882
0.625,0.9858,0.625,0.9646,0.625,0.9733,0.625,0.9602,0.625,0.9602,0.625,0.9882
0.626,0.9863,0.626,0.9646,0.626,0.9741,0.626,0.9607,0.626,0.9602,0.626,0.9882
0.627,0.9863,0.627,0.965,0.627,0.9741,0.627,0.9612,0.627,0.9602,0.627,0.9884
0.628,0.9863,0.628,0.965,0.628,0.9741,0.628,0.9612,0.628,0.9602,0.628,0.9886
0.629,0.9863,0.629,0.965,0.629,0.9754,0.629,0.9617,0.629,0.9602,0.629,0.9886
0.63,0.9863,0.63,0.9654,0.63,0.9754,0.63,0.9617,0.63,0.9602,0.63,0.9886
0.631,0.9867,0.631,0.9657,0.631,0.9762,0.631,0.9622,0.631,0.9602,0.631,0.9886
0.632,0.9867,0.632,0.9657,0.632,0.9762,0.632,0.9622,0.632,0.9602,0.632,0.9886
0.633,0.9867,0.633,0.9661,0.633,0.9762,0.633,0.9631,0.633,0.9609,0.633,0.9886
0.634,0.988,0.634,0.9661,0.634,0.9762,0.634,0.9631,0.634,0.9609,0.634,0.9887
0.635,0.988,0.635,0.9665,0.635,0.9762,0.635,0.9631,0.635,0.9609,0.635,0.9887
0.636,0.988,0.636,0.9665,0.636,0.9766,0.636,0.9631,0.636,0.9609,0.636,0.9887
0.637,0.988,0.637,0.9665,0.637,0.9766,0.637,0.9631,0.637,0.9616,0.637,0.9887
0.638,0.988,0.638,0.9668,0.638,0.9771,0.638,0.9631,0.638,0.9616,0.638,0.9887
0.639,0.988,0.639,0.9676,0.639,0.9771,0.639,0.9641,0.639,0.9616,0.639,0.9891
0.64,0.988,0.64,0.9679,0.64,0.9779,0.64,0.9641,0.64,0.9616,0.64,0.9893
0.641,0.988,0.641,0.9679,0.641,0.9783,0.641,0.9641,0.641,0.9622,0.641,0.9895
0.642,0.988,0.642,0.9679,0.642,0.9783,0.642,0.9646,0.642,0.9622,0.642,0.9895
0.643,0.988,0.643,0.9679,0.643,0.9787,0.643,0.9651,0.643,0.9622,0.643,0.9895
0.644,0.988,0.644,0.9679,0.644,0.9787,0.644,0.9651,0.644,0.9622,0.644,0.9895
0.645,0.988,0.645,0.9679,0.645,0.9787,0.645,0.9656,0.645,0.9622,0.645,0.9895
0.646,0.988,0.646,0.9679,0.646,0.9787,0.646,0.966,0.646,0.9622,0.646,0.9897
0.647,0.9885,0.647,0.9683,0.647,0.9787,0.647,0.966,0.647,0.9622,0.647,0.9897
0.648,0.9885,0.648,0.9683,0.648,0.9787,0.648,0.966,0.648,0.9622,0.648,0.9897
0.649,0.9885,0.649,0.9683,0.649,0.9787,0.649,0.966,0.649,0.9636,0.649,0.9897
0.65,0.9885,0.65,0.9683,0.65,0.9787,0.65,0.966,0.65,0.9636,0.65,0.9897
0.651,0.9885,0.651,0.9683,0.651,0.9791,0.651,0.966,0.651,0.9636,0.651,0.9897
0.652,0.9885,0.652,0.9683,0.652,0.9791,0.652,0.966,0.652,0.9636,0.652,0.9899
0.653,0.9885,0.653,0.9683,0.653,0.9791,0.653,0.966,0.653,0.9636,0.653,0.9899
0.654,0.9885,0.654,0.9683,0.654,0.9791,0.654,0.966,0.654,0.9636,0.654,0.9899
0.655,0.9885,0.655,0.9683,0.655,0.9791,0.655,0.966,0.655,0.9636,0.655,0.9899
0.656,0.9885,0.656,0.9683,0.656,0.9791,0.656,0.9665,0.656,0.9636,0.656,0.9899
0.657,0.9885,0.657,0.9683,0.657,0.9796,0.657,0.967,0.657,0.9636,0.657,0.9899
0.658,0.9885,0.658,0.9683,0.658,0.98,0.658,0.967,0.658,0.9636,0.658,0.9899
0.659,0.9885,0.659,0.9683,0.659,0.98,0.659,0.967,0.659,0.9642,0.659,0.9899
0.66,0.9885,0.66,0.9683,0.66,0.9804,0.66,0.9675,0.66,0.9649,0.66,0.9899
0.661,0.9889,0.661,0.9683,0.661,0.9804,0.661,0.9685,0.661,0.9649,0.661,0.9899
0.662,0.9889,0.662,0.9683,0.662,0.9804,0.662,0.9689,0.662,0.9649,0.662,0.9899
0.663,0.9889,0.663,0.9683,0.663,0.9804,0.663,0.9689,0.663,0.9649,0.663,0.9899
0.664,0.9894,0.664,0.9694,0.664,0.9804,0.664,0.9689,0.664,0.9649,0.664,0.9899
0.665,0.9898,0.665,0.9694,0.665,0.9804,0.665,0.9689,0.665,0.9649,0.665,0.9899
0.666,0.9898,0.666,0.9697,0.666,0.9804,0.666,0.9689,0.666,0.9649,0.666,0.9899
0.667,0.9898,0.667,0.9697,0.667,0.9808,0.667,0.9689,0.667,0.9649,0.667,0.9899
0.668,0.9898,0.668,0.9701,0.668,0.9808,0.668,0.9694,0.668,0.9649,0.668,0.9899
0.669,0.9898,0.669,0.9705,0.669,0.9808,0.669,0.9699,0.669,0.9649,0.669,0.9901
0.67,0.9902,0.67,0.9705,0.67,0.9812,0.67,0.9699,0.67,0.9649,0.67,0.9901
0.671,0.9902,0.671,0.9708,0.671,0.9812,0.671,0.9699,0.671,0.9649,0.671,0.9901
0.672,0.9902,0.672,0.9712,0.672,0.9812,0.672,0.9699,0.672,0.9649,0.672,0.9902
0.673,0.9902,0.673,0.9712,0.673,0.9821,0.673,0.9699,0.673,0.9649,0.673,0.9902
0.674,0.9902,0.674,0.9712,0.674,0.9821,0.674,0.9699,0.674,0.9649,0.674,0.9902
0.675,0.9911,0.675,0.9712,0.675,0.9821,0.675,0.9699,0.675,0.9649,0.675,0.9902
0.676,0.9911,0.676,0.9712,0.676,0.9825,0.676,0.9704,0.676,0.9649,0.676,0.9902
0.677,0.9916,0.677,0.9712,0.677,0.9825,0.677,0.9704,0.677,0.9655,0.677,0.9902
0.678,0.9916,0.678,0.9712,0.678,0.9825,0.678,0.9714,0.678,0.9655,0.678,0.9902
0.679,0.992,0.679,0.9712,0.679,0.9825,0.679,0.9714,0.679,0.9655,0.679,0.9902
0.68,0.992,0.68,0.9712,0.68,0.9829,0.68,0.9719,0.68,0.9655,0.68,0.9902
0.681,0.992,0.681,0.9716,0.681,0.9829,0.681,0.9723,0.681,0.9655,0.681,0.9902
0.682,0.992,0.682,0.9719,0.682,0.9829,0.682,0.9723,0.682,0.9655,0.682,0.9902
0.683,0.992,0.683,0.9719,0.683,0.9829,0.683,0.9723,0.683,0.9662,0.683,0.9902
0.684,0.992,0.684,0.9719,0.684,0.9833,0.684,0.9723,0.684,0.9662,0.684,0.9902
0.685,0.992,0.685,0.9719,0.685,0.9833,0.685,0.9723,0.685,0.9662,0.685,0.9902
0.686,0.992,0.686,0.9719,0.686,0.9833,0.686,0.9723,0.686,0.9662,0.686,0.9902
0.687,0.992,0.687,0.9719,0.687,0.9833,0.687,0.9728,0.687,0.9675,0.687,0.9906
0.688,0.992,0.688,0.9723,0.688,0.9833,0.688,0.9728,0.688,0.9675,0.688,0.9906
0.689,0.992,0.689,0.9723,0.689,0.9837,0.689,0.9728,0.689,0.9675,0.689,0.9908
0.69,0.992,0.69,0.9723,0.69,0.9841,0.69,0.9728,0.69,0.9682,0.69,0.9908
0.691,0.992,0.691,0.9723,0.691,0.9841,0.691,0.9728,0.691,0.9682,0.691,0.9908
0.692,0.992,0.692,0.9723,0.692,0.9841,0.692,0.9728,0.692,0.9682,0.692,0.9908
0.693,0.9925,0.693,0.9723,0.693,0.9841,0.693,0.9733,0.693,0.9682,0.693,0.991
0.694,0.9925,0.694,0.973,0.694,0.9841,0.694,0.9733,0.694,0.9682,0.694,0.991
0.695,0.9925,0.695,0.9734,0.695,0.9841,0.695,0.9733,0.695,0.9682,0.695,0.9912
0.696,0.9925,0.696,0.9734,0.696,0.985,0.696,0.9743,0.696,0.9682,0.696,0.9912
0.697,0.9925,0.697,0.9741,0.697,0.985,0.697,0.9748,0.697,0.9682,0.697,0.9912
0.698,0.9925,0.698,0.9745,0.698,0.985,0.698,0.9748,0.698,0.9682,0.698,0.9914
0.699,0.9925,0.699,0.9752,0.699,0.985,0.699,0.9748,0.699,0.9682,0.699,0.9914
0.7,0.9925,0.7,0.9752,0.7,0.985,0.7,0.9748,0.7,0.9682,0.7,0.9916
0.701,0.9925,0.701,0.9752,0.701,0.985,0.701,0.9748,0.701,0.9682,0.701,0.9916
0.702,0.9925,0.702,0.9756,0.702,0.9854,0.702,0.9748,0.702,0.9682,0.702,0.9917
0.703,0.9925,0.703,0.9756,0.703,0.9854,0.703,0.9748,0.703,0.9682,0.703,0.9917
0.704,0.9929,0.704,0.9759,0.704,0.9854,0.704,0.9748,0.704,0.9682,0.704,0.9917
0.705,0.9929,0.705,0.9759,0.705,0.9854,0.705,0.9753,0.705,0.9682,0.705,0.9917
0.706,0.9929,0.706,0.9763,0.706,0.9858,0.706,0.9762,0.706,0.9682,0.706,0.9917
0.707,0.9929,0.707,0.9763,0.707,0.9858,0.707,0.9762,0.707,0.9689,0.707,0.9917
0.708,0.9929,0.708,0.9763,0.708,0.9858,0.708,0.9762,0.708,0.9689,0.708,0.9917
0.709,0.9929,0.709,0.9763,0.709,0.9858,0.709,0.9762,0.709,0.9689,0.709,0.9917
0.71,0.9929,0.71,0.9763,0.71,0.9862,0.71,0.9762,0.71,0.9689,0.71,0.9917
0.711,0.9929,0.711,0.9763,0.711,0.9871,0.711,0.9767,0.711,0.9689,0.711,0.9919
0.712,0.9929,0.712,0.9763,0.712,0.9871,0.712,0.9767,0.712,0.9695,0.712,0.9919
0.713,0.9929,0.713,0.9763,0.713,0.9875,0.713,0.9772,0.713,0.9695,0.713,0.9919
0.714,0.9929,0.714,0.9763,0.714,0.9875,0.714,0.9772,0.714,0.9695,0.714,0.9919
0.715,0.9929,0.715,0.9767,0.715,0.9875,0.715,0.9772,0.715,0.9702,0.715,0.9925
0.716,0.9929,0.716,0.977,0.716,0.9875,0.716,0.9772,0.716,0.9702,0.716,0.9925
0.717,0.9934,0.717,0.977,0.717,0.9883,0.717,0.9772,0.717,0.9702,0.717,0.9925
0.718,0.9934,0.718,0.9774,0.718,0.9883,0.718,0.9777,0.718,0.9702,0.718,0.9925
0.719,0.9934,0.719,0.9774,0.719,0.9883,0.719,0.9777,0.719,0.9702,0.719,0.9925
0.72,0.9934,0.72,0.9778,0.72,0.9887,0.72,0.9777,0.72,0.9702,0.72,0.9929
0.721,0.9934,0.721,0.9781,0.721,0.9892,0.721,0.9777,0.721,0.9702,0.721,0.9929
0.722,0.9934,0.722,0.9781,0.722,0.9892,0.722,0.9777,0.722,0.9702,0.722,0.9929
0.723,0.9934,0.723,0.9781,0.723,0.9892,0.723,0.9777,0.723,0.9702,0.723,0.9929
0.724,0.9934,0.724,0.9781,0.724,0.9892,0.724,0.9777,0.724,0.9702,0.724,0.9929
0.725,0.9934,0.725,0.9781,0.725,0.9892,0.725,0.9777,0.725,0.9702,0.725,0.9929
0.726,0.9934,0.726,0.9781,0.726,0.9892,0.726,0.9777,0.726,0.9702,0.726,0.9929
0.727,0.9934,0.727,0.9781,0.727,0.9892,0.727,0.9787,0.727,0.9702,0.727,0.9931
0.728,0.9934,0.728,0.9781,0.728,0.9892,0.728,0.9787,0.728,0.9708,0.728,0.9931
0.729,0.9938,0.729,0.9781,0.729,0.9892,0.729,0.9787,0.729,0.9715,0.729,0.9934
0.73,0.9938,0.73,0.9785,0.73,0.9892,0.73,0.9791,0.73,0.9715,0.73,0.9934
0.731,0.9938,0.731,0.9789,0.731,0.9892,0.731,0.9791,0.731,0.9715,0.731,0.9934
0.732,0.9938,0.732,0.9789,0.732,0.9892,0.732,0.9796,0.732,0.9715,0.732,0.9936
0.733,0.9938,0.733,0.9792,0.733,0.9892,0.733,0.9796,0.733,0.9715,0.733,0.9936
0.734,0.9938,0.734,0.9792,0.734,0.99,0.734,0.9796,0.734,0.9715,0.734,0.9936
0.735,0.9938,0.735,0.9799,0.735,0.99,0.735,0.9796,0.735,0.9715,0.735,0.9936
0.736,0.9938,0.736,0.9799,0.736,0.99,0.736,0.9806,0.736,0.9722,0.736,0.9936
0.737,0.9938,0.737,0.9799,0.737,0.99,0.737,0.9811,0.737,0.9722,0.737,0.9936
0.738,0.9938,0.738,0.9799,0.738,0.99,0.738,0.9811,0.738,0.9722,0.738,0.9936
0.739,0.9938,0.739,0.9803,0.739,0.99,0.739,0.9816,0.739,0.9722,0.739,0.994
0.74,0.9938,0.74,0.9803,0.74,0.99,0.74,0.9816,0.74,0.9722,0.74,0.9942
0.741,0.9938,0.741,0.9803,0.741,0.99,0.741,0.9816,0.741,0.9722,0.741,0.9942
0.742,0.9938,0.742,0.9803,0.742,0.99,0.742,0.982,0.742,0.9722,0.742,0.9942
0.743,0.9938,0.743,0.9807,0.743,0.9904,0.743,0.982,0.743,0.9722,0.743,0.9942
0.744,0.9938,0.744,0.9807,0.744,0.9904,0.744,0.982,0.744,0.9722,0.744,0.9946
0.745,0.9938,0.745,0.9807,0.745,0.9904,0.745,0.982,0.745,0.9722,0.745,0.9946
0.746,0.9938,0.746,0.9807,0.746,0.9904,0.746,0.982,0.746,0.9735,0.746,0.9946
0.747,0.9938,0.747,0.981,0.747,0.9904,0.747,0.982,0.747,0.9735,0.747,0.9946
0.748,0.9938,0.748,0.9818,0.748,0.9904,0.748,0.982,0.748,0.9735,0.748,0.9947
0.749,0.9938,0.749,0.9818,0.749,0.9904,0.749,0.9825,0.749,0.9735,0.749,0.9949
0.75,0.9938,0.75,0.9825,0.75,0.9904,0.75,0.9825,0.75,0.9735,0.75,0.9951
0.751,0.9938,0.751,0.9825,0.751,0.9904,0.751,0.983,0.751,0.9742,0.751,0.9951
0.752,0.9938,0.752,0.9829,0.752,0.9904,0.752,0.983,0.752,0.9742,0.752,0.9951
0.753,0.9938,0.753,0.9836,0.753,0.9908,0.753,0.983,0.753,0.9742,0.753,0.9951
0.754,0.9938,0.754,0.9836,0.754,0.9908,0.754,0.983,0.754,0.9742,0.754,0.9953
0.755,0.9938,0.755,0.9836,0.755,0.9912,0.755,0.983,0.755,0.9742,0.755,0.9953
0.756,0.9938,0.756,0.9836,0.756,0.9912,0.756,0.983,0.756,0.9742,0.756,0.9953
0.757,0.9938,0.757,0.9836,0.757,0.9912,0.757,0.983,0.757,0.9742,0.757,0.9953
0.758,0.9938,0.758,0.9836,0.758,0.9912,0.758,0.983,0.758,0.9748,0.758,0.9953
0.759,0.9938,0.759,0.9836,0.759,0.9917,0.759,0.983,0.759,0.9748,0.759,0.9953
0.76,0.9938,0.76,0.9836,0.76,0.9917,0.76,0.983,0.76,0.9748,0.76,0.9953
0.761,0.9938,0.761,0.9836,0.761,0.9917,0.761,0.9835,0.761,0.9748,0.761,0.9953
0.762,0.9947,0.762,0.984,0.762,0.9917,0.762,0.9835,0.762,0.9748,0.762,0.9953
0.763,0.9947,0.763,0.984,0.763,0.9921,0.763,0.984,0.763,0.9748,0.763,0.9953
0.764,0.9947,0.764,0.984,0.764,0.9921,0.764,0.984,0.764,0.9748,0.764,0.9953
0.765,0.9947,0.765,0.984,0.765,0.9921,0.765,0.984,0.765,0.9748,0.765,0.9953
0.766,0.9947,0.766,0.984,0.766,0.9921,0.766,0.984,0.766,0.9755,0.766,0.9953
0.767,0.9947,0.767,0.984,0.767,0.9925,0.767,0.9845,0.767,0.9755,0.767,0.9953
0.768,0.9947,0.768,0.984,0.768,0.9925,0.768,0.9845,0.768,0.9755,0.768,0.9953
0.769,0.9947,0.769,0.9843,0.769,0.9929,0.769,0.9845,0.769,0.9761,0.769,0.9955
0.77,0.9947,0.77,0.9843,0.77,0.9929,0.77,0.9845,0.77,0.9761,0.77,0.9955
0.771,0.9947,0.771,0.9854,0.771,0.9929,0.771,0.9845,0.771,0.9768,0.771,0.9955
0.772,0.9947,0.772,0.9854,0.772,0.9929,0.772,0.9845,0.772,0.9768,0.772,0.9955
0.773,0.9947,0.773,0.9858,0.773,0.9933,0.773,0.985,0.773,0.9768,0.773,0.9955
0.774,0.9947,0.774,0.9858,0.774,0.9933,0.774,0.985,0.774,0.9768,0.774,0.9955
0.775,0.9947,0.775,0.9858,0.775,0.9933,0.775,0.9859,0.775,0.9768,0.775,0.9957
0.776,0.9947,0.776,0.9858,0.776,0.9937,0.776,0.9859,0.776,0.9775,0.776,0.9959
0.777,0.9947,0.777,0.9861,0.777,0.9937,0.777,0.9859,0.777,0.9775,0.777,0.9959
0.778,0.9947,0.778,0.9861,0.778,0.9937,0.778,0.9859,0.778,0.9775,0.778,0.9959
0.779,0.9947,0.779,0.9861,0.779,0.9937,0.779,0.9869,0.779,0.9781,0.779,0.9961
0.78,0.9947,0.78,0.9861,0.78,0.9937,0.78,0.9869,0.78,0.9781,0.78,0.9961
0.781,0.9947,0.781,0.9861,0.781,0.9937,0.781,0.9869,0.781,0.9781,0.781,0.9961
0.782,0.9947,0.782,0.9861,0.782,0.9942,0.782,0.9874,0.782,0.9781,0.782,0.9961
0.783,0.9947,0.783,0.9861,0.783,0.9946,0.783,0.9874,0.783,0.9781,0.783,0.9961
0.784,0.9947,0.784,0.9861,0.784,0.9946,0.784,0.9874,0.784,0.9781,0.784,0.9961
0.785,0.9947,0.785,0.9861,0.785,0.9946,0.785,0.9874,0.785,0.9781,0.785,0.9961
0.786,0.9947,0.786,0.9861,0.786,0.9946,0.786,0.9879,0.786,0.9781,0.786,0.9961
0.787,0.9947,0.787,0.9865,0.787,0.9946,0.787,0.9879,0.787,0.9781,0.787,0.9961
0.788,0.9951,0.788,0.9869,0.788,0.9946,0.788,0.9879,0.788,0.9781,0.788,0.9961
0.789,0.9956,0.789,0.9872,0.789,0.995,0.789,0.9879,0.789,0.9781,0.789,0.9961
0.79,0.9956,0.79,0.9872,0.79,0.995,0.79,0.9879,0.79,0.9781,0.79,0.9961
0.791,0.9956,0.791,0.9872,0.791,0.995,0.791,0.9879,0.791,0.9795,0.791,0.9962
0.792,0.9956,0.792,0.9876,0.792,0.995,0.792,0.9879,0.792,0.9795,0.792,0.9962
0.793,0.996,0.793,0.9876,0.793,0.995,0.793,0.9879,0.793,0.9795,0.793,0.9962
0.794,0.996,0.794,0.9876,0.794,0.995,0.794,0.9888,0.794,0.9795,0.794,0.9962
0.795,0.996,0.795,0.9876,0.795,0.9954,0.795,0.9888,0.795,0.9795,0.795,0.9962
0.796,0.996,0.796,0.9876,0.796,0.9954,0.796,0.9893,0.796,0.9795,0.796,0.9962
0.797,0.996,0.797,0.988,0.797,0.9954,0.797,0.9893,0.797,0.9801,0.797,0.9962
0.798,0.996,0.798,0.9883,0.798,0.9954,0.798,0.9893,0.798,0.9801,0.798,0.9962
0.799,0.996,0.799,0.9891,0.799,0.9954,0.799,0.9893,0.799,0.9808,0.799,0.9962
0.8,0.996,0.8,0.9891,0.8,0.9954,0.8,0.9893,0.8,0.9808,0.8,0.9962
0.801,0.996,0.801,0.9891,0.801,0.9954,0.801,0.9893,0.801,0.9808,0.801,0.9964
0.802,0.996,0.802,0.9891,0.802,0.9954,0.802,0.9893,0.802,0.9808,0.802,0.9964
0.803,0.996,0.803,0.9891,0.803,0.9954,0.803,0.9893,0.803,0.9808,0.803,0.9964
0.804,0.996,0.804,0.9891,0.804,0.9954,0.804,0.9893,0.804,0.9808,0.804,0.9964
0.805,0.996,0.805,0.9891,0.805,0.9954,0.805,0.9893,0.805,0.9808,0.805,0.9964
0.806,0.996,0.806,0.9891,0.806,0.9954,0.806,0.9893,0.806,0.9808,0.806,0.9966
0.807,0.996,0.807,0.9891,0.807,0.9954,0.807,0.9893,0.807,0.9808,0.807,0.9968
0.808,0.996,0.808,0.9891,0.808,0.9954,0.808,0.9893,0.808,0.9808,0.808,0.9968
0.809,0.996,0.809,0.9891,0.809,0.9954,0.809,0.9893,0.809,0.9808,0.809,0.9968
0.81,0.996,0.81,0.9894,0.81,0.9954,0.81,0.9898,0.81,0.9808,0.81,0.997
0.811,0.996,0.811,0.9894,0.811,0.9954,0.811,0.9898,0.811,0.9808,0.811,0.997
0.812,0.996,0.812,0.9894,0.812,0.9954,0.812,0.9898,0.812,0.9808,0.812,0.997
0.813,0.996,0.813,0.9902,0.813,0.9954,0.813,0.9903,0.813,0.9808,0.813,0.997
0.814,0.996,0.814,0.9902,0.814,0.9954,0.814,0.9903,0.814,0.9821,0.814,0.997
0.815,0.996,0.815,0.9902,0.815,0.9954,0.815,0.9903,0.815,0.9828,0.815,0.997
0.816,0.996,0.816,0.9905,0.816,0.9954,0.816,0.9903,0.816,0.9828,0.816,0.9972
0.817,0.996,0.817,0.9905,0.817,0.9954,0.817,0.9903,0.817,0.9834,0.817,0.9974
0.818,0.996,0.818,0.9905,0.818,0.9954,0.818,0.9903,0.818,0.9834,0.818,0.9974
0.819,0.996,0.819,0.9905,0.819,0.9954,0.819,0.9903,0.819,0.9834,0.819,0.9974
0.82,0.996,0.82,0.9905,0.82,0.9954,0.82,0.9908,0.82,0.9834,0.82,0.9974
0.821,0.996,0.821,0.9905,0.821,0.9954,0.821,0.9908,0.821,0.9841,0.821,0.9976
0.822,0.996,0.822,0.9905,0.822,0.9954,0.822,0.9908,0.822,0.9841,0.822,0.9976
0.823,0.996,0.823,0.9905,0.823,0.9954,0.823,0.9908,0.823,0.9841,0.823,0.9976
0.824,0.996,0.824,0.9909,0.824,0.9954,0.824,0.9908,0.824,0.9841,0.824,0.9976
0.825,0.996,0.825,0.9916,0.825,0.9954,0.825,0.9908,0.825,0.9841,0.825,0.9976
0.826,0.996,0.826,0.9916,0.826,0.9954,0.826,0.9908,0.826,0.9841,0.826,0.9977
0.827,0.996,0.827,0.9916,0.827,0.9954,0.827,0.9913,0.827,0.9841,0.827,0.9977
0.828,0.996,0.828,0.9916,0.828,0.9954,0.828,0.9913,0.828,0.9841,0.828,0.9977
0.829,0.996,0.829,0.992,0.829,0.9954,0.829,0.9913,0.829,0.9841,0.829,0.9977
0.83,0.996,0.83,0.992,0.83,0.9954,0.83,0.9918,0.83,0.9848,0.83,0.9979
0.831,0.996,0.831,0.992,0.831,0.9954,0.831,0.9918,0.831,0.9848,0.831,0.9981
0.832,0.996,0.832,0.992,0.832,0.9954,0.832,0.9918,0.832,0.9848,0.832,0.9983
0.833,0.996,0.833,0.992,0.833,0.9954,0.833,0.9918,0.833,0.9848,0.833,0.9983
0.834,0.996,0.834,0.9923,0.834,0.9958,0.834,0.9922,0.834,0.9848,0.834,0.9983
0.835,0.996,0.835,0.9923,0.835,0.9958,0.835,0.9922,0.835,0.9854,0.835,0.9983
0.836,0.996,0.836,0.9923,0.836,0.9962,0.836,0.9922,0.836,0.9854,0.836,0.9983
0.837,0.996,0.837,0.9923,0.837,0.9962,0.837,0.9927,0.837,0.9854,0.837,0.9983
0.838,0.996,0.838,0.9927,0.838,0.9967,0.838,0.9927,0.838,0.9854,0.838,0.9983
0.839,0.996,0.839,0.9927,0.839,0.9967,0.839,0.9927,0.839,0.9854,0.839,0.9983
0.84,0.996,0.84,0.9931,0.84,0.9967,0.84,0.9927,0.84,0.9861,0.84,0.9983
0.841,0.996,0.841,0.9931,0.841,0.9967,0.841,0.9927,0.841,0.9867,0.841,0.9983
0.842,0.9965,0.842,0.9931,0.842,0.9967,0.842,0.9927,0.842,0.9867,0.842,0.9983
0.843,0.9969,0.843,0.9934,0.843,0.9967,0.843,0.9927,0.843,0.9874,0.843,0.9985
0.844,0.9969,0.844,0.9934,0.844,0.9967,0.844,0.9927,0.844,0.9874,0.844,0.9985
0.845,0.9969,0.845,0.9934,0.845,0.9967,0.845,0.9932,0.845,0.9874,0.845,0.9985
0.846,0.9969,0.846,0.9934,0.846,0.9967,0.846,0.9932,0.846,0.9874,0.846,0.9985
0.847,0.9969,0.847,0.9938,0.847,0.9967,0.847,0.9932,0.847,0.9874,0.847,0.9987
0.848,0.9969,0.848,0.9942,0.848,0.9967,0.848,0.9932,0.848,0.9881,0.848,0.9989
0.849,0.9973,0.849,0.9942,0.849,0.9967,0.849,0.9932,0.849,0.9881,0.849,0.9989
0.85,0.9973,0.85,0.9942,0.85,0.9967,0.85,0.9932,0.85,0.9881,0.85,0.9989
0.851,0.9973,0.851,0.9942,0.851,0.9967,0.851,0.9932,0.851,0.9881,0.851,0.9989
0.852,0.9973,0.852,0.9945,0.852,0.9967,0.852,0.9932,0.852,0.9881,0.852,0.9989
0.853,0.9973,0.853,0.9945,0.853,0.9971,0.853,0.9932,0.853,0.9881,0.853,0.9989
0.854,0.9973,0.854,0.9945,0.854,0.9971,0.854,0.9942,0.854,0.9881,0.854,0.9991
0.855,0.9973,0.855,0.9945,0.855,0.9971,0.855,0.9942,0.855,0.9881,0.855,0.9992
0.856,0.9973,0.856,0.9945,0.856,0.9971,0.856,0.9947,0.856,0.9881,0.856,0.9994
0.857,0.9973,0.857,0.9945,0.857,0.9975,0.857,0.9947,0.857,0.9881,0.857,0.9994
0.858,0.9978,0.858,0.9945,0.858,0.9975,0.858,0.9947,0.858,0.9881,0.858,0.9994
0.859,0.9978,0.859,0.9945,0.859,0.9975,0.859,0.9947,0.859,0.9881,0.859,0.9994
0.86,0.9978,0.86,0.9945,0.86,0.9979,0.86,0.9947,0.86,0.9881,0.86,0.9994
0.861,0.9978,0.861,0.9949,0.861,0.9979,0.861,0.9947,0.861,0.9887,0.861,0.9994
0.862,0.9978,0.862,0.9949,0.862,0.9979,0.862,0.9947,0.862,0.9887,0.862,0.9994
0.863,0.9978,0.863,0.9949,0.863,0.9979,0.863,0.9947,0.863,0.9887,0.863,0.9994
0.864,0.9978,0.864,0.9953,0.864,0.9979,0.864,0.9947,0.864,0.9887,0.864,0.9994
0.865,0.9978,0.865,0.9953,0.865,0.9979,0.865,0.9947,0.865,0.9887,0.865,0.9994
0.866,0.9978,0.866,0.9953,0.866,0.9979,0.866,0.9947,0.866,0.9887,0.866,0.9994
0.867,0.9978,0.867,0.9953,0.867,0.9979,0.867,0.9947,0.867,0.9887,0.867,0.9994
0.868,0.9978,0.868,0.9953,0.868,0.9979,0.868,0.9947,0.868,0.9887,0.868,0.9994
0.869,0.9978,0.869,0.9953,0.869,0.9979,0.869,0.9947,0.869,0.9887,0.869,0.9994
0.87,0.9978,0.87,0.9953,0.87,0.9979,0.87,0.9947,0.87,0.9887,0.87,0.9994
0.871,0.9978,0.871,0.9953,0.871,0.9979,0.871,0.9947,0.871,0.9887,0.871,0.9994
0.872,0.9978,0.872,0.9956,0.872,0.9979,0.872,0.9947,0.872,0.9887,0.872,0.9994
0.873,0.9978,0.873,0.9956,0.873,0.9979,0.873,0.9947,0.873,0.9887,0.873,0.9994
0.874,0.9978,0.874,0.9956,0.874,0.9979,0.874,0.9947,0.874,0.9887,0.874,0.9994
0.875,0.9978,0.875,0.9956,0.875,0.9979,0.875,0.9951,0.875,0.9887,0.875,0.9994
0.876,0.9978,0.876,0.9956,0.876,0.9979,0.876,0.9951,0.876,0.9887,0.876,0.9994
0.877,0.9978,0.877,0.9956,0.877,0.9979,0.877,0.9951,0.877,0.9887,0.877,0.9994
0.878,0.9978,0.878,0.996,0.878,0.9979,0.878,0.9951,0.878,0.9894,0.878,0.9994
0.879,0.9978,0.879,0.996,0.879,0.9979,0.879,0.9951,0.879,0.9894,0.879,0.9994
0.88,0.9978,0.88,0.996,0.88,0.9979,0.88,0.9951,0.88,0.9894,0.88,0.9994
0.881,0.9978,0.881,0.996,0.881,0.9979,0.881,0.9951,0.881,0.9894,0.881,0.9994
0.882,0.9978,0.882,0.996,0.882,0.9979,0.882,0.9951,0.882,0.9894,0.882,0.9994
0.883,0.9978,0.883,0.996,0.883,0.9979,0.883,0.9951,0.883,0.9894,0.883,0.9994
0.884,0.9978,0.884,0.9964,0.884,0.9979,0.884,0.9956,0.884,0.9894,0.884,0.9994
0.885,0.9978,0.885,0.9964,0.885,0.9979,0.885,0.9956,0.885,0.9894,0.885,0.9994
0.886,0.9978,0.886,0.9964,0.886,0.9979,0.886,0.9956,0.886,0.9901,0.886,0.9994
0.887,0.9978,0.887,0.9964,0.887,0.9979,0.887,0.9961,0.887,0.9907,0.887,0.9994
0.888,0.9978,0.888,0.9964,0.888,0.9979,0.888,0.9961,0.888,0.9907,0.888,0.9994
0.889,0.9978,0.889,0.9964,0.889,0.9979,0.889,0.9961,0.889,0.9914,0.889,0.9994
0.89,0.9978,0.89,0.9964,0.89,0.9983,0.89,0.9961,0.89,0.9914,0.89,0.9994
0.891,0.9978,0.891,0.9964,0.891,0.9983,0.891,0.9961,0.891,0.9914,0.891,0.9994
0.892,0.9978,0.892,0.9964,0.892,0.9983,0.892,0.9961,0.892,0.9914,0.892,0.9994
0.893,0.9978,0.893,0.9964,0.893,0.9983,0.893,0.9961,0.893,0.9914,0.893,0.9994
0.894,0.9978,0.894,0.9964,0.894,0.9983,0.894,0.9961,0.894,0.9914,0.894,0.9994
0.895,0.9982,0.895,0.9967,0.895,0.9983,0.895,0.9961,0.895,0.9914,0.895,0.9994
0.896,0.9982,0.896,0.9967,0.896,0.9983,0.896,0.9961,0.896,0.9914,0.896,0.9994
0.897,0.9982,0.897,0.9967,0.897,0.9983,0.897,0.9966,0.897,0.9914,0.897,0.9994
0.898,0.9982,0.898,0.9967,0.898,0.9983,0.898,0.9966,0.898,0.9914,0.898,0.9994
0.899,0.9982,0.899,0.9967,0.899,0.9983,0.899,0.9971,0.899,0.9914,0.899,0.9994
0.9,0.9982,0.9,0.9967,0.9,0.9983,0.9,0.9971,0.9,0.9914,0.9,0.9994
0.901,0.9982,0.901,0.9967,0.901,0.9983,0.901,0.9971,0.901,0.9914,0.901,0.9994
0.902,0.9982,0.902,0.9967,0.902,0.9983,0.902,0.9971,0.902,0.9914,0.902,0.9994
0.903,0.9982,0.903,0.9967,0.903,0.9983,0.903,0.9971,0.903,0.992,0.903,0.9994
0.904,0.9982,0.904,0.9967,0.904,0.9983,0.904,0.9971,0.904,0.992,0.904,0.9996
0.905,0.9982,0.905,0.9967,0.905,0.9983,0.905,0.9971,0.905,0.992,0.905,0.9996
0.906,0.9982,0.906,0.9971,0.906,0.9983,0.906,0.9971,0.906,0.992,0.906,0.9996
0.907,0.9982,0.907,0.9971,0.907,0.9983,0.907,0.9971,0.907,0.992,0.907,0.9996
0.908,0.9982,0.908,0.9971,0.908,0.9983,0.908,0.9981,0.908,0.992,0.908,0.9996
0.909,0.9982,0.909,0.9971,0.909,0.9983,0.909,0.9985,0.909,0.992,0.909,0.9996
0.91,0.9982,0.91,0.9971,0.91,0.9983,0.91,0.9985,0.91,0.992,0.91,0.9996
0.911,0.9982,0.911,0.9971,0.911,0.9983,0.911,0.9985,0.911,0.992,0.911,0.9996
0.912,0.9982,0.912,0.9971,0.912,0.9983,0.912,0.9985,0.912,0.992,0.912,0.9996
0.913,0.9982,0.913,0.9971,0.913,0.9983,0.913,0.9985,0.913,0.992,0.913,0.9996
0.914,0.9982,0.914,0.9971,0.914,0.9983,0.914,0.9985,0.914,0.992,0.914,0.9996
0.915,0.9982,0.915,0.9971,0.915,0.9983,0.915,0.9985,0.915,0.9927,0.915,0.9996
0.916,0.9982,0.916,0.9971,0.916,0.9983,0.916,0.9985,0.916,0.9927,0.916,0.9996
0.917,0.9982,0.917,0.9974,0.917,0.9983,0.917,0.9985,0.917,0.9927,0.917,0.9996
0.918,0.9982,0.918,0.9978,0.918,0.9983,0.918,0.9985,0.918,0.9934,0.918,0.9996
0.919,0.9982,0.919,0.9978,0.919,0.9983,0.919,0.9985,0.919,0.994,0.919,0.9996
0.92,0.9982,0.92,0.9978,0.92,0.9983,0.92,0.9985,0.92,0.994,0.92,0.9996
0.921,0.9982,0.921,0.9978,0.921,0.9983,0.921,0.9985,0.921,0.994,0.921,0.9996
0.922,0.9982,0.922,0.9978,0.922,0.9983,0.922,0.9985,0.922,0.994,0.922,0.9996
0.923,0.9982,0.923,0.9982,0.923,0.9983,0.923,0.9985,0.923,0.994,0.923,0.9996
0.924,0.9982,0.924,0.9982,0.924,0.9983,0.924,0.9985,0.924,0.994,0.924,0.9996
0.925,0.9982,0.925,0.9982,0.925,0.9983,0.925,0.9985,0.925,0.994,0.925,0.9996
0.926,0.9982,0.926,0.9982,0.926,0.9983,0.926,0.9985,0.926,0.994,0.926,0.9996
0.927,0.9982,0.927,0.9982,0.927,0.9992,0.927,0.999,0.927,0.994,0.927,0.9996
0.928,0.9982,0.928,0.9982,0.928,0.9992,0.928,0.999,0.928,0.994,0.928,0.9996
0.929,0.9982,0.929,0.9982,0.929,0.9992,0.929,0.999,0.929,0.994,0.929,0.9996
0.93,0.9982,0.93,0.9982,0.93,0.9992,0.93,0.999,0.93,0.994,0.93,0.9996
0.931,0.9982,0.931,0.9982,0.931,0.9992,0.931,0.999,0.931,0.994,0.931,0.9996
0.932,0.9982,0.932,0.9982,0.932,0.9992,0.932,0.999,0.932,0.994,0.932,0.9996
0.933,0.9982,0.933,0.9982,0.933,0.9992,0.933,0.999,0.933,0.994,0.933,0.9996
0.934,0.9982,0.934,0.9982,0.934,0.9992,0.934,0.999,0.934,0.994,0.934,0.9996
0.935,0.9982,0.935,0.9982,0.935,0.9992,0.935,0.999,0.935,0.994,0.935,0.9996
0.936,0.9982,0.936,0.9982,0.936,0.9992,0.936,0.999,0.936,0.994,0.936,0.9996
0.937,0.9982,0.937,0.9982,0.937,0.9992,0.937,0.9995,0.937,0.994,0.937,0.9996
0.938,0.9982,0.938,0.9989,0.938,0.9992,0.938,0.9995,0.938,0.994,0.938,0.9996
0.939,0.9982,0.939,0.9989,0.939,0.9992,0.939,0.9995,0.939,0.994,0.939,0.9996
0.94,0.9982,0.94,0.9989,0.94,0.9992,0.94,0.9995,0.94,0.9954,0.94,0.9996
0.941,0.9982,0.941,0.9989,0.941,0.9992,0.941,0.9995,0.941,0.9954,0.941,0.9996
0.942,0.9982,0.942,0.9989,0.942,0.9992,0.942,0.9995,0.942,0.9954,0.942,0.9996
0.943,0.9982,0.943,0.9989,0.943,0.9992,0.943,0.9995,0.943,0.9954,0.943,0.9996
0.944,0.9982,0.944,0.9989,0.944,0.9992,0.944,0.9995,0.944,0.9954,0.944,0.9996
0.945,0.9982,0.945,0.9989,0.945,0.9992,0.945,0.9995,0.945,0.9954,0.945,0.9996
0.946,0.9982,0.946,0.9989,0.946,0.9992,0.946,0.9995,0.946,0.9954,0.946,0.9996
0.947,0.9982,0.947,0.9989,0.947,0.9992,0.947,0.9995,0.947,0.9954,0.947,0.9996
0.948,0.9982,0.948,0.9989,0.948,0.9996,0.948,0.9995,0.948,0.9954,0.948,0.9996
0.949,0.9982,0.949,0.9989,0.949,0.9996,0.949,0.9995,0.949,0.9954,0.949,0.9996
0.95,0.9982,0.95,0.9989,0.95,0.9996,0.95,1.0,0.95,0.996,0.95,0.9996
0.951,0.9982,0.951,0.9993,0.951,0.9996,0.951,1.0,0.951,0.996,0.951,0.9996
0.952,0.9982,0.952,0.9993,0.952,0.9996,0.952,1.0,0.952,0.9967,0.952,0.9996
0.953,0.9982,0.953,0.9993,0.953,0.9996,0.953,1.0,0.953,0.9967,0.953,0.9996
0.954,0.9982,0.954,0.9993,0.954,0.9996,0.954,1.0,0.954,0.9967,0.954,0.9996
0.955,0.9982,0.955,0.9993,0.955,0.9996,0.955,1.0,0.955,0.9967,0.955,0.9996
0.956,0.9982,0.956,0.9993,0.956,0.9996,0.956,1.0,0.956,0.9967,0.956,0.9998
0.957,0.9982,0.957,0.9993,0.957,0.9996,0.957,1.0,0.957,0.9967,0.957,0.9998
0.958,0.9982,0.958,0.9993,0.958,0.9996,0.958,1.0,0.958,0.9967,0.958,0.9998
0.959,0.9982,0.959,0.9993,0.959,0.9996,0.959,1.0,0.959,0.9967,0.959,0.9998
0.96,0.9982,0.96,0.9993,0.96,0.9996,0.96,1.0,0.96,0.9967,0.96,0.9998
0.961,0.9982,0.961,0.9993,0.961,0.9996,0.961,1.0,0.961,0.998,0.961,0.9998
0.962,0.9982,0.962,0.9993,0.962,0.9996,0.962,1.0,0.962,0.998,0.962,1.0
0.963,0.9982,0.963,0.9993,0.963,0.9996,0.963,1.0,0.963,0.998,0.963,1.0
0.964,0.9982,0.964,0.9993,0.964,0.9996,0.964,1.0,0.964,0.998,0.964,1.0
0.965,0.9987,0.965,0.9993,0.965,0.9996,0.965,1.0,0.965,0.998,0.965,1.0
0.966,0.9987,0.966,0.9993,0.966,0.9996,0.966,1.0,0.966,0.998,0.966,1.0
0.967,0.9987,0.967,0.9993,0.967,0.9996,0.967,1.0,0.967,0.998,0.967,1.0
0.968,0.9987,0.968,0.9993,0.968,1.0,0.968,1.0,0.968,0.998,0.968,1.0
0.969,0.9987,0.969,0.9993,0.969,1.0,0.969,1.0,0.969,0.9987,0.969,1.0
0.97,0.9987,0.97,0.9993,0.97,1.0,0.97,1.0,0.97,0.9987,0.97,1.0
0.971,0.9987,0.971,0.9993,0.971,1.0,0.971,1.0,0.971,0.9993,0.971,1.0
0.972,0.9987,0.972,0.9993,0.972,1.0,0.972,1.0,0.972,0.9993,0.972,1.0
0.973,0.9987,0.973,0.9993,0.973,1.0,0.973,1.0,0.973,0.9993,0.973,1.0
0.974,0.9987,0.974,0.9993,0.974,1.0,0.974,1.0,0.974,0.9993,0.974,1.0
0.975,0.9987,0.975,0.9993,0.975,1.0,0.975,1.0,0.975,0.9993,0.975,1.0
0.976,0.9987,0.976,0.9993,0.976,1.0,0.976,1.0,0.976,0.9993,0.976,1.0
0.977,0.9987,0.977,0.9996,0.977,1.0,0.977,1.0,0.977,0.9993,0.977,1.0
0.978,0.9987,0.978,0.9996,0.978,1.0,0.978,1.0,0.978,0.9993,0.978,1.0
0.979,0.9987,0.979,1.0,0.979,1.0,0.979,1.0,0.979,0.9993,0.979,1.0
0.98,0.9987,0.98,1.0,0.98,1.0,0.98,1.0,0.98,0.9993,0.98,1.0
0.981,0.9987,0.981,1.0,0.981,1.0,0.981,1.0,0.981,0.9993,0.981,1.0
0.982,0.9991,0.982,1.0,0.982,1.0,0.982,1.0,0.982,0.9993,0.982,1.0
0.983,0.9991,0.983,1.0,0.983,1.0,0.983,1.0,0.983,0.9993,0.983,1.0
0.984,0.9991,0.984,1.0,0.984,1.0,0.984,1.0,0.984,0.9993,0.984,1.0
0.985,0.9996,0.985,1.0,0.985,1.0,0.985,1.0,0.985,0.9993,0.985,1.0
0.986,0.9996,0.986,1.0,0.986,1.0,0.986,1.0,0.986,0.9993,0.986,1.0
0.987,0.9996,0.987,1.0,0.987,1.0,0.987,1.0,0.987,0.9993,0.987,1.0
0.988,0.9996,0.988,1.0,0.988,1.0,0.988,1.0,0.988,0.9993,0.988,1.0
0.989,0.9996,0.989,1.0,0.989,1.0,0.989,1.0,0.989,0.9993,0.989,1.0
0.99,0.9996,0.99,1.0,0.99,1.0,0.99,1.0,0.99,0.9993,0.99,1.0
0.991,0.9996,0.991,1.0,0.991,1.0,0.991,1.0,0.991,0.9993,0.991,1.0
0.992,1.0,0.992,1.0,0.992,1.0,0.992,1.0,0.992,0.9993,0.992,1.0
0.993,1.0,0.993,1.0,0.993,1.0,0.993,1.0,0.993,0.9993,0.993,1.0
0.994,1.0,0.994,1.0,0.994,1.0,0.994,1.0,0.994,0.9993,0.994,1.0
0.995,1.0,0.995,1.0,0.995,1.0,0.995,1.0,0.995,0.9993,0.995,1.0
0.996,1.0,0.996,1.0,0.996,1.0,0.996,1.0,0.996,1.0,0.996,1.0
0.997,1.0,0.997,1.0,0.997,1.0,0.997,1.0,0.997,1.0,0.997,1.0
0.998,1.0,0.998,1.0,0.998,1.0,0.998,1.0,0.998,1.0,0.998,1.0
0.999,1.0,0.999,1.0,0.999,1.0,0.999,1.0,0.999,1.0,0.999,1.0
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/classification_MFTC_ROC_ood.csv <==
fpr-authority,tpr-authority,fpr-care,tpr-care,fpr-fairness,tpr-fairness,fpr-loyalty,tpr-loyalty,fpr-sanctity,tpr-sanctity,fpr-any,tpr-any
0.0,0.0044,0.0,0.0023,0.0,0.005,0.0,0.0006,0.0,0.003,0.0,0.0027
0.001,0.0304,0.001,0.0469,0.001,0.0434,0.001,0.0065,0.001,0.0386,0.001,0.0846
0.002,0.0496,0.002,0.0735,0.002,0.055,0.002,0.0235,0.002,0.0522,0.002,0.1077
0.003,0.0691,0.003,0.0972,0.003,0.0636,0.003,0.0311,0.003,0.0635,0.003,0.1293
0.004,0.0811,0.004,0.1125,0.004,0.0791,0.004,0.0405,0.004,0.072,0.004,0.1679
0.005,0.0914,0.005,0.125,0.005,0.0881,0.005,0.0459,0.005,0.0787,0.005,0.1791
0.006,0.0987,0.006,0.1373,0.006,0.0983,0.006,0.0587,0.006,0.0848,0.006,0.196
0.007,0.1059,0.007,0.1487,0.007,0.1032,0.007,0.0662,0.007,0.0921,0.007,0.2051
0.008,0.1149,0.008,0.1613,0.008,0.1128,0.008,0.0753,0.008,0.0984,0.008,0.2173
0.009,0.1253,0.009,0.1724,0.009,0.1208,0.009,0.0807,0.009,0.1065,0.009,0.2346
0.01,0.134,0.01,0.1783,0.01,0.1273,0.01,0.0856,0.01,0.1155,0.01,0.2504
0.011,0.1406,0.011,0.1877,0.011,0.1306,0.011,0.0922,0.011,0.1229,0.011,0.2655
0.012,0.1504,0.012,0.1928,0.012,0.1359,0.012,0.0974,0.012,0.1306,0.012,0.2722
0.013,0.1591,0.013,0.2006,0.013,0.1436,0.013,0.0994,0.013,0.1401,0.013,0.2792
0.014,0.1656,0.014,0.2084,0.014,0.1497,0.014,0.1056,0.014,0.1458,0.014,0.2859
0.015,0.1705,0.015,0.2168,0.015,0.1546,0.015,0.1097,0.015,0.1531,0.015,0.2975
0.016,0.1759,0.016,0.2256,0.016,0.1581,0.016,0.1164,0.016,0.1588,0.016,0.3093
0.017,0.1795,0.017,0.231,0.017,0.164,0.017,0.1223,0.017,0.1643,0.017,0.316
0.018,0.183,0.018,0.2386,0.018,0.1697,0.018,0.1255,0.018,0.1715,0.018,0.3283
0.019,0.1891,0.019,0.2481,0.019,0.1712,0.019,0.1306,0.019,0.1758,0.019,0.3423
0.02,0.1922,0.02,0.2541,0.02,0.1754,0.02,0.1375,0.02,0.1799,0.02,0.3477
0.021,0.1966,0.021,0.2589,0.021,0.1791,0.021,0.1442,0.021,0.1843,0.021,0.3575
0.022,0.202,0.022,0.2674,0.022,0.1829,0.022,0.1483,0.022,0.1889,0.022,0.3685
0.023,0.2063,0.023,0.2732,0.023,0.1867,0.023,0.1539,0.023,0.1951,0.023,0.3764
0.024,0.2111,0.024,0.2772,0.024,0.1903,0.024,0.1589,0.024,0.1999,0.024,0.3866
0.025,0.2175,0.025,0.2832,0.025,0.1939,0.025,0.1648,0.025,0.202,0.025,0.3936
0.026,0.2231,0.026,0.2882,0.026,0.199,0.026,0.1684,0.026,0.2064,0.026,0.4011
0.027,0.2276,0.027,0.2942,0.027,0.2041,0.027,0.175,0.027,0.2103,0.027,0.4093
0.028,0.2307,0.028,0.2973,0.028,0.2068,0.028,0.1794,0.028,0.2153,0.028,0.4161
0.029,0.2343,0.029,0.3009,0.029,0.2112,0.029,0.1832,0.029,0.2182,0.029,0.4219
0.03,0.2389,0.03,0.3057,0.03,0.2157,0.03,0.1874,0.03,0.2206,0.03,0.427
0.031,0.2431,0.031,0.3109,0.031,0.2205,0.031,0.1918,0.031,0.2229,0.031,0.4293
0.032,0.2485,0.032,0.3159,0.032,0.2258,0.032,0.196,0.032,0.2271,0.032,0.436
0.033,0.252,0.033,0.3177,0.033,0.2298,0.033,0.2008,0.033,0.2344,0.033,0.4389
0.034,0.2539,0.034,0.3214,0.034,0.2339,0.034,0.2032,0.034,0.2406,0.034,0.4437
0.035,0.2574,0.035,0.3258,0.035,0.2378,0.035,0.2067,0.035,0.2439,0.035,0.4477
0.036,0.2618,0.036,0.3282,0.036,0.241,0.036,0.2108,0.036,0.247,0.036,0.4546
0.037,0.2657,0.037,0.3304,0.037,0.2472,0.037,0.2137,0.037,0.249,0.037,0.4572
0.038,0.2694,0.038,0.3346,0.038,0.2493,0.038,0.218,0.038,0.2524,0.038,0.4606
0.039,0.2729,0.039,0.3387,0.039,0.2534,0.039,0.2207,0.039,0.256,0.039,0.4656
0.04,0.2748,0.04,0.3445,0.04,0.2563,0.04,0.2247,0.04,0.2598,0.04,0.4716
0.041,0.2781,0.041,0.3489,0.041,0.259,0.041,0.2288,0.041,0.263,0.041,0.4754
0.042,0.2828,0.042,0.3524,0.042,0.2624,0.042,0.2336,0.042,0.2653,0.042,0.4803
0.043,0.2864,0.043,0.3549,0.043,0.2643,0.043,0.2353,0.043,0.2689,0.043,0.4825
0.044,0.289,0.044,0.3571,0.044,0.2662,0.044,0.2375,0.044,0.274,0.044,0.4853
0.045,0.2935,0.045,0.3612,0.045,0.2697,0.045,0.2409,0.045,0.2756,0.045,0.4885
0.046,0.2958,0.046,0.3659,0.046,0.2733,0.046,0.2424,0.046,0.2788,0.046,0.4912
0.047,0.2988,0.047,0.3692,0.047,0.2758,0.047,0.2448,0.047,0.2819,0.047,0.4987
0.048,0.3024,0.048,0.3732,0.048,0.2783,0.048,0.2466,0.048,0.285,0.048,0.5005
0.049,0.3074,0.049,0.3758,0.049,0.2798,0.049,0.2491,0.049,0.287,0.049,0.5045
0.05,0.3121,0.05,0.38,0.05,0.2832,0.05,0.2515,0.05,0.2903,0.05,0.5062
0.051,0.3169,0.051,0.3844,0.051,0.2854,0.051,0.2537,0.051,0.2927,0.051,0.51
0.052,0.3199,0.052,0.3876,0.052,0.2884,0.052,0.2574,0.052,0.2984,0.052,0.5113
0.053,0.3231,0.053,0.3913,0.053,0.2906,0.053,0.2615,0.053,0.3005,0.053,0.516
0.054,0.3256,0.054,0.3959,0.054,0.2926,0.054,0.2639,0.054,0.3035,0.054,0.5186
0.055,0.3296,0.055,0.4016,0.055,0.2954,0.055,0.2672,0.055,0.3077,0.055,0.5222
0.056,0.3323,0.056,0.4065,0.056,0.2977,0.056,0.2699,0.056,0.3111,0.056,0.5244
0.057,0.3369,0.057,0.4092,0.057,0.2992,0.057,0.2733,0.057,0.3127,0.057,0.5288
0.058,0.3388,0.058,0.4108,0.058,0.3013,0.058,0.276,0.058,0.3175,0.058,0.5308
0.059,0.3426,0.059,0.4138,0.059,0.3051,0.059,0.2785,0.059,0.3206,0.059,0.5354
0.06,0.3444,0.06,0.4159,0.06,0.3093,0.06,0.2803,0.06,0.3235,0.06,0.537
0.061,0.3484,0.061,0.4192,0.061,0.3121,0.061,0.2829,0.061,0.3253,0.061,0.5439
0.062,0.352,0.062,0.4214,0.062,0.3145,0.062,0.2856,0.062,0.3267,0.062,0.5463
0.063,0.3545,0.063,0.4232,0.063,0.3171,0.063,0.288,0.063,0.3288,0.063,0.5488
0.064,0.3578,0.064,0.4259,0.064,0.3196,0.064,0.2902,0.064,0.3314,0.064,0.5503
0.065,0.3592,0.065,0.4288,0.065,0.3219,0.065,0.2922,0.065,0.3341,0.065,0.5515
0.066,0.3613,0.066,0.4318,0.066,0.3242,0.066,0.294,0.066,0.3366,0.066,0.5551
0.067,0.3635,0.067,0.4339,0.067,0.3266,0.067,0.295,0.067,0.3404,0.067,0.5572
0.068,0.3654,0.068,0.4369,0.068,0.3287,0.068,0.2965,0.068,0.3436,0.068,0.5585
0.069,0.3682,0.069,0.44,0.069,0.3313,0.069,0.2981,0.069,0.3467,0.069,0.5634
0.07,0.3706,0.07,0.4422,0.07,0.3341,0.07,0.2996,0.07,0.3493,0.07,0.5654
0.071,0.3725,0.071,0.446,0.071,0.3353,0.071,0.3004,0.071,0.3518,0.071,0.5684
0.072,0.3747,0.072,0.4477,0.072,0.3381,0.072,0.3035,0.072,0.354,0.072,0.5708
0.073,0.3767,0.073,0.4487,0.073,0.3399,0.073,0.3047,0.073,0.3568,0.073,0.575
0.074,0.3794,0.074,0.4522,0.074,0.3427,0.074,0.3066,0.074,0.3595,0.074,0.5763
0.075,0.3827,0.075,0.4552,0.075,0.3456,0.075,0.3097,0.075,0.3613,0.075,0.5793
0.076,0.3849,0.076,0.458,0.076,0.3479,0.076,0.3123,0.076,0.3635,0.076,0.5826
0.077,0.3876,0.077,0.4608,0.077,0.3497,0.077,0.3145,0.077,0.3652,0.077,0.5847
0.078,0.3906,0.078,0.4633,0.078,0.3514,0.078,0.3169,0.078,0.3672,0.078,0.5871
0.079,0.3923,0.079,0.4652,0.079,0.3548,0.079,0.3195,0.079,0.3688,0.079,0.5887
0.08,0.3935,0.08,0.4678,0.08,0.356,0.08,0.3218,0.08,0.3705,0.08,0.5895
0.081,0.3964,0.081,0.4697,0.081,0.3578,0.081,0.3245,0.081,0.3733,0.081,0.5913
0.082,0.3988,0.082,0.4721,0.082,0.3594,0.082,0.3266,0.082,0.3757,0.082,0.5929
0.083,0.4012,0.083,0.4739,0.083,0.362,0.083,0.3289,0.083,0.3773,0.083,0.5944
0.084,0.4041,0.084,0.4763,0.084,0.3635,0.084,0.3316,0.084,0.379,0.084,0.5958
0.085,0.4063,0.085,0.478,0.085,0.3659,0.085,0.3338,0.085,0.3801,0.085,0.5986
0.086,0.4097,0.086,0.4796,0.086,0.3682,0.086,0.3362,0.086,0.3825,0.086,0.6007
0.087,0.4128,0.087,0.4821,0.087,0.3704,0.087,0.3386,0.087,0.3833,0.087,0.6033
0.088,0.4143,0.088,0.4847,0.088,0.3724,0.088,0.3411,0.088,0.385,0.088,0.6053
0.089,0.4158,0.089,0.4887,0.089,0.3756,0.089,0.3437,0.089,0.388,0.089,0.607
0.09,0.4179,0.09,0.4924,0.09,0.3782,0.09,0.3461,0.09,0.3914,0.09,0.6089
0.091,0.4207,0.091,0.4951,0.091,0.3791,0.091,0.3478,0.091,0.3929,0.091,0.6096
0.092,0.4226,0.092,0.4972,0.092,0.3817,0.092,0.3492,0.092,0.3955,0.092,0.6113
0.093,0.4243,0.093,0.4994,0.093,0.3828,0.093,0.3533,0.093,0.3971,0.093,0.6131
0.094,0.4257,0.094,0.5015,0.094,0.3866,0.094,0.3557,0.094,0.3989,0.094,0.6164
0.095,0.4277,0.095,0.5029,0.095,0.389,0.095,0.3569,0.095,0.4012,0.095,0.6179
0.096,0.4307,0.096,0.5052,0.096,0.3914,0.096,0.359,0.096,0.4038,0.096,0.6201
0.097,0.4321,0.097,0.5074,0.097,0.3932,0.097,0.3613,0.097,0.4069,0.097,0.6226
0.098,0.4344,0.098,0.5098,0.098,0.3951,0.098,0.3627,0.098,0.4079,0.098,0.6267
0.099,0.4366,0.099,0.5119,0.099,0.3965,0.099,0.3653,0.099,0.41,0.099,0.6288
0.1,0.4388,0.1,0.514,0.1,0.3993,0.1,0.3674,0.1,0.4128,0.1,0.6304
0.101,0.4413,0.101,0.5176,0.101,0.4011,0.101,0.369,0.101,0.4147,0.101,0.6315
0.102,0.4436,0.102,0.5199,0.102,0.4034,0.102,0.3707,0.102,0.416,0.102,0.6327
0.103,0.446,0.103,0.5218,0.103,0.4054,0.103,0.3719,0.103,0.4183,0.103,0.6348
0.104,0.4467,0.104,0.5241,0.104,0.4063,0.104,0.3732,0.104,0.4204,0.104,0.6361
0.105,0.4496,0.105,0.5269,0.105,0.4083,0.105,0.3763,0.105,0.4229,0.105,0.6381
0.106,0.4509,0.106,0.5305,0.106,0.4096,0.106,0.3774,0.106,0.4252,0.106,0.6389
0.107,0.4536,0.107,0.5321,0.107,0.4115,0.107,0.3794,0.107,0.427,0.107,0.6399
0.108,0.4558,0.108,0.5333,0.108,0.412,0.108,0.3817,0.108,0.4291,0.108,0.641
0.109,0.4582,0.109,0.5362,0.109,0.414,0.109,0.3835,0.109,0.4317,0.109,0.6432
0.11,0.4598,0.11,0.5383,0.11,0.4153,0.11,0.3873,0.11,0.4331,0.11,0.6458
0.111,0.4618,0.111,0.54,0.111,0.4169,0.111,0.3885,0.111,0.4351,0.111,0.6468
0.112,0.4643,0.112,0.5425,0.112,0.4182,0.112,0.39,0.112,0.4372,0.112,0.6485
0.113,0.4658,0.113,0.5435,0.113,0.4195,0.113,0.3922,0.113,0.4401,0.113,0.6489
0.114,0.4683,0.114,0.5456,0.114,0.4212,0.114,0.3946,0.114,0.4409,0.114,0.6512
0.115,0.47,0.115,0.5471,0.115,0.423,0.115,0.3959,0.115,0.4429,0.115,0.6533
0.116,0.4715,0.116,0.5488,0.116,0.425,0.116,0.3973,0.116,0.446,0.116,0.6547
0.117,0.4738,0.117,0.5498,0.117,0.4266,0.117,0.3992,0.117,0.4476,0.117,0.6558
0.118,0.476,0.118,0.5521,0.118,0.429,0.118,0.4013,0.118,0.4485,0.118,0.6578
0.119,0.4768,0.119,0.5541,0.119,0.4305,0.119,0.4021,0.119,0.4507,0.119,0.6602
0.12,0.4784,0.12,0.5557,0.12,0.4311,0.12,0.4039,0.12,0.4526,0.12,0.6615
0.121,0.4814,0.121,0.5576,0.121,0.4328,0.121,0.4057,0.121,0.4549,0.121,0.6643
0.122,0.4835,0.122,0.5588,0.122,0.4342,0.122,0.4074,0.122,0.4575,0.122,0.6654
0.123,0.4841,0.123,0.5615,0.123,0.4353,0.123,0.4082,0.123,0.4598,0.123,0.6682
0.124,0.4856,0.124,0.5637,0.124,0.4376,0.124,0.4103,0.124,0.4622,0.124,0.6698
0.125,0.4876,0.125,0.5654,0.125,0.4388,0.125,0.4113,0.125,0.4641,0.125,0.6718
0.126,0.4897,0.126,0.5669,0.126,0.44,0.126,0.4126,0.126,0.4665,0.126,0.6734
0.127,0.4905,0.127,0.5693,0.127,0.4413,0.127,0.4142,0.127,0.469,0.127,0.6743
0.128,0.4925,0.128,0.5709,0.128,0.4458,0.128,0.4165,0.128,0.4702,0.128,0.6762
0.129,0.4949,0.129,0.5728,0.129,0.4488,0.129,0.4176,0.129,0.4717,0.129,0.677
0.13,0.4968,0.13,0.5749,0.13,0.452,0.13,0.4197,0.13,0.4736,0.13,0.6782
0.131,0.498,0.131,0.5774,0.131,0.4547,0.131,0.4211,0.131,0.4755,0.131,0.68
0.132,0.4997,0.132,0.5799,0.132,0.4574,0.132,0.422,0.132,0.4771,0.132,0.6803
0.133,0.5012,0.133,0.5819,0.133,0.46,0.133,0.4232,0.133,0.4783,0.133,0.6825
0.134,0.5028,0.134,0.5849,0.134,0.4614,0.134,0.4246,0.134,0.4806,0.134,0.6838
0.135,0.5051,0.135,0.587,0.135,0.4632,0.135,0.4264,0.135,0.4827,0.135,0.6847
0.136,0.5069,0.136,0.59,0.136,0.4647,0.136,0.4272,0.136,0.4839,0.136,0.6858
0.137,0.5082,0.137,0.5927,0.137,0.4655,0.137,0.4286,0.137,0.4857,0.137,0.6879
0.138,0.5092,0.138,0.595,0.138,0.4667,0.138,0.4298,0.138,0.4877,0.138,0.6894
0.139,0.5122,0.139,0.598,0.139,0.4689,0.139,0.4309,0.139,0.4887,0.139,0.6906
0.14,0.5145,0.14,0.5993,0.14,0.4703,0.14,0.432,0.14,0.4912,0.14,0.6933
0.141,0.5166,0.141,0.6032,0.141,0.4717,0.141,0.4338,0.141,0.493,0.141,0.6952
0.142,0.5184,0.142,0.6045,0.142,0.4737,0.142,0.4351,0.142,0.4953,0.142,0.6965
0.143,0.5207,0.143,0.6068,0.143,0.476,0.143,0.4361,0.143,0.4962,0.143,0.6976
0.144,0.5218,0.144,0.6086,0.144,0.4777,0.144,0.4368,0.144,0.497,0.144,0.7
0.145,0.5229,0.145,0.6102,0.145,0.4791,0.145,0.4375,0.145,0.499,0.145,0.7017
0.146,0.524,0.146,0.6121,0.146,0.4804,0.146,0.438,0.146,0.5009,0.146,0.7034
0.147,0.5252,0.147,0.6142,0.147,0.4818,0.147,0.44,0.147,0.5015,0.147,0.7051
0.148,0.5265,0.148,0.6167,0.148,0.4831,0.148,0.4413,0.148,0.5022,0.148,0.7059
0.149,0.5274,0.149,0.618,0.149,0.4845,0.149,0.4422,0.149,0.5029,0.149,0.7068
0.15,0.529,0.15,0.6201,0.15,0.4859,0.15,0.4435,0.15,0.5042,0.15,0.7084
0.151,0.5301,0.151,0.6215,0.151,0.4878,0.151,0.4448,0.151,0.505,0.151,0.7093
0.152,0.5317,0.152,0.6224,0.152,0.489,0.152,0.4464,0.152,0.5062,0.152,0.7098
0.153,0.5332,0.153,0.6236,0.153,0.4899,0.153,0.4482,0.153,0.5078,0.153,0.7111
0.154,0.5348,0.154,0.625,0.154,0.4907,0.154,0.4508,0.154,0.5093,0.154,0.7116
0.155,0.5372,0.155,0.6263,0.155,0.4921,0.155,0.453,0.155,0.5111,0.155,0.7121
0.156,0.5383,0.156,0.6277,0.156,0.4929,0.156,0.4541,0.156,0.512,0.156,0.7137
0.157,0.5403,0.157,0.6292,0.157,0.4941,0.157,0.4558,0.157,0.5135,0.157,0.7152
0.158,0.5411,0.158,0.6304,0.158,0.4953,0.158,0.4578,0.158,0.515,0.158,0.7165
0.159,0.5425,0.159,0.632,0.159,0.4967,0.159,0.4603,0.159,0.5161,0.159,0.7192
0.16,0.5438,0.16,0.6333,0.16,0.4986,0.16,0.4608,0.16,0.5172,0.16,0.72
0.161,0.5455,0.161,0.6344,0.161,0.5004,0.161,0.4622,0.161,0.5185,0.161,0.7213
0.162,0.546,0.162,0.6354,0.162,0.5018,0.162,0.4632,0.162,0.5203,0.162,0.7231
0.163,0.5471,0.163,0.6366,0.163,0.5032,0.163,0.4642,0.163,0.5217,0.163,0.724
0.164,0.5479,0.164,0.6379,0.164,0.5046,0.164,0.4656,0.164,0.5231,0.164,0.7254
0.165,0.5485,0.165,0.6393,0.165,0.506,0.165,0.4661,0.165,0.5255,0.165,0.7257
0.166,0.5503,0.166,0.6409,0.166,0.5078,0.166,0.4671,0.166,0.5262,0.166,0.727
0.167,0.5514,0.167,0.6421,0.167,0.5092,0.167,0.4681,0.167,0.5282,0.167,0.7286
0.168,0.5535,0.168,0.643,0.168,0.5102,0.168,0.4697,0.168,0.5295,0.168,0.7307
0.169,0.5551,0.169,0.6444,0.169,0.5115,0.169,0.4714,0.169,0.5312,0.169,0.7327
0.17,0.5558,0.17,0.6458,0.17,0.5129,0.17,0.4725,0.17,0.5321,0.17,0.7334
0.171,0.5573,0.171,0.6472,0.171,0.5145,0.171,0.4742,0.171,0.5336,0.171,0.734
0.172,0.559,0.172,0.6494,0.172,0.5161,0.172,0.4752,0.172,0.5352,0.172,0.7349
0.173,0.5605,0.173,0.6503,0.173,0.517,0.173,0.4769,0.173,0.538,0.173,0.7362
0.174,0.5619,0.174,0.6517,0.174,0.5178,0.174,0.4784,0.174,0.5398,0.174,0.7377
0.175,0.563,0.175,0.653,0.175,0.5183,0.175,0.4796,0.175,0.5405,0.175,0.739
0.176,0.5642,0.176,0.6549,0.176,0.5193,0.176,0.4813,0.176,0.5424,0.176,0.7408
0.177,0.5655,0.177,0.6566,0.177,0.5207,0.177,0.4826,0.177,0.5433,0.177,0.7425
0.178,0.5678,0.178,0.6576,0.178,0.5227,0.178,0.4834,0.178,0.5451,0.178,0.7438
0.179,0.5694,0.179,0.6584,0.179,0.5242,0.179,0.4838,0.179,0.5463,0.179,0.745
0.18,0.5708,0.18,0.6595,0.18,0.5254,0.18,0.4844,0.18,0.5475,0.18,0.7476
0.181,0.5726,0.181,0.6605,0.181,0.5265,0.181,0.4863,0.181,0.549,0.181,0.7483
0.182,0.5733,0.182,0.6616,0.182,0.5286,0.182,0.4874,0.182,0.5503,0.182,0.7502
0.183,0.574,0.183,0.6627,0.183,0.5298,0.183,0.4885,0.183,0.5519,0.183,0.7521
0.184,0.5756,0.184,0.6633,0.184,0.5311,0.184,0.489,0.184,0.5548,0.184,0.7535
0.185,0.5771,0.185,0.6648,0.185,0.532,0.185,0.4907,0.185,0.5563,0.185,0.7549
0.186,0.5785,0.186,0.6663,0.186,0.5333,0.186,0.4924,0.186,0.5576,0.186,0.7571
0.187,0.58,0.187,0.6672,0.187,0.5348,0.187,0.4939,0.187,0.5588,0.187,0.759
0.188,0.5816,0.188,0.6683,0.188,0.5366,0.188,0.4947,0.188,0.5604,0.188,0.7599
0.189,0.5827,0.189,0.6698,0.189,0.5385,0.189,0.4957,0.189,0.5616,0.189,0.7616
0.19,0.5841,0.19,0.6712,0.19,0.5396,0.19,0.4965,0.19,0.5624,0.19,0.7628
0.191,0.5861,0.191,0.673,0.191,0.5416,0.191,0.4975,0.191,0.5642,0.191,0.7631
0.192,0.5877,0.192,0.6742,0.192,0.5426,0.192,0.4988,0.192,0.5649,0.192,0.7638
0.193,0.59,0.193,0.6751,0.193,0.5444,0.193,0.5005,0.193,0.5662,0.193,0.7658
0.194,0.591,0.194,0.6759,0.194,0.5457,0.194,0.501,0.194,0.5674,0.194,0.7665
0.195,0.5925,0.195,0.6772,0.195,0.5472,0.195,0.5022,0.195,0.5683,0.195,0.7675
0.196,0.5942,0.196,0.6787,0.196,0.5492,0.196,0.5029,0.196,0.5697,0.196,0.7681
0.197,0.5953,0.197,0.6799,0.197,0.5499,0.197,0.5036,0.197,0.5709,0.197,0.7695
0.198,0.5968,0.198,0.681,0.198,0.5507,0.198,0.5042,0.198,0.5713,0.198,0.7703
0.199,0.5977,0.199,0.6815,0.199,0.5521,0.199,0.5063,0.199,0.5731,0.199,0.7715
0.2,0.5997,0.2,0.6822,0.2,0.5534,0.2,0.507,0.2,0.5747,0.2,0.7722
0.201,0.6007,0.201,0.6827,0.201,0.5541,0.201,0.5079,0.201,0.5759,0.201,0.7728
0.202,0.6017,0.202,0.6836,0.202,0.5554,0.202,0.5088,0.202,0.5766,0.202,0.7737
0.203,0.6027,0.203,0.6847,0.203,0.5568,0.203,0.5105,0.203,0.5778,0.203,0.7746
0.204,0.6036,0.204,0.6862,0.204,0.5584,0.204,0.5113,0.204,0.5789,0.204,0.7757
0.205,0.605,0.205,0.6877,0.205,0.5599,0.205,0.5131,0.205,0.5797,0.205,0.7761
0.206,0.6056,0.206,0.6887,0.206,0.5618,0.206,0.514,0.206,0.5812,0.206,0.7767
0.207,0.6065,0.207,0.6906,0.207,0.5628,0.207,0.5146,0.207,0.5829,0.207,0.7788
0.208,0.6074,0.208,0.6921,0.208,0.5644,0.208,0.5161,0.208,0.5846,0.208,0.7795
0.209,0.6082,0.209,0.693,0.209,0.5661,0.209,0.5171,0.209,0.5856,0.209,0.78
0.21,0.6085,0.21,0.694,0.21,0.5677,0.21,0.5187,0.21,0.5865,0.21,0.7809
0.211,0.6095,0.211,0.6945,0.211,0.5691,0.211,0.5198,0.211,0.5884,0.211,0.7823
0.212,0.6114,0.212,0.6951,0.212,0.5699,0.212,0.5206,0.212,0.5902,0.212,0.7826
0.213,0.6124,0.213,0.697,0.213,0.5716,0.213,0.5218,0.213,0.591,0.213,0.7838
0.214,0.6133,0.214,0.6976,0.214,0.5734,0.214,0.5229,0.214,0.593,0.214,0.785
0.215,0.6142,0.215,0.6985,0.215,0.574,0.215,0.524,0.215,0.5935,0.215,0.7865
0.216,0.6147,0.216,0.6995,0.216,0.5764,0.216,0.5249,0.216,0.5943,0.216,0.787
0.217,0.6157,0.217,0.7009,0.217,0.5784,0.217,0.5259,0.217,0.5954,0.217,0.7882
0.218,0.616,0.218,0.7014,0.218,0.5795,0.218,0.5273,0.218,0.5966,0.218,0.789
0.219,0.618,0.219,0.7021,0.219,0.582,0.219,0.5276,0.219,0.5982,0.219,0.7896
0.22,0.6189,0.22,0.703,0.22,0.5828,0.22,0.5283,0.22,0.5996,0.22,0.7905
0.221,0.6196,0.221,0.7044,0.221,0.5842,0.221,0.5292,0.221,0.601,0.221,0.7917
0.222,0.6207,0.222,0.7059,0.222,0.5855,0.222,0.5313,0.222,0.6024,0.222,0.7927
0.223,0.6215,0.223,0.7068,0.223,0.5869,0.223,0.5324,0.223,0.6033,0.223,0.7936
0.224,0.6225,0.224,0.7073,0.224,0.5892,0.224,0.5336,0.224,0.604,0.224,0.795
0.225,0.6238,0.225,0.7085,0.225,0.5913,0.225,0.5351,0.225,0.6063,0.225,0.7956
0.226,0.6242,0.226,0.7097,0.226,0.5923,0.226,0.5366,0.226,0.6073,0.226,0.7964
0.227,0.6253,0.227,0.7106,0.227,0.5935,0.227,0.5383,0.227,0.6082,0.227,0.7972
0.228,0.6262,0.228,0.7118,0.228,0.5944,0.228,0.5391,0.228,0.61,0.228,0.7982
0.229,0.6266,0.229,0.713,0.229,0.5956,0.229,0.5406,0.229,0.6108,0.229,0.7988
0.23,0.6277,0.23,0.7143,0.23,0.5968,0.23,0.5414,0.23,0.6121,0.23,0.7996
0.231,0.6284,0.231,0.7165,0.231,0.5991,0.231,0.5423,0.231,0.613,0.231,0.8
0.232,0.6293,0.232,0.7176,0.232,0.601,0.232,0.5431,0.232,0.6146,0.232,0.8013
0.233,0.6303,0.233,0.7186,0.233,0.6022,0.233,0.5436,0.233,0.6161,0.233,0.8024
0.234,0.6313,0.234,0.7197,0.234,0.6033,0.234,0.5445,0.234,0.6169,0.234,0.8036
0.235,0.6322,0.235,0.7201,0.235,0.6052,0.235,0.5451,0.235,0.6183,0.235,0.8045
0.236,0.6332,0.236,0.7208,0.236,0.607,0.236,0.546,0.236,0.6196,0.236,0.8058
0.237,0.634,0.237,0.7219,0.237,0.6091,0.237,0.5463,0.237,0.6206,0.237,0.8069
0.238,0.6344,0.238,0.7231,0.238,0.6104,0.238,0.5467,0.238,0.6214,0.238,0.8083
0.239,0.6354,0.239,0.7236,0.239,0.6115,0.239,0.5481,0.239,0.6226,0.239,0.8091
0.24,0.6362,0.24,0.724,0.24,0.6127,0.24,0.5489,0.24,0.6232,0.24,0.8098
0.241,0.6374,0.241,0.7254,0.241,0.6143,0.241,0.5496,0.241,0.6239,0.241,0.8102
0.242,0.6382,0.242,0.7261,0.242,0.6161,0.242,0.5504,0.242,0.6248,0.242,0.8107
0.243,0.6394,0.243,0.727,0.243,0.617,0.243,0.551,0.243,0.6267,0.243,0.8111
0.244,0.6406,0.244,0.7285,0.244,0.6187,0.244,0.5517,0.244,0.6277,0.244,0.8119
0.245,0.6412,0.245,0.7303,0.245,0.6203,0.245,0.5523,0.245,0.6304,0.245,0.8127
0.246,0.6419,0.246,0.7321,0.246,0.6213,0.246,0.5535,0.246,0.6312,0.246,0.8137
0.247,0.6434,0.247,0.7335,0.247,0.6224,0.247,0.555,0.247,0.6322,0.247,0.8146
0.248,0.6443,0.248,0.7343,0.248,0.6241,0.248,0.556,0.248,0.6332,0.248,0.8154
0.249,0.6448,0.249,0.7356,0.249,0.6254,0.249,0.5572,0.249,0.6334,0.249,0.8167
0.25,0.6452,0.25,0.737,0.25,0.6281,0.25,0.5583,0.25,0.6345,0.25,0.8176
0.251,0.6459,0.251,0.738,0.251,0.6296,0.251,0.5594,0.251,0.6358,0.251,0.8182
0.252,0.6469,0.252,0.739,0.252,0.6308,0.252,0.5607,0.252,0.6361,0.252,0.8198
0.253,0.648,0.253,0.7401,0.253,0.6319,0.253,0.5617,0.253,0.6365,0.253,0.8204
0.254,0.6483,0.254,0.7409,0.254,0.6334,0.254,0.5632,0.254,0.6383,0.254,0.8209
0.255,0.6488,0.255,0.7419,0.255,0.6349,0.255,0.5638,0.255,0.6391,0.255,0.8214
0.256,0.6495,0.256,0.7426,0.256,0.636,0.256,0.5644,0.256,0.641,0.256,0.8225
0.257,0.65,0.257,0.7433,0.257,0.638,0.257,0.5652,0.257,0.6422,0.257,0.8236
0.258,0.6506,0.258,0.7445,0.258,0.6394,0.258,0.5666,0.258,0.6428,0.258,0.8242
0.259,0.6512,0.259,0.7454,0.259,0.6407,0.259,0.568,0.259,0.644,0.259,0.825
0.26,0.6519,0.26,0.7466,0.26,0.6429,0.26,0.5691,0.26,0.646,0.26,0.826
0.261,0.6529,0.261,0.7472,0.261,0.6441,0.261,0.5701,0.261,0.6476,0.261,0.8263
0.262,0.6539,0.262,0.7481,0.262,0.6464,0.262,0.5709,0.262,0.6485,0.262,0.8266
0.263,0.6543,0.263,0.7487,0.263,0.6479,0.263,0.5724,0.263,0.65,0.263,0.8272
0.264,0.6555,0.264,0.7496,0.264,0.6498,0.264,0.5733,0.264,0.6511,0.264,0.8277
0.265,0.656,0.265,0.7501,0.265,0.6506,0.265,0.5744,0.265,0.6517,0.265,0.8282
0.266,0.6574,0.266,0.7507,0.266,0.6524,0.266,0.5756,0.266,0.6529,0.266,0.8291
0.267,0.6582,0.267,0.7515,0.267,0.6533,0.267,0.5765,0.267,0.6535,0.267,0.8301
0.268,0.6594,0.268,0.7522,0.268,0.6544,0.268,0.5775,0.268,0.6548,0.268,0.8304
0.269,0.6618,0.269,0.7528,0.269,0.6562,0.269,0.5783,0.269,0.6549,0.269,0.8315
0.27,0.6623,0.27,0.7533,0.27,0.6583,0.27,0.5789,0.27,0.6562,0.27,0.832
0.271,0.6625,0.271,0.7543,0.271,0.6601,0.271,0.5804,0.271,0.6578,0.271,0.8323
0.272,0.6635,0.272,0.7549,0.272,0.6611,0.272,0.5811,0.272,0.6589,0.272,0.8332
0.273,0.664,0.273,0.7557,0.273,0.6622,0.273,0.5823,0.273,0.6601,0.273,0.8345
0.274,0.6647,0.274,0.7566,0.274,0.6632,0.274,0.5829,0.274,0.6613,0.274,0.8358
0.275,0.6651,0.275,0.7573,0.275,0.6647,0.275,0.584,0.275,0.6621,0.275,0.8366
0.276,0.6659,0.276,0.7579,0.276,0.6659,0.276,0.5846,0.276,0.6627,0.276,0.8373
0.277,0.6667,0.277,0.7585,0.277,0.6668,0.277,0.5856,0.277,0.6637,0.277,0.8382
0.278,0.6676,0.278,0.7597,0.278,0.6679,0.278,0.5864,0.278,0.6649,0.278,0.8386
0.279,0.6688,0.279,0.7602,0.279,0.6694,0.279,0.588,0.279,0.6659,0.279,0.8391
0.28,0.6694,0.28,0.7609,0.28,0.6707,0.28,0.5889,0.28,0.6667,0.28,0.8396
0.281,0.6699,0.281,0.7615,0.281,0.6715,0.281,0.5903,0.281,0.667,0.281,0.8402
0.282,0.6707,0.282,0.762,0.282,0.6725,0.282,0.5911,0.282,0.6676,0.282,0.8406
0.283,0.6711,0.283,0.7628,0.283,0.6738,0.283,0.5922,0.283,0.6691,0.283,0.8412
0.284,0.6721,0.284,0.7634,0.284,0.6757,0.284,0.593,0.284,0.67,0.284,0.8425
0.285,0.6727,0.285,0.7643,0.285,0.6773,0.285,0.5941,0.285,0.6702,0.285,0.8428
0.286,0.6733,0.286,0.7653,0.286,0.6791,0.286,0.5948,0.286,0.6707,0.286,0.8433
0.287,0.6746,0.287,0.7659,0.287,0.6801,0.287,0.5963,0.287,0.6721,0.287,0.8437
0.288,0.6757,0.288,0.7668,0.288,0.6813,0.288,0.5978,0.288,0.6728,0.288,0.8442
0.289,0.6764,0.289,0.7674,0.289,0.6822,0.289,0.5983,0.289,0.6744,0.289,0.8444
0.29,0.6772,0.29,0.768,0.29,0.6832,0.29,0.5991,0.29,0.6756,0.29,0.8446
0.291,0.6776,0.291,0.7684,0.291,0.6836,0.291,0.5997,0.291,0.676,0.291,0.8448
0.292,0.6781,0.292,0.7692,0.292,0.6854,0.292,0.6011,0.292,0.6773,0.292,0.8453
0.293,0.6787,0.293,0.77,0.293,0.686,0.293,0.6018,0.293,0.6792,0.293,0.8456
0.294,0.6789,0.294,0.7706,0.294,0.6872,0.294,0.6023,0.294,0.6805,0.294,0.8459
0.295,0.6794,0.295,0.7714,0.295,0.6881,0.295,0.6034,0.295,0.6826,0.295,0.8466
0.296,0.68,0.296,0.7719,0.296,0.6892,0.296,0.6043,0.296,0.6833,0.296,0.8471
0.297,0.6807,0.297,0.7722,0.297,0.6898,0.297,0.6048,0.297,0.6845,0.297,0.8476
0.298,0.6816,0.298,0.7728,0.298,0.6909,0.298,0.6053,0.298,0.6853,0.298,0.8479
0.299,0.6829,0.299,0.7736,0.299,0.6918,0.299,0.6061,0.299,0.6866,0.299,0.8486
0.3,0.6837,0.3,0.7738,0.3,0.6928,0.3,0.6069,0.3,0.6878,0.3,0.8493
0.301,0.6849,0.301,0.7743,0.301,0.6941,0.301,0.6082,0.301,0.6885,0.301,0.8498
0.302,0.6867,0.302,0.7747,0.302,0.6951,0.302,0.6093,0.302,0.6894,0.302,0.8507
0.303,0.6876,0.303,0.7753,0.303,0.6964,0.303,0.6102,0.303,0.69,0.303,0.8511
0.304,0.6887,0.304,0.7761,0.304,0.6975,0.304,0.6105,0.304,0.6914,0.304,0.8517
0.305,0.6893,0.305,0.7765,0.305,0.6993,0.305,0.6111,0.305,0.6922,0.305,0.8521
0.306,0.6895,0.306,0.777,0.306,0.7002,0.306,0.6125,0.306,0.6928,0.306,0.8524
0.307,0.6908,0.307,0.7776,0.307,0.7008,0.307,0.6131,0.307,0.694,0.307,0.8529
0.308,0.6914,0.308,0.7785,0.308,0.7023,0.308,0.6141,0.308,0.6949,0.308,0.8537
0.309,0.6918,0.309,0.7793,0.309,0.704,0.309,0.6148,0.309,0.6961,0.309,0.8542
0.31,0.6923,0.31,0.78,0.31,0.7052,0.31,0.6158,0.31,0.6967,0.31,0.8544
0.311,0.6927,0.311,0.7804,0.311,0.7066,0.311,0.617,0.311,0.6975,0.311,0.8548
0.312,0.6936,0.312,0.7808,0.312,0.708,0.312,0.6183,0.312,0.6987,0.312,0.8552
0.313,0.6948,0.313,0.7819,0.313,0.7088,0.313,0.619,0.313,0.6995,0.313,0.856
0.314,0.6953,0.314,0.7828,0.314,0.7095,0.314,0.62,0.314,0.7008,0.314,0.8563
0.315,0.6962,0.315,0.7832,0.315,0.7112,0.315,0.6212,0.315,0.7018,0.315,0.8568
0.316,0.6964,0.316,0.784,0.316,0.7124,0.316,0.6224,0.316,0.7028,0.316,0.8571
0.317,0.6969,0.317,0.7853,0.317,0.7138,0.317,0.6233,0.317,0.703,0.317,0.8572
0.318,0.6978,0.318,0.7859,0.318,0.7142,0.318,0.6254,0.318,0.7041,0.318,0.8577
0.319,0.698,0.319,0.7867,0.319,0.7152,0.319,0.6261,0.319,0.705,0.319,0.8581
0.32,0.6984,0.32,0.7873,0.32,0.716,0.32,0.6272,0.32,0.7064,0.32,0.8586
0.321,0.6988,0.321,0.7878,0.321,0.7171,0.321,0.6286,0.321,0.7075,0.321,0.8592
0.322,0.6991,0.322,0.7886,0.322,0.7177,0.322,0.6293,0.322,0.7089,0.322,0.8601
0.323,0.6996,0.323,0.7889,0.323,0.7187,0.323,0.6301,0.323,0.7097,0.323,0.8607
0.324,0.7,0.324,0.7894,0.324,0.72,0.324,0.6314,0.324,0.7107,0.324,0.8612
0.325,0.7009,0.325,0.7902,0.325,0.7203,0.325,0.6322,0.325,0.7115,0.325,0.862
0.326,0.7013,0.326,0.7908,0.326,0.7218,0.326,0.6341,0.326,0.7122,0.326,0.8625
0.327,0.702,0.327,0.791,0.327,0.7225,0.327,0.6346,0.327,0.7134,0.327,0.8633
0.328,0.7035,0.328,0.7921,0.328,0.7239,0.328,0.6351,0.328,0.7148,0.328,0.8634
0.329,0.7041,0.329,0.7924,0.329,0.7246,0.329,0.6355,0.329,0.716,0.329,0.8637
0.33,0.7043,0.33,0.7931,0.33,0.7258,0.33,0.6364,0.33,0.7174,0.33,0.8642
0.331,0.7048,0.331,0.7934,0.331,0.7272,0.331,0.6373,0.331,0.7189,0.331,0.865
0.332,0.7055,0.332,0.7941,0.332,0.7277,0.332,0.6392,0.332,0.7203,0.332,0.8654
0.333,0.7059,0.333,0.7948,0.333,0.7287,0.333,0.64,0.333,0.7209,0.333,0.8656
0.334,0.7064,0.334,0.7957,0.334,0.7291,0.334,0.6417,0.334,0.7219,0.334,0.8662
0.335,0.7069,0.335,0.7961,0.335,0.73,0.335,0.6427,0.335,0.7228,0.335,0.8664
0.336,0.7077,0.336,0.7964,0.336,0.7311,0.336,0.6436,0.336,0.7245,0.336,0.8665
0.337,0.709,0.337,0.7968,0.337,0.7324,0.337,0.6437,0.337,0.7252,0.337,0.8671
0.338,0.7097,0.338,0.7977,0.338,0.7328,0.338,0.6443,0.338,0.7262,0.338,0.8676
0.339,0.7102,0.339,0.7981,0.339,0.7343,0.339,0.645,0.339,0.7278,0.339,0.8678
0.34,0.7112,0.34,0.7989,0.34,0.7361,0.34,0.6455,0.34,0.7288,0.34,0.8685
0.341,0.7122,0.341,0.7994,0.341,0.7373,0.341,0.6462,0.341,0.7296,0.341,0.8688
0.342,0.7129,0.342,0.8,0.342,0.7379,0.342,0.6474,0.342,0.7301,0.342,0.8692
0.343,0.7134,0.343,0.8005,0.343,0.7388,0.343,0.6479,0.343,0.7306,0.343,0.8694
0.344,0.7141,0.344,0.8013,0.344,0.7391,0.344,0.6487,0.344,0.7309,0.344,0.8698
0.345,0.7147,0.345,0.8019,0.345,0.74,0.345,0.6502,0.345,0.7315,0.345,0.8706
0.346,0.7152,0.346,0.8025,0.346,0.7405,0.346,0.6509,0.346,0.7327,0.346,0.8714
0.347,0.7159,0.347,0.8029,0.347,0.7414,0.347,0.6523,0.347,0.7335,0.347,0.8721
0.348,0.7165,0.348,0.8032,0.348,0.742,0.348,0.6536,0.348,0.7343,0.348,0.8728
0.349,0.7176,0.349,0.8037,0.349,0.7433,0.349,0.6542,0.349,0.7358,0.349,0.873
0.35,0.7178,0.35,0.8043,0.35,0.7442,0.35,0.6547,0.35,0.736,0.35,0.8733
0.351,0.7184,0.351,0.8052,0.351,0.7456,0.351,0.6555,0.351,0.7368,0.351,0.8741
0.352,0.7184,0.352,0.8064,0.352,0.747,0.352,0.6568,0.352,0.7371,0.352,0.875
0.353,0.7191,0.353,0.8069,0.353,0.7482,0.353,0.6574,0.353,0.7375,0.353,0.8754
0.354,0.7199,0.354,0.8077,0.354,0.7489,0.354,0.6584,0.354,0.738,0.354,0.8756
0.355,0.7207,0.355,0.8081,0.355,0.7494,0.355,0.6592,0.355,0.739,0.355,0.876
0.356,0.7212,0.356,0.8086,0.356,0.7509,0.356,0.6601,0.356,0.7403,0.356,0.8761
0.357,0.7219,0.357,0.8094,0.357,0.7517,0.357,0.6606,0.357,0.7411,0.357,0.8764
0.358,0.7223,0.358,0.8101,0.358,0.753,0.358,0.6615,0.358,0.7417,0.358,0.8766
0.359,0.723,0.359,0.8106,0.359,0.7535,0.359,0.6623,0.359,0.7424,0.359,0.8769
0.36,0.7237,0.36,0.8117,0.36,0.7549,0.36,0.6628,0.36,0.7431,0.36,0.8775
0.361,0.7246,0.361,0.812,0.361,0.7556,0.361,0.6633,0.361,0.7444,0.361,0.878
0.362,0.7249,0.362,0.8123,0.362,0.7567,0.362,0.6643,0.362,0.7456,0.362,0.8786
0.363,0.7252,0.363,0.8131,0.363,0.7572,0.363,0.665,0.363,0.7463,0.363,0.879
0.364,0.7262,0.364,0.8139,0.364,0.7579,0.364,0.6661,0.364,0.7471,0.364,0.8799
0.365,0.7271,0.365,0.8142,0.365,0.7591,0.365,0.6668,0.365,0.7482,0.365,0.8804
0.366,0.7277,0.366,0.815,0.366,0.76,0.366,0.6672,0.366,0.7496,0.366,0.8809
0.367,0.7284,0.367,0.8153,0.367,0.7613,0.367,0.6681,0.367,0.7502,0.367,0.8812
0.368,0.7293,0.368,0.8159,0.368,0.7624,0.368,0.6694,0.368,0.7509,0.368,0.8816
0.369,0.7297,0.369,0.8169,0.369,0.7635,0.369,0.6704,0.369,0.7516,0.369,0.882
0.37,0.7301,0.37,0.817,0.37,0.7642,0.37,0.6709,0.37,0.7525,0.37,0.8822
0.371,0.7309,0.371,0.8177,0.371,0.7651,0.371,0.6718,0.371,0.7528,0.371,0.8826
0.372,0.7316,0.372,0.8185,0.372,0.7656,0.372,0.6728,0.372,0.7535,0.372,0.8827
0.373,0.7324,0.373,0.8193,0.373,0.7666,0.373,0.6736,0.373,0.7545,0.373,0.8829
0.374,0.733,0.374,0.8199,0.374,0.767,0.374,0.6749,0.374,0.7554,0.374,0.883
0.375,0.7333,0.375,0.8206,0.375,0.7678,0.375,0.6766,0.375,0.7559,0.375,0.8834
0.376,0.7337,0.376,0.8209,0.376,0.7689,0.376,0.6772,0.376,0.7571,0.376,0.8835
0.377,0.7338,0.377,0.8216,0.377,0.7704,0.377,0.6779,0.377,0.7583,0.377,0.884
0.378,0.7347,0.378,0.8224,0.378,0.7714,0.378,0.6788,0.378,0.7591,0.378,0.8843
0.379,0.7355,0.379,0.8231,0.379,0.7724,0.379,0.6804,0.379,0.7598,0.379,0.8846
0.38,0.736,0.38,0.8238,0.38,0.7739,0.38,0.681,0.38,0.7606,0.38,0.8848
0.381,0.737,0.381,0.8243,0.381,0.7747,0.381,0.6814,0.381,0.7614,0.381,0.8851
0.382,0.7374,0.382,0.8252,0.382,0.7752,0.382,0.6818,0.382,0.7622,0.382,0.8853
0.383,0.7378,0.383,0.8255,0.383,0.7759,0.383,0.6828,0.383,0.7624,0.383,0.8857
0.384,0.7386,0.384,0.826,0.384,0.7766,0.384,0.6836,0.384,0.7631,0.384,0.8865
0.385,0.7394,0.385,0.8265,0.385,0.7783,0.385,0.6844,0.385,0.7639,0.385,0.8873
0.386,0.7403,0.386,0.8268,0.386,0.7792,0.386,0.6854,0.386,0.7642,0.386,0.8875
0.387,0.7409,0.387,0.8271,0.387,0.7808,0.387,0.6866,0.387,0.7653,0.387,0.8877
0.388,0.7415,0.388,0.8277,0.388,0.7816,0.388,0.6869,0.388,0.7659,0.388,0.8881
0.389,0.7423,0.389,0.8288,0.389,0.7824,0.389,0.687,0.389,0.7664,0.389,0.8884
0.39,0.7427,0.39,0.8291,0.39,0.7832,0.39,0.6877,0.39,0.7671,0.39,0.8886
0.391,0.7434,0.391,0.8301,0.391,0.784,0.391,0.6888,0.391,0.7672,0.391,0.8892
0.392,0.744,0.392,0.8303,0.392,0.785,0.392,0.6898,0.392,0.7676,0.392,0.8896
0.393,0.7445,0.393,0.8309,0.393,0.7862,0.393,0.6903,0.393,0.768,0.393,0.8902
0.394,0.7449,0.394,0.8314,0.394,0.7872,0.394,0.691,0.394,0.7687,0.394,0.8904
0.395,0.7455,0.395,0.8321,0.395,0.7879,0.395,0.6918,0.395,0.7695,0.395,0.8907
0.396,0.7465,0.396,0.8327,0.396,0.789,0.396,0.6923,0.396,0.7705,0.396,0.8908
0.397,0.7474,0.397,0.833,0.397,0.79,0.397,0.6931,0.397,0.7713,0.397,0.8911
0.398,0.7476,0.398,0.8333,0.398,0.791,0.398,0.6937,0.398,0.7718,0.398,0.8914
0.399,0.7483,0.399,0.8338,0.399,0.7914,0.399,0.6945,0.399,0.7729,0.399,0.8919
0.4,0.7488,0.4,0.8342,0.4,0.7927,0.4,0.6954,0.4,0.7733,0.4,0.8924
0.401,0.7492,0.401,0.8347,0.401,0.7934,0.401,0.6962,0.401,0.774,0.401,0.8928
0.402,0.7498,0.402,0.8356,0.402,0.7939,0.402,0.6969,0.402,0.7748,0.402,0.893
0.403,0.7504,0.403,0.836,0.403,0.7945,0.403,0.6973,0.403,0.7761,0.403,0.8934
0.404,0.7507,0.404,0.8365,0.404,0.7952,0.404,0.6979,0.404,0.7766,0.404,0.8934
0.405,0.7513,0.405,0.8371,0.405,0.7964,0.405,0.6983,0.405,0.7775,0.405,0.894
0.406,0.7515,0.406,0.8376,0.406,0.797,0.406,0.6996,0.406,0.7782,0.406,0.8942
0.407,0.752,0.407,0.8381,0.407,0.7977,0.407,0.7,0.407,0.7789,0.407,0.8944
0.408,0.7528,0.408,0.8384,0.408,0.7984,0.408,0.7006,0.408,0.7791,0.408,0.8952
0.409,0.7535,0.409,0.8387,0.409,0.799,0.409,0.7013,0.409,0.7797,0.409,0.8953
0.41,0.7542,0.41,0.839,0.41,0.7995,0.41,0.7017,0.41,0.7802,0.41,0.8957
0.411,0.7552,0.411,0.8396,0.411,0.8001,0.411,0.7026,0.411,0.7806,0.411,0.8959
0.412,0.7562,0.412,0.84,0.412,0.8006,0.412,0.703,0.412,0.7811,0.412,0.8964
0.413,0.7566,0.413,0.8404,0.413,0.8014,0.413,0.7038,0.413,0.7823,0.413,0.8966
0.414,0.7569,0.414,0.841,0.414,0.803,0.414,0.7047,0.414,0.7827,0.414,0.8969
0.415,0.7574,0.415,0.8415,0.415,0.8035,0.415,0.7057,0.415,0.7832,0.415,0.8971
0.416,0.7578,0.416,0.842,0.416,0.8048,0.416,0.7064,0.416,0.7836,0.416,0.8976
0.417,0.7584,0.417,0.8427,0.417,0.806,0.417,0.7073,0.417,0.7836,0.417,0.8981
0.418,0.7591,0.418,0.843,0.418,0.8066,0.418,0.7081,0.418,0.7843,0.418,0.8982
0.419,0.7601,0.419,0.8433,0.419,0.8079,0.419,0.7087,0.419,0.7852,0.419,0.8989
0.42,0.7605,0.42,0.8436,0.42,0.809,0.42,0.7097,0.42,0.7852,0.42,0.8996
0.421,0.7613,0.421,0.844,0.421,0.8099,0.421,0.7104,0.421,0.7866,0.421,0.8997
0.422,0.762,0.422,0.8445,0.422,0.8106,0.422,0.7106,0.422,0.7874,0.422,0.9003
0.423,0.7626,0.423,0.8454,0.423,0.8117,0.423,0.711,0.423,0.7878,0.423,0.9004
0.424,0.7636,0.424,0.8458,0.424,0.8121,0.424,0.7115,0.424,0.7885,0.424,0.9008
0.425,0.7642,0.425,0.8462,0.425,0.8131,0.425,0.7124,0.425,0.7893,0.425,0.9012
0.426,0.7656,0.426,0.8467,0.426,0.8141,0.426,0.7131,0.426,0.7897,0.426,0.9015
0.427,0.7664,0.427,0.847,0.427,0.8152,0.427,0.714,0.427,0.7905,0.427,0.9018
0.428,0.7667,0.428,0.8473,0.428,0.8156,0.428,0.7145,0.428,0.7913,0.428,0.9019
0.429,0.7674,0.429,0.8476,0.429,0.817,0.429,0.7149,0.429,0.7919,0.429,0.902
0.43,0.7678,0.43,0.848,0.43,0.818,0.43,0.7156,0.43,0.7928,0.43,0.9023
0.431,0.7684,0.431,0.8484,0.431,0.8191,0.431,0.7166,0.431,0.7932,0.431,0.9024
0.432,0.7684,0.432,0.849,0.432,0.8198,0.432,0.7173,0.432,0.7937,0.432,0.9027
0.433,0.7691,0.433,0.8497,0.433,0.8203,0.433,0.7182,0.433,0.7946,0.433,0.903
0.434,0.7705,0.434,0.85,0.434,0.8213,0.434,0.7192,0.434,0.795,0.434,0.9032
0.435,0.7709,0.435,0.8508,0.435,0.8222,0.435,0.7195,0.435,0.7961,0.435,0.9034
0.436,0.7713,0.436,0.8513,0.436,0.8225,0.436,0.7198,0.436,0.7974,0.436,0.9038
0.437,0.772,0.437,0.8516,0.437,0.8234,0.437,0.7203,0.437,0.7985,0.437,0.9042
0.438,0.7724,0.438,0.8519,0.438,0.8242,0.438,0.721,0.438,0.7995,0.438,0.9045
0.439,0.773,0.439,0.8531,0.439,0.8249,0.439,0.7221,0.439,0.8006,0.439,0.9048
0.44,0.7738,0.44,0.8535,0.44,0.8259,0.44,0.7227,0.44,0.8015,0.44,0.9053
0.441,0.7746,0.441,0.8537,0.441,0.8267,0.441,0.7236,0.441,0.8027,0.441,0.9054
0.442,0.7753,0.442,0.854,0.442,0.8276,0.442,0.7239,0.442,0.8033,0.442,0.9063
0.443,0.7756,0.443,0.8545,0.443,0.8281,0.443,0.7243,0.443,0.8034,0.443,0.9066
0.444,0.7762,0.444,0.855,0.444,0.8285,0.444,0.725,0.444,0.8041,0.444,0.9072
0.445,0.7765,0.445,0.8551,0.445,0.8287,0.445,0.7259,0.445,0.8043,0.445,0.9077
0.446,0.7774,0.446,0.8559,0.446,0.8291,0.446,0.7266,0.446,0.8046,0.446,0.9081
0.447,0.7777,0.447,0.8567,0.447,0.8298,0.447,0.7275,0.447,0.8051,0.447,0.9085
0.448,0.7782,0.448,0.8572,0.448,0.8303,0.448,0.7286,0.448,0.8059,0.448,0.9087
0.449,0.7787,0.449,0.8578,0.449,0.8313,0.449,0.729,0.449,0.806,0.449,0.9093
0.45,0.7792,0.45,0.8579,0.45,0.8322,0.45,0.7294,0.45,0.8067,0.45,0.9095
0.451,0.7796,0.451,0.8591,0.451,0.833,0.451,0.7305,0.451,0.8079,0.451,0.9097
0.452,0.78,0.452,0.8597,0.452,0.8336,0.452,0.7311,0.452,0.8084,0.452,0.91
0.453,0.7803,0.453,0.86,0.453,0.8344,0.453,0.7318,0.453,0.8088,0.453,0.9102
0.454,0.7808,0.454,0.8609,0.454,0.8348,0.454,0.7323,0.454,0.8098,0.454,0.9102
0.455,0.7816,0.455,0.8615,0.455,0.8356,0.455,0.7326,0.455,0.8103,0.455,0.9104
0.456,0.7823,0.456,0.8618,0.456,0.8364,0.456,0.7336,0.456,0.8107,0.456,0.9105
0.457,0.7826,0.457,0.8623,0.457,0.8375,0.457,0.7341,0.457,0.8111,0.457,0.9106
0.458,0.7831,0.458,0.8626,0.458,0.8383,0.458,0.7348,0.458,0.8112,0.458,0.9108
0.459,0.7836,0.459,0.863,0.459,0.8386,0.459,0.7353,0.459,0.8117,0.459,0.911
0.46,0.7842,0.46,0.8635,0.46,0.8393,0.46,0.736,0.46,0.8123,0.46,0.9112
0.461,0.7846,0.461,0.8641,0.461,0.8397,0.461,0.7367,0.461,0.8128,0.461,0.9115
0.462,0.785,0.462,0.8645,0.462,0.8403,0.462,0.7384,0.462,0.8129,0.462,0.912
0.463,0.7851,0.463,0.865,0.463,0.8413,0.463,0.7391,0.463,0.8135,0.463,0.9122
0.464,0.7857,0.464,0.8655,0.464,0.8419,0.464,0.7397,0.464,0.8145,0.464,0.9123
0.465,0.7863,0.465,0.8656,0.465,0.8425,0.465,0.7401,0.465,0.8153,0.465,0.9128
0.466,0.7871,0.466,0.8659,0.466,0.8429,0.466,0.7404,0.466,0.8157,0.466,0.9132
0.467,0.7873,0.467,0.8661,0.467,0.8439,0.467,0.7405,0.467,0.8163,0.467,0.9133
0.468,0.7878,0.468,0.8664,0.468,0.8446,0.468,0.7422,0.468,0.8167,0.468,0.9136
0.469,0.7883,0.469,0.8667,0.469,0.8451,0.469,0.7429,0.469,0.8173,0.469,0.9138
0.47,0.789,0.47,0.867,0.47,0.8464,0.47,0.7436,0.47,0.8178,0.47,0.9141
0.471,0.7895,0.471,0.8673,0.471,0.8469,0.471,0.7444,0.471,0.8185,0.471,0.9143
0.472,0.79,0.472,0.8677,0.472,0.8471,0.472,0.7447,0.472,0.8196,0.472,0.9146
0.473,0.7907,0.473,0.8685,0.473,0.8479,0.473,0.7463,0.473,0.8204,0.473,0.9147
0.474,0.7911,0.474,0.8691,0.474,0.8488,0.474,0.7471,0.474,0.8212,0.474,0.9152
0.475,0.7916,0.475,0.8694,0.475,0.8489,0.475,0.7483,0.475,0.8218,0.475,0.9156
0.476,0.7921,0.476,0.87,0.476,0.8497,0.476,0.7492,0.476,0.8226,0.476,0.916
0.477,0.7922,0.477,0.8703,0.477,0.8504,0.477,0.7507,0.477,0.8229,0.477,0.9163
0.478,0.7928,0.478,0.8706,0.478,0.8513,0.478,0.7512,0.478,0.8235,0.478,0.9166
0.479,0.7931,0.479,0.871,0.479,0.8528,0.479,0.7518,0.479,0.8242,0.479,0.9169
0.48,0.7937,0.48,0.8718,0.48,0.8534,0.48,0.7524,0.48,0.8246,0.48,0.9176
0.481,0.7941,0.481,0.872,0.481,0.854,0.481,0.753,0.481,0.825,0.481,0.9177
0.482,0.7947,0.482,0.8723,0.482,0.8547,0.482,0.7535,0.482,0.8255,0.482,0.9183
0.483,0.795,0.483,0.8726,0.483,0.8554,0.483,0.7542,0.483,0.8257,0.483,0.9184
0.484,0.7956,0.484,0.8728,0.484,0.8561,0.484,0.7545,0.484,0.8261,0.484,0.9188
0.485,0.7966,0.485,0.8735,0.485,0.8569,0.485,0.7551,0.485,0.827,0.485,0.9191
0.486,0.7972,0.486,0.874,0.486,0.8571,0.486,0.7557,0.486,0.8274,0.486,0.9193
0.487,0.798,0.487,0.8742,0.487,0.8581,0.487,0.757,0.487,0.8279,0.487,0.9195
0.488,0.7985,0.488,0.8745,0.488,0.8586,0.488,0.7576,0.488,0.8283,0.488,0.92
0.489,0.7988,0.489,0.8747,0.489,0.8596,0.489,0.7584,0.489,0.8294,0.489,0.9203
0.49,0.7991,0.49,0.8751,0.49,0.8601,0.49,0.759,0.49,0.8304,0.49,0.9205
0.491,0.7994,0.491,0.8752,0.491,0.8606,0.491,0.7595,0.491,0.8308,0.491,0.9211
0.492,0.7998,0.492,0.8755,0.492,0.8611,0.492,0.761,0.492,0.8319,0.492,0.9214
0.493,0.8006,0.493,0.8759,0.493,0.8615,0.493,0.7619,0.493,0.832,0.493,0.9217
0.494,0.8014,0.494,0.8766,0.494,0.862,0.494,0.7623,0.494,0.8326,0.494,0.922
0.495,0.802,0.495,0.8772,0.495,0.8626,0.495,0.7627,0.495,0.8335,0.495,0.9221
0.496,0.8026,0.496,0.8773,0.496,0.863,0.496,0.7633,0.496,0.8342,0.496,0.9222
0.497,0.8029,0.497,0.8777,0.497,0.8637,0.497,0.7643,0.497,0.8345,0.497,0.9223
0.498,0.8034,0.498,0.8781,0.498,0.8643,0.498,0.7649,0.498,0.8351,0.498,0.9224
0.499,0.8035,0.499,0.8783,0.499,0.8649,0.499,0.7654,0.499,0.8355,0.499,0.9227
0.5,0.8039,0.5,0.8786,0.5,0.8658,0.5,0.7661,0.5,0.8356,0.5,0.923
0.501,0.8048,0.501,0.8796,0.501,0.866,0.501,0.7664,0.501,0.8359,0.501,0.9233
0.502,0.8051,0.502,0.8802,0.502,0.8665,0.502,0.7679,0.502,0.8363,0.502,0.9234
0.503,0.8056,0.503,0.8806,0.503,0.8674,0.503,0.7684,0.503,0.8371,0.503,0.9236
0.504,0.8059,0.504,0.8812,0.504,0.8681,0.504,0.7692,0.504,0.8373,0.504,0.9237
0.505,0.8066,0.505,0.8817,0.505,0.8691,0.505,0.7699,0.505,0.8377,0.505,0.9241
0.506,0.8074,0.506,0.8823,0.506,0.8698,0.506,0.7706,0.506,0.8384,0.506,0.9243
0.507,0.8076,0.507,0.8825,0.507,0.8703,0.507,0.7721,0.507,0.8391,0.507,0.9244
0.508,0.8078,0.508,0.8829,0.508,0.8711,0.508,0.773,0.508,0.8397,0.508,0.9245
0.509,0.8083,0.509,0.8834,0.509,0.8716,0.509,0.7739,0.509,0.8404,0.509,0.925
0.51,0.8087,0.51,0.8836,0.51,0.8722,0.51,0.7746,0.51,0.8405,0.51,0.9252
0.511,0.8089,0.511,0.8841,0.511,0.8728,0.511,0.7757,0.511,0.8409,0.511,0.9254
0.512,0.8095,0.512,0.8845,0.512,0.8736,0.512,0.7765,0.512,0.8412,0.512,0.9258
0.513,0.81,0.513,0.885,0.513,0.8743,0.513,0.7768,0.513,0.8422,0.513,0.926
0.514,0.8109,0.514,0.8852,0.514,0.8746,0.514,0.7777,0.514,0.8426,0.514,0.9263
0.515,0.8115,0.515,0.8855,0.515,0.8751,0.515,0.7784,0.515,0.8434,0.515,0.9265
0.516,0.8121,0.516,0.886,0.516,0.8756,0.516,0.7791,0.516,0.844,0.516,0.927
0.517,0.8127,0.517,0.8864,0.517,0.8756,0.517,0.7804,0.517,0.8445,0.517,0.9273
0.518,0.813,0.518,0.8865,0.518,0.8767,0.518,0.7806,0.518,0.8453,0.518,0.9279
0.519,0.8136,0.519,0.8867,0.519,0.8771,0.519,0.7813,0.519,0.8461,0.519,0.928
0.52,0.8138,0.52,0.8871,0.52,0.8777,0.52,0.7822,0.52,0.8465,0.52,0.9282
0.521,0.8141,0.521,0.8877,0.521,0.8781,0.521,0.7832,0.521,0.8467,0.521,0.9284
0.522,0.8149,0.522,0.8879,0.522,0.8787,0.522,0.7837,0.522,0.8471,0.522,0.9289
0.523,0.8154,0.523,0.8882,0.523,0.8797,0.523,0.7848,0.523,0.8474,0.523,0.9291
0.524,0.8159,0.524,0.8885,0.524,0.8806,0.524,0.7852,0.524,0.8479,0.524,0.9296
0.525,0.8163,0.525,0.889,0.525,0.8816,0.525,0.7861,0.525,0.8481,0.525,0.9297
0.526,0.817,0.526,0.8894,0.526,0.8823,0.526,0.7864,0.526,0.8491,0.526,0.93
0.527,0.8177,0.527,0.8901,0.527,0.883,0.527,0.7874,0.527,0.8497,0.527,0.9303
0.528,0.8179,0.528,0.8902,0.528,0.884,0.528,0.7885,0.528,0.8499,0.528,0.9306
0.529,0.8181,0.529,0.8909,0.529,0.8848,0.529,0.7888,0.529,0.8503,0.529,0.9309
0.53,0.8183,0.53,0.8911,0.53,0.8854,0.53,0.7898,0.53,0.8507,0.53,0.931
0.531,0.8191,0.531,0.8915,0.531,0.8855,0.531,0.7899,0.531,0.8509,0.531,0.9312
0.532,0.8195,0.532,0.892,0.532,0.8861,0.532,0.7907,0.532,0.8511,0.532,0.9314
0.533,0.8198,0.533,0.8923,0.533,0.8866,0.533,0.7909,0.533,0.8517,0.533,0.9317
0.534,0.8207,0.534,0.8928,0.534,0.8872,0.534,0.7912,0.534,0.8523,0.534,0.9318
0.535,0.821,0.535,0.8932,0.535,0.8878,0.535,0.7921,0.535,0.8532,0.535,0.9319
0.536,0.8213,0.536,0.8935,0.536,0.8885,0.536,0.793,0.536,0.8535,0.536,0.9322
0.537,0.8219,0.537,0.894,0.537,0.8894,0.537,0.7938,0.537,0.8538,0.537,0.9326
0.538,0.8223,0.538,0.8942,0.538,0.8897,0.538,0.7942,0.538,0.8546,0.538,0.9329
0.539,0.8226,0.539,0.8945,0.539,0.8905,0.539,0.7946,0.539,0.8551,0.539,0.9332
0.54,0.8236,0.54,0.8949,0.54,0.8908,0.54,0.7957,0.54,0.8568,0.54,0.9335
0.541,0.8242,0.541,0.8954,0.541,0.8915,0.541,0.7963,0.541,0.8572,0.541,0.9336
0.542,0.8243,0.542,0.8959,0.542,0.8919,0.542,0.7972,0.542,0.8581,0.542,0.934
0.543,0.8248,0.543,0.8962,0.543,0.8926,0.543,0.7973,0.543,0.8585,0.543,0.9342
0.544,0.8255,0.544,0.8966,0.544,0.893,0.544,0.7981,0.544,0.8589,0.544,0.9343
0.545,0.8261,0.545,0.8971,0.545,0.8935,0.545,0.7986,0.545,0.86,0.545,0.9345
0.546,0.827,0.546,0.8976,0.546,0.8938,0.546,0.8003,0.546,0.8601,0.546,0.9347
0.547,0.8273,0.547,0.8977,0.547,0.8943,0.547,0.801,0.547,0.8605,0.547,0.9348
0.548,0.8282,0.548,0.8984,0.548,0.8947,0.548,0.8016,0.548,0.8611,0.548,0.935
0.549,0.8285,0.549,0.899,0.549,0.8953,0.549,0.8022,0.549,0.8612,0.549,0.9353
0.55,0.8288,0.55,0.8993,0.55,0.8958,0.55,0.8027,0.55,0.8617,0.55,0.9355
0.551,0.829,0.551,0.9002,0.551,0.8964,0.551,0.8036,0.551,0.862,0.551,0.9356
0.552,0.8293,0.552,0.9003,0.552,0.8967,0.552,0.8042,0.552,0.8629,0.552,0.9357
0.553,0.8296,0.553,0.9007,0.553,0.897,0.553,0.8049,0.553,0.8636,0.553,0.936
0.554,0.8298,0.554,0.9011,0.554,0.8976,0.554,0.806,0.554,0.865,0.554,0.9362
0.555,0.8304,0.555,0.9016,0.555,0.8983,0.555,0.8066,0.555,0.8658,0.555,0.9363
0.556,0.8309,0.556,0.9019,0.556,0.899,0.556,0.8071,0.556,0.8665,0.556,0.9364
0.557,0.831,0.557,0.9024,0.557,0.8997,0.557,0.8081,0.557,0.8668,0.557,0.9365
0.558,0.8315,0.558,0.9026,0.558,0.9001,0.558,0.809,0.558,0.8673,0.558,0.9366
0.559,0.8319,0.559,0.903,0.559,0.9004,0.559,0.8096,0.559,0.8678,0.559,0.937
0.56,0.8321,0.56,0.9035,0.56,0.9007,0.56,0.8102,0.56,0.8681,0.56,0.9372
0.561,0.8327,0.561,0.9038,0.561,0.901,0.561,0.8107,0.561,0.8688,0.561,0.9373
0.562,0.833,0.562,0.9043,0.562,0.9015,0.562,0.8111,0.562,0.869,0.562,0.9376
0.563,0.8333,0.563,0.905,0.563,0.9016,0.563,0.8116,0.563,0.8694,0.563,0.9378
0.564,0.8338,0.564,0.9052,0.564,0.9019,0.564,0.812,0.564,0.8697,0.564,0.9379
0.565,0.8344,0.565,0.9055,0.565,0.9024,0.565,0.8124,0.565,0.8699,0.565,0.9381
0.566,0.8345,0.566,0.9057,0.566,0.9028,0.566,0.8135,0.566,0.8706,0.566,0.9385
0.567,0.8346,0.567,0.9062,0.567,0.9033,0.567,0.814,0.567,0.8711,0.567,0.9385
0.568,0.8348,0.568,0.9065,0.568,0.9034,0.568,0.815,0.568,0.8718,0.568,0.9387
0.569,0.8355,0.569,0.9066,0.569,0.9042,0.569,0.8161,0.569,0.8729,0.569,0.9388
0.57,0.8362,0.57,0.907,0.57,0.9047,0.57,0.8167,0.57,0.8733,0.57,0.939
0.571,0.8365,0.571,0.9074,0.571,0.9049,0.571,0.8176,0.571,0.8737,0.571,0.9395
0.572,0.8366,0.572,0.9078,0.572,0.9057,0.572,0.818,0.572,0.8742,0.572,0.9397
0.573,0.8372,0.573,0.9082,0.573,0.906,0.573,0.8184,0.573,0.8745,0.573,0.94
0.574,0.8376,0.574,0.9088,0.574,0.9064,0.574,0.8188,0.574,0.8747,0.574,0.94
0.575,0.8377,0.575,0.9091,0.575,0.9065,0.575,0.8193,0.575,0.8755,0.575,0.9402
0.576,0.8386,0.576,0.9092,0.576,0.9071,0.576,0.8198,0.576,0.8758,0.576,0.9403
0.577,0.8391,0.577,0.9095,0.577,0.9076,0.577,0.8205,0.577,0.8763,0.577,0.9405
0.578,0.8395,0.578,0.9096,0.578,0.9083,0.578,0.8213,0.578,0.8768,0.578,0.9407
0.579,0.8399,0.579,0.9097,0.579,0.9084,0.579,0.8215,0.579,0.877,0.579,0.9408
0.58,0.8402,0.58,0.91,0.58,0.909,0.58,0.8219,0.58,0.8778,0.58,0.9412
0.581,0.8406,0.581,0.9102,0.581,0.9093,0.581,0.823,0.581,0.8783,0.581,0.9416
0.582,0.841,0.582,0.9104,0.582,0.9097,0.582,0.8232,0.582,0.879,0.582,0.9419
0.583,0.8411,0.583,0.9105,0.583,0.9104,0.583,0.8235,0.583,0.8794,0.583,0.942
0.584,0.8415,0.584,0.9108,0.584,0.911,0.584,0.8241,0.584,0.8794,0.584,0.9421
0.585,0.8419,0.585,0.9113,0.585,0.9118,0.585,0.8246,0.585,0.88,0.585,0.9423
0.586,0.8424,0.586,0.9116,0.586,0.912,0.586,0.8253,0.586,0.8806,0.586,0.9423
0.587,0.8429,0.587,0.9119,0.587,0.9125,0.587,0.8255,0.587,0.8813,0.587,0.9425
0.588,0.8434,0.588,0.9123,0.588,0.9132,0.588,0.8261,0.588,0.882,0.588,0.9427
0.589,0.8439,0.589,0.9126,0.589,0.9137,0.589,0.8265,0.589,0.8824,0.589,0.9428
0.59,0.8447,0.59,0.9128,0.59,0.9141,0.59,0.8271,0.59,0.8825,0.59,0.9431
0.591,0.8449,0.591,0.9129,0.591,0.9144,0.591,0.8278,0.591,0.8828,0.591,0.9434
0.592,0.8454,0.592,0.9135,0.592,0.9147,0.592,0.8285,0.592,0.8837,0.592,0.9435
0.593,0.8457,0.593,0.9141,0.593,0.9148,0.593,0.829,0.593,0.8841,0.593,0.9439
0.594,0.8464,0.594,0.9146,0.594,0.9151,0.594,0.8294,0.594,0.8849,0.594,0.9441
0.595,0.8465,0.595,0.9147,0.595,0.9155,0.595,0.8299,0.595,0.886,0.595,0.9444
0.596,0.8473,0.596,0.9151,0.596,0.9162,0.596,0.8306,0.596,0.8861,0.596,0.9449
0.597,0.848,0.597,0.9154,0.597,0.9165,0.597,0.8309,0.597,0.8864,0.597,0.945
0.598,0.8484,0.598,0.9159,0.598,0.9168,0.598,0.8316,0.598,0.8868,0.598,0.9451
0.599,0.849,0.599,0.9162,0.599,0.9171,0.599,0.8324,0.599,0.8874,0.599,0.9452
0.6,0.8492,0.6,0.9165,0.6,0.9175,0.6,0.833,0.6,0.8877,0.6,0.9455
0.601,0.8493,0.601,0.9169,0.601,0.9179,0.601,0.8335,0.601,0.888,0.601,0.9459
0.602,0.8496,0.602,0.9171,0.602,0.9184,0.602,0.8337,0.602,0.888,0.602,0.946
0.603,0.8503,0.603,0.9175,0.603,0.9188,0.603,0.834,0.603,0.8884,0.603,0.9461
0.604,0.8507,0.604,0.9177,0.604,0.9192,0.604,0.8345,0.604,0.8894,0.604,0.9463
0.605,0.851,0.605,0.918,0.605,0.9198,0.605,0.8349,0.605,0.8896,0.605,0.9464
0.606,0.8516,0.606,0.9183,0.606,0.9199,0.606,0.8355,0.606,0.8905,0.606,0.9465
0.607,0.8518,0.607,0.9185,0.607,0.9201,0.607,0.8359,0.607,0.8909,0.607,0.9467
0.608,0.8521,0.608,0.9192,0.608,0.9205,0.608,0.8362,0.608,0.8912,0.608,0.9471
0.609,0.8526,0.609,0.9194,0.609,0.9208,0.609,0.837,0.609,0.8916,0.609,0.9472
0.61,0.8527,0.61,0.92,0.61,0.9212,0.61,0.8377,0.61,0.8918,0.61,0.9474
0.611,0.8535,0.611,0.9202,0.611,0.9212,0.611,0.8385,0.611,0.8922,0.611,0.9474
0.612,0.8536,0.612,0.9205,0.612,0.9214,0.612,0.839,0.612,0.8927,0.612,0.9476
0.613,0.854,0.613,0.9207,0.613,0.9219,0.613,0.8393,0.613,0.8931,0.613,0.9479
0.614,0.8542,0.614,0.9211,0.614,0.9226,0.614,0.84,0.614,0.8933,0.614,0.9479
0.615,0.8544,0.615,0.9216,0.615,0.9229,0.615,0.8405,0.615,0.8934,0.615,0.948
0.616,0.8551,0.616,0.9218,0.616,0.9232,0.616,0.8415,0.616,0.8935,0.616,0.9483
0.617,0.8555,0.617,0.9224,0.617,0.9236,0.617,0.842,0.617,0.8939,0.617,0.9484
0.618,0.8555,0.618,0.9231,0.618,0.9237,0.618,0.8428,0.618,0.8946,0.618,0.9486
0.619,0.856,0.619,0.9233,0.619,0.924,0.619,0.8438,0.619,0.8947,0.619,0.9488
0.62,0.8566,0.62,0.9236,0.62,0.9243,0.62,0.8444,0.62,0.8947,0.62,0.949
0.621,0.8569,0.621,0.924,0.621,0.9245,0.621,0.8454,0.621,0.895,0.621,0.9494
0.622,0.8571,0.622,0.9242,0.622,0.925,0.622,0.8459,0.622,0.8955,0.622,0.9496
0.623,0.8574,0.623,0.9246,0.623,0.9253,0.623,0.8465,0.623,0.8961,0.623,0.9498
0.624,0.8578,0.624,0.9247,0.624,0.9255,0.624,0.8468,0.624,0.8969,0.624,0.9499
0.625,0.8582,0.625,0.925,0.625,0.9261,0.625,0.8475,0.625,0.8973,0.625,0.9502
0.626,0.8585,0.626,0.9251,0.626,0.9265,0.626,0.8475,0.626,0.8978,0.626,0.9503
0.627,0.859,0.627,0.9256,0.627,0.9266,0.627,0.8479,0.627,0.8979,0.627,0.9506
0.628,0.8596,0.628,0.9261,0.628,0.9269,0.628,0.8481,0.628,0.8983,0.628,0.9507
0.629,0.8599,0.629,0.9264,0.629,0.9269,0.629,0.8489,0.629,0.8984,0.629,0.951
0.63,0.8602,0.63,0.9267,0.63,0.9274,0.63,0.849,0.63,0.8984,0.63,0.9511
0.631,0.8605,0.631,0.9269,0.631,0.9279,0.631,0.8497,0.631,0.899,0.631,0.9511
0.632,0.8612,0.632,0.9275,0.632,0.9281,0.632,0.8503,0.632,0.8992,0.632,0.9512
0.633,0.8615,0.633,0.9277,0.633,0.9284,0.633,0.8508,0.633,0.8994,0.633,0.9514
0.634,0.8621,0.634,0.9281,0.634,0.9284,0.634,0.8509,0.634,0.8994,0.634,0.9517
0.635,0.8623,0.635,0.9283,0.635,0.929,0.635,0.8517,0.635,0.8999,0.635,0.9518
0.636,0.8628,0.636,0.9285,0.636,0.9291,0.636,0.8521,0.636,0.9004,0.636,0.952
0.637,0.8635,0.637,0.9286,0.637,0.9294,0.637,0.8527,0.637,0.9006,0.637,0.9522
0.638,0.8637,0.638,0.9287,0.638,0.9296,0.638,0.8531,0.638,0.9011,0.638,0.9523
0.639,0.8639,0.639,0.9289,0.639,0.9301,0.639,0.8539,0.639,0.9015,0.639,0.9524
0.64,0.8645,0.64,0.9291,0.64,0.9303,0.64,0.8549,0.64,0.902,0.64,0.9525
0.641,0.8649,0.641,0.9295,0.641,0.9307,0.641,0.8552,0.641,0.9026,0.641,0.9526
0.642,0.8652,0.642,0.9299,0.642,0.9312,0.642,0.856,0.642,0.9028,0.642,0.9527
0.643,0.8655,0.643,0.93,0.643,0.9316,0.643,0.8567,0.643,0.9032,0.643,0.9528
0.644,0.8659,0.644,0.9303,0.644,0.9318,0.644,0.8572,0.644,0.9034,0.644,0.9529
0.645,0.8662,0.645,0.9303,0.645,0.9322,0.645,0.8574,0.645,0.9038,0.645,0.9532
0.646,0.867,0.646,0.9307,0.646,0.9323,0.646,0.8578,0.646,0.9039,0.646,0.9533
0.647,0.8674,0.647,0.9311,0.647,0.9327,0.647,0.8589,0.647,0.9044,0.647,0.9535
0.648,0.8674,0.648,0.9314,0.648,0.933,0.648,0.8593,0.648,0.9047,0.648,0.9536
0.649,0.8677,0.649,0.9316,0.649,0.9332,0.649,0.8603,0.649,0.9051,0.649,0.9538
0.65,0.8679,0.65,0.932,0.65,0.9334,0.65,0.8613,0.65,0.9057,0.65,0.9539
0.651,0.8683,0.651,0.9323,0.651,0.9335,0.651,0.8619,0.651,0.9063,0.651,0.9541
0.652,0.8688,0.652,0.9324,0.652,0.9339,0.652,0.8625,0.652,0.9068,0.652,0.9545
0.653,0.8689,0.653,0.9325,0.653,0.9343,0.653,0.8632,0.653,0.9071,0.653,0.9547
0.654,0.8693,0.654,0.9328,0.654,0.9347,0.654,0.8637,0.654,0.9073,0.654,0.9547
0.655,0.8697,0.655,0.9331,0.655,0.9349,0.655,0.8639,0.655,0.9077,0.655,0.955
0.656,0.8698,0.656,0.9334,0.656,0.9352,0.656,0.864,0.656,0.9081,0.656,0.9552
0.657,0.8703,0.657,0.9339,0.657,0.9357,0.657,0.865,0.657,0.9083,0.657,0.9556
0.658,0.8706,0.658,0.9341,0.658,0.9359,0.658,0.8655,0.658,0.9088,0.658,0.9557
0.659,0.8707,0.659,0.9342,0.659,0.9364,0.659,0.8659,0.659,0.9093,0.659,0.9557
0.66,0.871,0.66,0.9343,0.66,0.9365,0.66,0.8664,0.66,0.9093,0.66,0.9558
0.661,0.8716,0.661,0.9344,0.661,0.9366,0.661,0.8671,0.661,0.9095,0.661,0.9558
0.662,0.8722,0.662,0.9347,0.662,0.9367,0.662,0.8677,0.662,0.9097,0.662,0.9559
0.663,0.8726,0.663,0.9348,0.663,0.937,0.663,0.8682,0.663,0.9099,0.663,0.9561
0.664,0.8731,0.664,0.9351,0.664,0.9371,0.664,0.8683,0.664,0.91,0.664,0.9564
0.665,0.8734,0.665,0.9352,0.665,0.9372,0.665,0.8691,0.665,0.9104,0.665,0.9565
0.666,0.8738,0.666,0.9355,0.666,0.9373,0.666,0.8692,0.666,0.9108,0.666,0.9568
0.667,0.8742,0.667,0.9358,0.667,0.9376,0.667,0.8697,0.667,0.9109,0.667,0.9569
0.668,0.8748,0.668,0.9361,0.668,0.9379,0.668,0.8704,0.668,0.9114,0.668,0.957
0.669,0.8753,0.669,0.9362,0.669,0.9381,0.669,0.8707,0.669,0.9116,0.669,0.9571
0.67,0.8756,0.67,0.9366,0.67,0.9387,0.67,0.8711,0.67,0.9121,0.67,0.9573
0.671,0.8761,0.671,0.9371,0.671,0.9392,0.671,0.8713,0.671,0.9124,0.671,0.9574
0.672,0.8766,0.672,0.9374,0.672,0.9397,0.672,0.8717,0.672,0.9124,0.672,0.9576
0.673,0.8769,0.673,0.9374,0.673,0.9401,0.673,0.872,0.673,0.9128,0.673,0.9578
0.674,0.8771,0.674,0.9379,0.674,0.9402,0.674,0.8726,0.674,0.913,0.674,0.958
0.675,0.8774,0.675,0.9382,0.675,0.9403,0.675,0.873,0.675,0.9138,0.675,0.9582
0.676,0.8777,0.676,0.9384,0.676,0.9409,0.676,0.8734,0.676,0.914,0.676,0.9584
0.677,0.8784,0.677,0.9385,0.677,0.9413,0.677,0.8743,0.677,0.9141,0.677,0.9584
0.678,0.8787,0.678,0.9388,0.678,0.9417,0.678,0.8746,0.678,0.9141,0.678,0.9587
0.679,0.879,0.679,0.9389,0.679,0.9419,0.679,0.875,0.679,0.9144,0.679,0.9587
0.68,0.8796,0.68,0.9393,0.68,0.9421,0.68,0.8757,0.68,0.9145,0.68,0.9588
0.681,0.8798,0.681,0.9395,0.681,0.9423,0.681,0.876,0.681,0.915,0.681,0.9591
0.682,0.8801,0.682,0.9397,0.682,0.9427,0.682,0.8766,0.682,0.9153,0.682,0.9593
0.683,0.8806,0.683,0.9399,0.683,0.9429,0.683,0.8771,0.683,0.9156,0.683,0.9596
0.684,0.8807,0.684,0.9401,0.684,0.9433,0.684,0.8781,0.684,0.9162,0.684,0.9596
0.685,0.8809,0.685,0.9401,0.685,0.9437,0.685,0.8786,0.685,0.9165,0.685,0.9598
0.686,0.8819,0.686,0.9404,0.686,0.9442,0.686,0.8795,0.686,0.9169,0.686,0.9599
0.687,0.8823,0.687,0.9405,0.687,0.9442,0.687,0.8802,0.687,0.9174,0.687,0.96
0.688,0.8824,0.688,0.9409,0.688,0.9445,0.688,0.881,0.688,0.9174,0.688,0.9603
0.689,0.883,0.689,0.9412,0.689,0.9447,0.689,0.8814,0.689,0.9175,0.689,0.9604
0.69,0.8833,0.69,0.9414,0.69,0.9448,0.69,0.8817,0.69,0.9179,0.69,0.9604
0.691,0.8836,0.691,0.9418,0.691,0.9453,0.691,0.8822,0.691,0.9187,0.691,0.9606
0.692,0.8841,0.692,0.942,0.692,0.9458,0.692,0.8826,0.692,0.919,0.692,0.9608
0.693,0.8847,0.693,0.9423,0.693,0.9461,0.693,0.8831,0.693,0.9191,0.693,0.961
0.694,0.8847,0.694,0.9423,0.694,0.9464,0.694,0.8838,0.694,0.9194,0.694,0.9611
0.695,0.8853,0.695,0.9426,0.695,0.9464,0.695,0.8843,0.695,0.9202,0.695,0.9612
0.696,0.8856,0.696,0.9428,0.696,0.9469,0.696,0.8845,0.696,0.9206,0.696,0.9613
0.697,0.8862,0.697,0.943,0.697,0.9471,0.697,0.885,0.697,0.921,0.697,0.9614
0.698,0.8866,0.698,0.9431,0.698,0.9472,0.698,0.8856,0.698,0.9213,0.698,0.9616
0.699,0.8873,0.699,0.9434,0.699,0.9473,0.699,0.8857,0.699,0.9215,0.699,0.9618
0.7,0.8877,0.7,0.9434,0.7,0.9475,0.7,0.8862,0.7,0.9216,0.7,0.9619
0.701,0.8883,0.701,0.9436,0.701,0.9477,0.701,0.8871,0.701,0.9218,0.701,0.962
0.702,0.8885,0.702,0.9439,0.702,0.9481,0.702,0.8876,0.702,0.922,0.702,0.962
0.703,0.8888,0.703,0.9444,0.703,0.9483,0.703,0.8877,0.703,0.9223,0.703,0.962
0.704,0.8892,0.704,0.9448,0.704,0.9484,0.704,0.8879,0.704,0.9226,0.704,0.9622
0.705,0.8895,0.705,0.945,0.705,0.9485,0.705,0.8888,0.705,0.9228,0.705,0.9623
0.706,0.8901,0.706,0.9452,0.706,0.9487,0.706,0.8891,0.706,0.923,0.706,0.9624
0.707,0.8905,0.707,0.9455,0.707,0.9487,0.707,0.8898,0.707,0.9236,0.707,0.9624
0.708,0.8909,0.708,0.9457,0.708,0.9489,0.708,0.8903,0.708,0.924,0.708,0.9625
0.709,0.891,0.709,0.9458,0.709,0.949,0.709,0.8909,0.709,0.9251,0.709,0.9626
0.71,0.8914,0.71,0.9464,0.71,0.95,0.71,0.8918,0.71,0.9255,0.71,0.9627
0.711,0.8915,0.711,0.9466,0.711,0.9503,0.711,0.8921,0.711,0.9256,0.711,0.9628
0.712,0.8925,0.712,0.9468,0.712,0.9506,0.712,0.8923,0.712,0.926,0.712,0.963
0.713,0.8931,0.713,0.9469,0.713,0.9507,0.713,0.8933,0.713,0.9263,0.713,0.9632
0.714,0.8934,0.714,0.9473,0.714,0.9509,0.714,0.8938,0.714,0.927,0.714,0.9636
0.715,0.8939,0.715,0.9474,0.715,0.951,0.715,0.8945,0.715,0.9276,0.715,0.9637
0.716,0.8942,0.716,0.9475,0.716,0.9513,0.716,0.8955,0.716,0.9279,0.716,0.9639
0.717,0.8947,0.717,0.9478,0.717,0.9517,0.717,0.8964,0.717,0.928,0.717,0.9641
0.718,0.8953,0.718,0.9479,0.718,0.9521,0.718,0.8968,0.718,0.9283,0.718,0.9644
0.719,0.8959,0.719,0.9482,0.719,0.9525,0.719,0.8974,0.719,0.9284,0.719,0.9646
0.72,0.8962,0.72,0.9484,0.72,0.9526,0.72,0.8981,0.72,0.9285,0.72,0.9647
0.721,0.8965,0.721,0.9484,0.721,0.9527,0.721,0.8989,0.721,0.9289,0.721,0.9648
0.722,0.8971,0.722,0.9486,0.722,0.9529,0.722,0.8997,0.722,0.9292,0.722,0.965
0.723,0.8974,0.723,0.9487,0.723,0.9531,0.723,0.8997,0.723,0.9296,0.723,0.965
0.724,0.8975,0.724,0.9488,0.724,0.9531,0.724,0.9,0.724,0.9297,0.724,0.9651
0.725,0.8978,0.725,0.9491,0.725,0.9533,0.725,0.9006,0.725,0.9303,0.725,0.9653
0.726,0.8982,0.726,0.9493,0.726,0.9535,0.726,0.9012,0.726,0.9307,0.726,0.9656
0.727,0.8987,0.727,0.9495,0.727,0.9535,0.727,0.9018,0.727,0.9308,0.727,0.9656
0.728,0.8991,0.728,0.9498,0.728,0.9538,0.728,0.9024,0.728,0.9313,0.728,0.9657
0.729,0.8993,0.729,0.9501,0.729,0.9538,0.729,0.9028,0.729,0.9321,0.729,0.9658
0.73,0.8997,0.73,0.9503,0.73,0.954,0.73,0.9034,0.73,0.9325,0.73,0.9658
0.731,0.9001,0.731,0.9509,0.731,0.954,0.731,0.9038,0.731,0.9329,0.731,0.9658
0.732,0.9005,0.732,0.9512,0.732,0.9542,0.732,0.9046,0.732,0.9334,0.732,0.9659
0.733,0.9012,0.733,0.9513,0.733,0.9543,0.733,0.9052,0.733,0.934,0.733,0.9661
0.734,0.9015,0.734,0.9517,0.734,0.9544,0.734,0.9057,0.734,0.9346,0.734,0.9663
0.735,0.9022,0.735,0.9518,0.735,0.9547,0.735,0.9063,0.735,0.9346,0.735,0.9665
0.736,0.9024,0.736,0.9522,0.736,0.9548,0.736,0.9069,0.736,0.9349,0.736,0.9665
0.737,0.9031,0.737,0.9524,0.737,0.9549,0.737,0.9077,0.737,0.9352,0.737,0.9667
0.738,0.9035,0.738,0.9526,0.738,0.9549,0.738,0.9079,0.738,0.9352,0.738,0.9668
0.739,0.9038,0.739,0.9526,0.739,0.955,0.739,0.9081,0.739,0.9358,0.739,0.9671
0.74,0.9046,0.74,0.9527,0.74,0.9551,0.74,0.9084,0.74,0.9362,0.74,0.9673
0.741,0.905,0.741,0.9529,0.741,0.9552,0.741,0.9089,0.741,0.9365,0.741,0.9674
0.742,0.9053,0.742,0.9531,0.742,0.9554,0.742,0.9095,0.742,0.9368,0.742,0.9675
0.743,0.9064,0.743,0.9534,0.743,0.9556,0.743,0.91,0.743,0.9368,0.743,0.9676
0.744,0.9069,0.744,0.9538,0.744,0.9557,0.744,0.9103,0.744,0.9374,0.744,0.9676
0.745,0.9076,0.745,0.9539,0.745,0.9558,0.745,0.9107,0.745,0.9377,0.745,0.9678
0.746,0.908,0.746,0.9541,0.746,0.9559,0.746,0.9112,0.746,0.938,0.746,0.968
0.747,0.9084,0.747,0.9543,0.747,0.9561,0.747,0.9118,0.747,0.9382,0.747,0.9682
0.748,0.9087,0.748,0.9545,0.748,0.9565,0.748,0.9119,0.748,0.9384,0.748,0.9683
0.749,0.9089,0.749,0.9546,0.749,0.9567,0.749,0.9124,0.749,0.939,0.749,0.9685
0.75,0.909,0.75,0.9549,0.75,0.9568,0.75,0.9129,0.75,0.9397,0.75,0.9687
0.751,0.9092,0.751,0.9552,0.751,0.9569,0.751,0.9132,0.751,0.9397,0.751,0.9689
0.752,0.91,0.752,0.9555,0.752,0.957,0.752,0.9145,0.752,0.9397,0.752,0.969
0.753,0.9102,0.753,0.9557,0.753,0.9571,0.753,0.9148,0.753,0.9402,0.753,0.9691
0.754,0.9107,0.754,0.9558,0.754,0.9574,0.754,0.9153,0.754,0.9405,0.754,0.9695
0.755,0.9113,0.755,0.9559,0.755,0.9575,0.755,0.9155,0.755,0.941,0.755,0.9697
0.756,0.9121,0.756,0.9559,0.756,0.9578,0.756,0.916,0.756,0.9415,0.756,0.9698
0.757,0.9125,0.757,0.9559,0.757,0.958,0.757,0.9163,0.757,0.9415,0.757,0.9701
0.758,0.9128,0.758,0.9563,0.758,0.9583,0.758,0.9166,0.758,0.9421,0.758,0.9702
0.759,0.9129,0.759,0.9564,0.759,0.9585,0.759,0.917,0.759,0.9427,0.759,0.9704
0.76,0.9137,0.76,0.957,0.76,0.9589,0.76,0.9173,0.76,0.9431,0.76,0.9706
0.761,0.9138,0.761,0.9571,0.761,0.9591,0.761,0.9177,0.761,0.9434,0.761,0.9707
0.762,0.9141,0.762,0.9576,0.762,0.9594,0.762,0.918,0.762,0.9438,0.762,0.9711
0.763,0.9145,0.763,0.9577,0.763,0.9596,0.763,0.9181,0.763,0.9442,0.763,0.9712
0.764,0.9148,0.764,0.9578,0.764,0.9599,0.764,0.9181,0.764,0.9447,0.764,0.9715
0.765,0.9153,0.765,0.9582,0.765,0.9601,0.765,0.9182,0.765,0.945,0.765,0.9716
0.766,0.9156,0.766,0.9587,0.766,0.9604,0.766,0.9188,0.766,0.9451,0.766,0.9718
0.767,0.9159,0.767,0.9588,0.767,0.9606,0.767,0.9194,0.767,0.9456,0.767,0.9718
0.768,0.916,0.768,0.959,0.768,0.9609,0.768,0.9197,0.768,0.946,0.768,0.972
0.769,0.9165,0.769,0.9592,0.769,0.961,0.769,0.92,0.769,0.9463,0.769,0.9721
0.77,0.9168,0.77,0.9593,0.77,0.9615,0.77,0.9206,0.77,0.9464,0.77,0.9721
0.771,0.9171,0.771,0.9594,0.771,0.9616,0.771,0.9212,0.771,0.947,0.771,0.9722
0.772,0.9174,0.772,0.9596,0.772,0.9617,0.772,0.9217,0.772,0.9475,0.772,0.9723
0.773,0.9177,0.773,0.9599,0.773,0.9619,0.773,0.9219,0.773,0.9479,0.773,0.9725
0.774,0.9178,0.774,0.96,0.774,0.9624,0.774,0.9221,0.774,0.9484,0.774,0.9726
0.775,0.9183,0.775,0.96,0.775,0.9627,0.775,0.9228,0.775,0.9488,0.775,0.9727
0.776,0.9184,0.776,0.9602,0.776,0.9627,0.776,0.9232,0.776,0.9491,0.776,0.9728
0.777,0.9187,0.777,0.9605,0.777,0.9628,0.777,0.9235,0.777,0.9494,0.777,0.9728
0.778,0.9191,0.778,0.9607,0.778,0.9632,0.778,0.9238,0.778,0.9495,0.778,0.9729
0.779,0.9198,0.779,0.9608,0.779,0.9636,0.779,0.9245,0.779,0.9498,0.779,0.973
0.78,0.9202,0.78,0.9611,0.78,0.9639,0.78,0.9253,0.78,0.95,0.78,0.9733
0.781,0.9209,0.781,0.9613,0.781,0.9641,0.781,0.9254,0.781,0.9502,0.781,0.9733
0.782,0.9214,0.782,0.9614,0.782,0.9645,0.782,0.9262,0.782,0.9502,0.782,0.9734
0.783,0.9214,0.783,0.9615,0.783,0.9648,0.783,0.9265,0.783,0.9504,0.783,0.9736
0.784,0.9216,0.784,0.9617,0.784,0.9649,0.784,0.9269,0.784,0.9511,0.784,0.9737
0.785,0.9216,0.785,0.9619,0.785,0.9651,0.785,0.9273,0.785,0.9512,0.785,0.9738
0.786,0.9218,0.786,0.9621,0.786,0.9652,0.786,0.9277,0.786,0.9513,0.786,0.9739
0.787,0.9222,0.787,0.9622,0.787,0.9656,0.787,0.9286,0.787,0.9515,0.787,0.9739
0.788,0.9229,0.788,0.9624,0.788,0.9656,0.788,0.929,0.788,0.9517,0.788,0.9742
0.789,0.9238,0.789,0.9625,0.789,0.9659,0.789,0.9292,0.789,0.9519,0.789,0.9743
0.79,0.924,0.79,0.9627,0.79,0.9665,0.79,0.9293,0.79,0.9523,0.79,0.9746
0.791,0.9242,0.791,0.9629,0.791,0.9667,0.791,0.9295,0.791,0.9523,0.791,0.9746
0.792,0.9246,0.792,0.963,0.792,0.9668,0.792,0.9298,0.792,0.9523,0.792,0.9748
0.793,0.9251,0.793,0.9633,0.793,0.967,0.793,0.9303,0.793,0.9527,0.793,0.9748
0.794,0.9254,0.794,0.9634,0.794,0.9673,0.794,0.9306,0.794,0.9532,0.794,0.9749
0.795,0.926,0.795,0.9635,0.795,0.9674,0.795,0.9316,0.795,0.9532,0.795,0.9751
0.796,0.9264,0.796,0.9637,0.796,0.9677,0.796,0.9322,0.796,0.9536,0.796,0.9752
0.797,0.9268,0.797,0.9638,0.797,0.9678,0.797,0.9327,0.797,0.9539,0.797,0.9754
0.798,0.9272,0.798,0.964,0.798,0.968,0.798,0.9332,0.798,0.954,0.798,0.9754
0.799,0.9273,0.799,0.9641,0.799,0.9685,0.799,0.9338,0.799,0.9545,0.799,0.9755
0.8,0.9275,0.8,0.9646,0.8,0.9686,0.8,0.934,0.8,0.9551,0.8,0.9755
0.801,0.9277,0.801,0.965,0.801,0.9689,0.801,0.9345,0.801,0.9557,0.801,0.9755
0.802,0.928,0.802,0.965,0.802,0.969,0.802,0.9347,0.802,0.9557,0.802,0.9758
0.803,0.9286,0.803,0.9651,0.803,0.9692,0.803,0.9348,0.803,0.9563,0.803,0.9759
0.804,0.9289,0.804,0.9655,0.804,0.9694,0.804,0.9354,0.804,0.9566,0.804,0.9763
0.805,0.9294,0.805,0.9656,0.805,0.9695,0.805,0.9355,0.805,0.9572,0.805,0.9763
0.806,0.9297,0.806,0.9658,0.806,0.9697,0.806,0.9357,0.806,0.9573,0.806,0.9764
0.807,0.93,0.807,0.9659,0.807,0.9698,0.807,0.9361,0.807,0.9577,0.807,0.9765
0.808,0.9303,0.808,0.966,0.808,0.9702,0.808,0.9369,0.808,0.9577,0.808,0.9766
0.809,0.9308,0.809,0.966,0.809,0.9704,0.809,0.937,0.809,0.958,0.809,0.9767
0.81,0.9311,0.81,0.9662,0.81,0.9706,0.81,0.9372,0.81,0.9581,0.81,0.9769
0.811,0.9316,0.811,0.9665,0.811,0.9711,0.811,0.9378,0.811,0.9585,0.811,0.977
0.812,0.9319,0.812,0.9666,0.812,0.9712,0.812,0.9381,0.812,0.9585,0.812,0.9773
0.813,0.9324,0.813,0.967,0.813,0.9713,0.813,0.9386,0.813,0.9588,0.813,0.9775
0.814,0.9329,0.814,0.9675,0.814,0.9715,0.814,0.939,0.814,0.959,0.814,0.9776
0.815,0.9332,0.815,0.9677,0.815,0.972,0.815,0.9393,0.815,0.9592,0.815,0.9778
0.816,0.9334,0.816,0.9679,0.816,0.9722,0.816,0.9399,0.816,0.9594,0.816,0.9778
0.817,0.9339,0.817,0.9681,0.817,0.9724,0.817,0.9404,0.817,0.9596,0.817,0.9779
0.818,0.9342,0.818,0.9684,0.818,0.9724,0.818,0.9406,0.818,0.9597,0.818,0.978
0.819,0.9347,0.819,0.9685,0.819,0.9725,0.819,0.9409,0.819,0.9598,0.819,0.9781
0.82,0.9352,0.82,0.9686,0.82,0.9726,0.82,0.9412,0.82,0.9601,0.82,0.9782
0.821,0.9359,0.821,0.9687,0.821,0.9728,0.821,0.9415,0.821,0.9604,0.821,0.9784
0.822,0.9361,0.822,0.9689,0.822,0.973,0.822,0.9421,0.822,0.9608,0.822,0.9785
0.823,0.9363,0.823,0.9692,0.823,0.9731,0.823,0.9422,0.823,0.9609,0.823,0.9787
0.824,0.9368,0.824,0.9693,0.824,0.9733,0.824,0.9426,0.824,0.9609,0.824,0.9787
0.825,0.9377,0.825,0.9695,0.825,0.9735,0.825,0.9427,0.825,0.961,0.825,0.9788
0.826,0.938,0.826,0.9698,0.826,0.9736,0.826,0.9429,0.826,0.9612,0.826,0.9789
0.827,0.9386,0.827,0.9698,0.827,0.9736,0.827,0.9438,0.827,0.9612,0.827,0.979
0.828,0.9388,0.828,0.9699,0.828,0.9741,0.828,0.9442,0.828,0.9612,0.828,0.9791
0.829,0.9394,0.829,0.97,0.829,0.9745,0.829,0.9447,0.829,0.9612,0.829,0.9791
0.83,0.9396,0.83,0.9702,0.83,0.9747,0.83,0.9449,0.83,0.9613,0.83,0.9791
0.831,0.9402,0.831,0.9703,0.831,0.975,0.831,0.9452,0.831,0.9617,0.831,0.9791
0.832,0.9411,0.832,0.9706,0.832,0.975,0.832,0.9455,0.832,0.9617,0.832,0.9794
0.833,0.9416,0.833,0.9706,0.833,0.9751,0.833,0.946,0.833,0.962,0.833,0.9794
0.834,0.9418,0.834,0.9708,0.834,0.9754,0.834,0.9462,0.834,0.962,0.834,0.9795
0.835,0.9422,0.835,0.971,0.835,0.9755,0.835,0.9462,0.835,0.9622,0.835,0.9796
0.836,0.9424,0.836,0.9715,0.836,0.9755,0.836,0.947,0.836,0.9627,0.836,0.9797
0.837,0.9426,0.837,0.9716,0.837,0.9759,0.837,0.9474,0.837,0.9629,0.837,0.9798
0.838,0.9429,0.838,0.9716,0.838,0.976,0.838,0.9477,0.838,0.9631,0.838,0.98
0.839,0.9434,0.839,0.9716,0.839,0.9764,0.839,0.9484,0.839,0.9633,0.839,0.9802
0.84,0.9439,0.84,0.9718,0.84,0.9764,0.84,0.949,0.84,0.9635,0.84,0.9803
0.841,0.9441,0.841,0.9723,0.841,0.9765,0.841,0.9493,0.841,0.9637,0.841,0.9803
0.842,0.9443,0.842,0.9724,0.842,0.9765,0.842,0.9495,0.842,0.9639,0.842,0.9804
0.843,0.9448,0.843,0.9727,0.843,0.9767,0.843,0.9496,0.843,0.9645,0.843,0.9805
0.844,0.9453,0.844,0.973,0.844,0.977,0.844,0.9503,0.844,0.9647,0.844,0.9806
0.845,0.9456,0.845,0.9733,0.845,0.977,0.845,0.9505,0.845,0.965,0.845,0.9807
0.846,0.9457,0.846,0.9734,0.846,0.9773,0.846,0.951,0.846,0.965,0.846,0.9808
0.847,0.9458,0.847,0.9735,0.847,0.9774,0.847,0.9516,0.847,0.9651,0.847,0.9809
0.848,0.9461,0.848,0.9737,0.848,0.9775,0.848,0.9519,0.848,0.9654,0.848,0.9811
0.849,0.9465,0.849,0.974,0.849,0.9777,0.849,0.9524,0.849,0.9655,0.849,0.9813
0.85,0.9473,0.85,0.9742,0.85,0.9779,0.85,0.9526,0.85,0.9655,0.85,0.9814
0.851,0.948,0.851,0.9743,0.851,0.978,0.851,0.9529,0.851,0.9657,0.851,0.9814
0.852,0.9483,0.852,0.9745,0.852,0.9781,0.852,0.9534,0.852,0.9658,0.852,0.9815
0.853,0.9484,0.853,0.9746,0.853,0.9782,0.853,0.9537,0.853,0.9658,0.853,0.9817
0.854,0.9488,0.854,0.9751,0.854,0.9784,0.854,0.9543,0.854,0.9658,0.854,0.9818
0.855,0.9489,0.855,0.9751,0.855,0.9785,0.855,0.9551,0.855,0.9659,0.855,0.982
0.856,0.9495,0.856,0.9752,0.856,0.9785,0.856,0.9555,0.856,0.9663,0.856,0.9822
0.857,0.9496,0.857,0.9754,0.857,0.9785,0.857,0.9557,0.857,0.9663,0.857,0.9824
0.858,0.9503,0.858,0.9756,0.858,0.9786,0.858,0.9558,0.858,0.9665,0.858,0.9826
0.859,0.9506,0.859,0.9758,0.859,0.9787,0.859,0.9561,0.859,0.9667,0.859,0.9826
0.86,0.951,0.86,0.9759,0.86,0.9789,0.86,0.9565,0.86,0.9669,0.86,0.9827
0.861,0.9518,0.861,0.9761,0.861,0.979,0.861,0.957,0.861,0.9669,0.861,0.9828
0.862,0.952,0.862,0.9761,0.862,0.979,0.862,0.9578,0.862,0.9673,0.862,0.9829
0.863,0.9522,0.863,0.9761,0.863,0.9791,0.863,0.958,0.863,0.9674,0.863,0.9829
0.864,0.9526,0.864,0.9765,0.864,0.9791,0.864,0.9583,0.864,0.9674,0.864,0.983
0.865,0.9527,0.865,0.9766,0.865,0.9793,0.865,0.9586,0.865,0.9675,0.865,0.9831
0.866,0.953,0.866,0.9767,0.866,0.9795,0.866,0.9589,0.866,0.9677,0.866,0.9832
0.867,0.9535,0.867,0.977,0.867,0.9796,0.867,0.9595,0.867,0.9683,0.867,0.9832
0.868,0.9546,0.868,0.977,0.868,0.9799,0.868,0.9598,0.868,0.9684,0.868,0.9833
0.869,0.9551,0.869,0.9772,0.869,0.98,0.869,0.9601,0.869,0.9687,0.869,0.9834
0.87,0.9551,0.87,0.9775,0.87,0.9801,0.87,0.9607,0.87,0.969,0.87,0.9835
0.871,0.9554,0.871,0.9775,0.871,0.9801,0.871,0.961,0.871,0.969,0.871,0.9835
0.872,0.956,0.872,0.9776,0.872,0.9802,0.872,0.9613,0.872,0.9691,0.872,0.9837
0.873,0.9562,0.873,0.9778,0.873,0.9804,0.873,0.9617,0.873,0.9694,0.873,0.9838
0.874,0.9565,0.874,0.9781,0.874,0.9808,0.874,0.9618,0.874,0.9699,0.874,0.9839
0.875,0.9573,0.875,0.9782,0.875,0.9808,0.875,0.9621,0.875,0.97,0.875,0.9841
0.876,0.9574,0.876,0.9783,0.876,0.9809,0.876,0.9624,0.876,0.9703,0.876,0.9844
0.877,0.9578,0.877,0.9785,0.877,0.9811,0.877,0.963,0.877,0.9706,0.877,0.9845
0.878,0.9581,0.878,0.9787,0.878,0.9812,0.878,0.9632,0.878,0.971,0.878,0.9846
0.879,0.9582,0.879,0.9789,0.879,0.9815,0.879,0.9638,0.879,0.9714,0.879,0.9847
0.88,0.9587,0.88,0.9789,0.88,0.9816,0.88,0.9643,0.88,0.9715,0.88,0.9848
0.881,0.9591,0.881,0.9791,0.881,0.9817,0.881,0.965,0.881,0.972,0.881,0.9849
0.882,0.9595,0.882,0.9794,0.882,0.9821,0.882,0.9658,0.882,0.972,0.882,0.9849
0.883,0.9598,0.883,0.9797,0.883,0.9823,0.883,0.9663,0.883,0.9722,0.883,0.9851
0.884,0.9601,0.884,0.9797,0.884,0.9826,0.884,0.9668,0.884,0.973,0.884,0.9853
0.885,0.9602,0.885,0.9798,0.885,0.9827,0.885,0.9673,0.885,0.9731,0.885,0.9854
0.886,0.9604,0.886,0.9798,0.886,0.9831,0.886,0.9678,0.886,0.9731,0.886,0.9856
0.887,0.9607,0.887,0.98,0.887,0.9834,0.887,0.9682,0.887,0.9732,0.887,0.9857
0.888,0.9608,0.888,0.9802,0.888,0.9835,0.888,0.9688,0.888,0.9734,0.888,0.9859
0.889,0.9611,0.889,0.9804,0.889,0.9835,0.889,0.9694,0.889,0.9736,0.889,0.9861
0.89,0.9615,0.89,0.9807,0.89,0.9835,0.89,0.9696,0.89,0.9738,0.89,0.9862
0.891,0.9615,0.891,0.9808,0.891,0.9835,0.891,0.9702,0.891,0.9739,0.891,0.9864
0.892,0.9619,0.892,0.9809,0.892,0.9838,0.892,0.9705,0.892,0.9739,0.892,0.9866
0.893,0.9623,0.893,0.981,0.893,0.9842,0.893,0.9708,0.893,0.974,0.893,0.9868
0.894,0.9626,0.894,0.9813,0.894,0.9843,0.894,0.9713,0.894,0.9741,0.894,0.987
0.895,0.9628,0.895,0.9814,0.895,0.9843,0.895,0.9717,0.895,0.9744,0.895,0.987
0.896,0.9631,0.896,0.9815,0.896,0.9843,0.896,0.9722,0.896,0.9747,0.896,0.9871
0.897,0.9636,0.897,0.9818,0.897,0.9844,0.897,0.9724,0.897,0.9747,0.897,0.9872
0.898,0.9641,0.898,0.982,0.898,0.9844,0.898,0.9727,0.898,0.9751,0.898,0.9874
0.899,0.9644,0.899,0.9821,0.899,0.9846,0.899,0.9731,0.899,0.9756,0.899,0.9876
0.9,0.9649,0.9,0.9824,0.9,0.9846,0.9,0.9735,0.9,0.9759,0.9,0.9877
0.901,0.9653,0.901,0.9824,0.901,0.9852,0.901,0.9741,0.901,0.9761,0.901,0.9879
0.902,0.9655,0.902,0.9824,0.902,0.9854,0.902,0.9743,0.902,0.9767,0.902,0.9881
0.903,0.9657,0.903,0.9826,0.903,0.9856,0.903,0.9746,0.903,0.9769,0.903,0.9884
0.904,0.9662,0.904,0.9826,0.904,0.9856,0.904,0.9747,0.904,0.9771,0.904,0.9886
0.905,0.9668,0.905,0.9829,0.905,0.9858,0.905,0.9752,0.905,0.9772,0.905,0.9886
0.906,0.9674,0.906,0.9832,0.906,0.9861,0.906,0.9755,0.906,0.9773,0.906,0.9887
0.907,0.9675,0.907,0.9832,0.907,0.9861,0.907,0.9759,0.907,0.978,0.907,0.9887
0.908,0.9678,0.908,0.9834,0.908,0.9865,0.908,0.9762,0.908,0.9781,0.908,0.9889
0.909,0.9683,0.909,0.9834,0.909,0.9866,0.909,0.9766,0.909,0.9788,0.909,0.9889
0.91,0.9686,0.91,0.9835,0.91,0.9867,0.91,0.977,0.91,0.9791,0.91,0.989
0.911,0.9689,0.911,0.9837,0.911,0.9869,0.911,0.9772,0.911,0.9795,0.911,0.989
0.912,0.9689,0.912,0.9837,0.912,0.9871,0.912,0.9775,0.912,0.9795,0.912,0.9892
0.913,0.9692,0.913,0.984,0.913,0.9872,0.913,0.9779,0.913,0.9796,0.913,0.9893
0.914,0.9695,0.914,0.9842,0.914,0.9873,0.914,0.9783,0.914,0.9796,0.914,0.9895
0.915,0.9698,0.915,0.9843,0.915,0.9876,0.915,0.9785,0.915,0.9802,0.915,0.9897
0.916,0.9699,0.916,0.9845,0.916,0.9878,0.916,0.9787,0.916,0.9806,0.916,0.9897
0.917,0.9702,0.917,0.9851,0.917,0.988,0.917,0.9789,0.917,0.9806,0.917,0.9898
0.918,0.9707,0.918,0.9853,0.918,0.9881,0.918,0.9792,0.918,0.9808,0.918,0.9898
0.919,0.9715,0.919,0.9854,0.919,0.9883,0.919,0.9795,0.919,0.9809,0.919,0.9899
0.92,0.9716,0.92,0.9856,0.92,0.9885,0.92,0.9798,0.92,0.981,0.92,0.9899
0.921,0.9727,0.921,0.9856,0.921,0.9886,0.921,0.9801,0.921,0.9813,0.921,0.9902
0.922,0.9733,0.922,0.9858,0.922,0.9888,0.922,0.9807,0.922,0.9818,0.922,0.9903
0.923,0.9735,0.923,0.9861,0.923,0.989,0.923,0.981,0.923,0.9821,0.923,0.9904
0.924,0.9737,0.924,0.9865,0.924,0.989,0.924,0.9813,0.924,0.9826,0.924,0.9905
0.925,0.9739,0.925,0.9865,0.925,0.9892,0.925,0.9816,0.925,0.9828,0.925,0.9907
0.926,0.9743,0.926,0.9866,0.926,0.9892,0.926,0.982,0.926,0.9829,0.926,0.9908
0.927,0.975,0.927,0.9867,0.927,0.9893,0.927,0.9826,0.927,0.9832,0.927,0.9911
0.928,0.9754,0.928,0.9873,0.928,0.9896,0.928,0.9829,0.928,0.9836,0.928,0.9913
0.929,0.9758,0.929,0.9878,0.929,0.9898,0.929,0.9831,0.929,0.9837,0.929,0.9914
0.93,0.9762,0.93,0.9878,0.93,0.9902,0.93,0.9833,0.93,0.9838,0.93,0.9915
0.931,0.977,0.931,0.9878,0.931,0.9902,0.931,0.9834,0.931,0.9838,0.931,0.9916
0.932,0.977,0.932,0.9878,0.932,0.9903,0.932,0.9839,0.932,0.9838,0.932,0.9917
0.933,0.9774,0.933,0.9882,0.933,0.9904,0.933,0.984,0.933,0.9841,0.933,0.9919
0.934,0.9782,0.934,0.9883,0.934,0.9906,0.934,0.9841,0.934,0.9842,0.934,0.992
0.935,0.9783,0.935,0.9885,0.935,0.9909,0.935,0.9845,0.935,0.9844,0.935,0.992
0.936,0.9785,0.936,0.9888,0.936,0.9912,0.936,0.9851,0.936,0.9846,0.936,0.9921
0.937,0.9788,0.937,0.9888,0.937,0.9912,0.937,0.9852,0.937,0.9848,0.937,0.9922
0.938,0.9791,0.938,0.9889,0.938,0.9914,0.938,0.9856,0.938,0.985,0.938,0.9923
0.939,0.9792,0.939,0.9891,0.939,0.9917,0.939,0.9859,0.939,0.9852,0.939,0.9924
0.94,0.9794,0.94,0.9893,0.94,0.9918,0.94,0.9863,0.94,0.9853,0.94,0.9925
0.941,0.9801,0.941,0.9897,0.941,0.9919,0.941,0.9865,0.941,0.9859,0.941,0.9925
0.942,0.9805,0.942,0.99,0.942,0.992,0.942,0.9865,0.942,0.9865,0.942,0.9926
0.943,0.9806,0.943,0.9902,0.943,0.9922,0.943,0.9868,0.943,0.9867,0.943,0.9927
0.944,0.981,0.944,0.9903,0.944,0.9922,0.944,0.9871,0.944,0.987,0.944,0.9928
0.945,0.9815,0.945,0.9905,0.945,0.9923,0.945,0.9873,0.945,0.9871,0.945,0.9929
0.946,0.9818,0.946,0.9906,0.946,0.9924,0.946,0.9876,0.946,0.9871,0.946,0.9931
0.947,0.9821,0.947,0.9907,0.947,0.9926,0.947,0.9882,0.947,0.9871,0.947,0.9932
0.948,0.9824,0.948,0.991,0.948,0.993,0.948,0.9885,0.948,0.9875,0.948,0.9932
0.949,0.9827,0.949,0.9912,0.949,0.9932,0.949,0.989,0.949,0.9878,0.949,0.9934
0.95,0.9832,0.95,0.9913,0.95,0.9935,0.95,0.9892,0.95,0.9879,0.95,0.9935
0.951,0.9835,0.951,0.9918,0.951,0.9937,0.951,0.9893,0.951,0.9883,0.951,0.9937
0.952,0.9838,0.952,0.992,0.952,0.9937,0.952,0.9897,0.952,0.9885,0.952,0.9938
0.953,0.984,0.953,0.992,0.953,0.9939,0.953,0.99,0.953,0.9885,0.953,0.994
0.954,0.984,0.954,0.992,0.954,0.9943,0.954,0.99,0.954,0.9885,0.954,0.994
0.955,0.9844,0.955,0.992,0.955,0.9945,0.955,0.9905,0.955,0.9887,0.955,0.9942
0.956,0.9848,0.956,0.9923,0.956,0.9947,0.956,0.9905,0.956,0.9891,0.956,0.9943
0.957,0.9849,0.957,0.9927,0.957,0.9947,0.957,0.9907,0.957,0.9891,0.957,0.9944
0.958,0.9853,0.958,0.9928,0.958,0.9949,0.958,0.9911,0.958,0.9893,0.958,0.9944
0.959,0.9855,0.959,0.993,0.959,0.9949,0.959,0.9911,0.959,0.9895,0.959,0.9944
0.96,0.9857,0.96,0.9931,0.96,0.995,0.96,0.9914,0.96,0.9899,0.96,0.9947
0.961,0.9861,0.961,0.9931,0.961,0.9951,0.961,0.9916,0.961,0.9902,0.961,0.9948
0.962,0.9862,0.962,0.9934,0.962,0.9952,0.962,0.9918,0.962,0.9902,0.962,0.995
0.963,0.9863,0.963,0.9937,0.963,0.9952,0.963,0.9922,0.963,0.9902,0.963,0.9952
0.964,0.9865,0.964,0.9939,0.964,0.9955,0.964,0.9925,0.964,0.9906,0.964,0.9953
0.965,0.9871,0.965,0.9942,0.965,0.9957,0.965,0.9928,0.965,0.9907,0.965,0.9954
0.966,0.9874,0.966,0.9942,0.966,0.996,0.966,0.9929,0.966,0.9909,0.966,0.9955
0.967,0.9879,0.967,0.9945,0.967,0.9961,0.967,0.9929,0.967,0.9911,0.967,0.9956
0.968,0.9886,0.968,0.9945,0.968,0.9963,0.968,0.9934,0.968,0.9916,0.968,0.9956
0.969,0.989,0.969,0.9945,0.969,0.9963,0.969,0.9942,0.969,0.9918,0.969,0.9956
0.97,0.9894,0.97,0.9947,0.97,0.9964,0.97,0.9945,0.97,0.9918,0.97,0.9958
0.971,0.9895,0.971,0.9948,0.971,0.9967,0.971,0.9949,0.971,0.9923,0.971,0.996
0.972,0.9901,0.972,0.995,0.972,0.9968,0.972,0.9949,0.972,0.9923,0.972,0.9961
0.973,0.9903,0.973,0.995,0.973,0.9968,0.973,0.9951,0.973,0.9926,0.973,0.9961
0.974,0.9913,0.974,0.995,0.974,0.997,0.974,0.9955,0.974,0.993,0.974,0.9962
0.975,0.9915,0.975,0.9953,0.975,0.9971,0.975,0.9957,0.975,0.9936,0.975,0.9964
0.976,0.9918,0.976,0.9957,0.976,0.9971,0.976,0.9958,0.976,0.9939,0.976,0.9965
0.977,0.9919,0.977,0.9959,0.977,0.9972,0.977,0.9961,0.977,0.994,0.977,0.9968
0.978,0.9924,0.978,0.9962,0.978,0.9972,0.978,0.9961,0.978,0.9944,0.978,0.9969
0.979,0.9926,0.979,0.9964,0.979,0.9972,0.979,0.9965,0.979,0.9948,0.979,0.997
0.98,0.993,0.98,0.9966,0.98,0.9972,0.98,0.9965,0.98,0.9952,0.98,0.9971
0.981,0.993,0.981,0.9967,0.981,0.9976,0.981,0.9969,0.981,0.9952,0.981,0.9973
0.982,0.9934,0.982,0.9969,0.982,0.9977,0.982,0.997,0.982,0.9958,0.982,0.9974
0.983,0.9934,0.983,0.9972,0.983,0.9978,0.983,0.9974,0.983,0.9958,0.983,0.9975
0.984,0.9939,0.984,0.9977,0.984,0.9981,0.984,0.9975,0.984,0.996,0.984,0.9977
0.985,0.994,0.985,0.9979,0.985,0.9982,0.985,0.9978,0.985,0.996,0.985,0.9977
0.986,0.9944,0.986,0.9981,0.986,0.9982,0.986,0.998,0.986,0.9966,0.986,0.998
0.987,0.9947,0.987,0.9984,0.987,0.9984,0.987,0.998,0.987,0.9967,0.987,0.998
0.988,0.9949,0.988,0.9985,0.988,0.9986,0.988,0.9982,0.988,0.9971,0.988,0.998
0.989,0.9957,0.989,0.9986,0.989,0.9987,0.989,0.9983,0.989,0.9975,0.989,0.9983
0.99,0.9959,0.99,0.9987,0.99,0.9988,0.99,0.9984,0.99,0.9975,0.99,0.9986
0.991,0.9966,0.991,0.9987,0.991,0.9988,0.991,0.9984,0.991,0.9977,0.991,0.9989
0.992,0.9968,0.992,0.9988,0.992,0.9989,0.992,0.9988,0.992,0.9977,0.992,0.999
0.993,0.9975,0.993,0.999,0.993,0.9991,0.993,0.999,0.993,0.998,0.993,0.9991
0.994,0.998,0.994,0.9991,0.994,0.9994,0.994,0.9991,0.994,0.9984,0.994,0.9992
0.995,0.999,0.995,0.9995,0.995,0.9995,0.995,0.9991,0.995,0.9985,0.995,0.9993
0.996,0.9992,0.996,0.9995,0.996,0.9995,0.996,0.9992,0.996,0.9989,0.996,0.9994
0.997,0.9995,0.997,0.9996,0.997,0.9997,0.997,0.9995,0.997,0.9992,0.997,0.9995
0.998,0.9997,0.998,0.9998,0.998,0.9998,0.998,0.9997,0.998,0.9993,0.998,0.9998
0.999,0.9997,0.999,0.9998,0.999,0.9998,0.999,0.9998,0.999,0.9996,0.999,0.9999
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/detection_in_MFRC_PR.csv <==
precision,recall
0.5623253214086081,1.0
0.5624825272574784,1.0
0.5626398210290827,1.0
0.5627972027972028,1.0
0.5629546726357023,1.0
0.5631122306185279,1.0
0.5632698768197089,1.0
0.5634276113133576,1.0
0.5635854341736695,1.0
0.563743345474923,1.0
0.5639013452914798,1.0
0.5640594336977852,1.0
0.5639371845204711,0.9995029821073559
0.5640953716690043,0.9995029821073559
0.5642536475869809,0.9995029821073559
0.564412012349144,0.9995029821073559
0.56457046603032,0.9995029821073559
0.5647290087054199,0.9995029821073559
0.5648876404494382,0.9995029821073559
0.5650463613374543,0.9995029821073559
0.5652051714446318,0.9995029821073559
0.5653640708462188,0.9995029821073559
0.5655230596175478,0.9995029821073559
0.5656821378340365,0.9995029821073559
0.5658413055711874,0.9995029821073559
0.5660005629045877,0.9995029821073559
0.5661599099099099,0.9995029821073559
0.5663193466629118,0.9995029821073559
0.5664788732394366,0.9995029821073559
0.5666384897154128,0.9995029821073559
0.5667981961668546,0.9995029821073559
0.5669579926698619,0.9995029821073559
0.5671178793006204,0.9995029821073559
0.5672778561354019,0.9995029821073559
0.5674379232505643,0.9995029821073559
0.5675980807225515,0.9995029821073559
0.5677583286278939,0.9995029821073559
0.5679186670432081,0.9995029821073559
0.5680790960451978,0.9995029821073559
0.5679570500141283,0.9990059642147118
0.5681175805539853,0.9990059642147118
0.5682782018659881,0.9990059642147118
0.5684389140271493,0.9990059642147118
0.5685997171145686,0.9990059642147118
0.568760611205433,0.9990059642147118
0.5689215963770167,0.9990059642147118
0.5690826727066818,0.9990059642147118
0.5692438402718777,0.9990059642147118
0.5694050991501416,0.9990059642147118
0.5695664494190988,0.9990059642147118
0.5697278911564626,0.9990059642147118
0.569889424440034,0.9990059642147118
0.5700510493477028,0.9990059642147118
0.5702127659574469,0.9990059642147118
0.5703745743473326,0.9990059642147118
0.5705364745955152,0.9990059642147118
0.5706984667802385,0.9990059642147118
0.5708605509798352,0.9990059642147118
0.5710227272727273,0.9990059642147118
0.5711849957374254,0.9990059642147118
0.5713473564525299,0.9990059642147118
0.5715098094967301,0.9990059642147118
0.5716723549488054,0.9990059642147118
0.5718349928876245,0.9990059642147118
0.5719977233921457,0.9990059642147118
0.5721605465414176,0.9990059642147118
0.5723234624145785,0.9990059642147118
0.5724864710908573,0.9990059642147118
0.5726495726495726,0.9990059642147118
0.572812767170134,0.9990059642147118
0.572976054732041,0.9990059642147118
0.5731394354148845,0.9990059642147118
0.5733029092983457,0.9990059642147118
0.5734664764621968,0.9990059642147118
0.5736301369863014,0.9990059642147118
0.5737938909506137,0.9990059642147118
0.5739577384351799,0.9990059642147118
0.5741216795201372,0.9990059642147118
0.5742857142857143,0.9990059642147118
0.5744498428122321,0.9990059642147118
0.5746140651801029,0.9990059642147118
0.5747783814698313,0.9990059642147118
0.5749427917620137,0.9990059642147118
0.575107296137339,0.9990059642147118
0.5749856897538638,0.9985089463220675
0.5751503006012024,0.9985089463220675
0.5753150057273768,0.9985089463220675
0.5754798052134059,0.9985089463220675
0.5756446991404012,0.9985089463220675
0.5758096875895672,0.9985089463220675
0.5759747706422018,0.9985089463220675
0.5761399483796961,0.9985089463220675
0.5763052208835341,0.9985089463220675
0.5764705882352941,0.9985089463220675
0.5766360505166476,0.9985089463220675
0.5768016078093597,0.9985089463220675
0.5769672601952901,0.9985089463220675
0.5771330077563919,0.9985089463220675
0.5772988505747126,0.9985089463220675
0.5774647887323944,0.9985089463220675
0.5776308223116734,0.9985089463220675
0.5777969513948806,0.9985089463220675
0.5779631760644419,0.9985089463220675
0.5781294964028777,0.9985089463220675
0.5782959124928037,0.9985089463220675
0.5784624244169306,0.9985089463220675
0.5786290322580645,0.9985089463220675
0.5787957360991068,0.9985089463220675
0.5789625360230548,0.9985089463220675
0.5791294321130008,0.9985089463220675
0.5792964244521338,0.9985089463220675
0.5794635131237381,0.9985089463220675
0.5796306982111945,0.9985089463220675
0.5797979797979798,0.9985089463220675
0.5799653579676675,0.9985089463220675
0.5801328328039272,0.9985089463220675
0.5803004043905257,0.9985089463220675
0.5804680728113262,0.9985089463220675
0.5803468208092486,0.9980119284294234
0.5805145995952588,0.9980119284294234
0.5803932909196067,0.9975149105367793
0.5805611802140584,0.9975149105367793
0.5807291666666666,0.9975149105367793
0.5808972503617945,0.9975149105367793
0.5810654313839028,0.9975149105367793
0.58123370981755,0.9975149105367793
0.5814020857473928,0.9975149105367793
0.581570559258186,0.9975149105367793
0.5817391304347826,0.9975149105367793
0.581907799362134,0.9975149105367793
0.58207656612529,0.9975149105367793
0.5822454308093995,0.9975149105367793
0.5824143934997098,0.9975149105367793
0.5825834542815674,0.9975149105367793
0.5827526132404182,0.9975149105367793
0.5829218704618065,0.9975149105367793
0.5830912260313771,0.9975149105367793
0.5832606800348736,0.9975149105367793
0.5834302325581395,0.9975149105367793
0.5835998836871183,0.9975149105367793
0.5837696335078534,0.9975149105367793
0.5839394821064882,0.9975149105367793
0.5841094295692666,0.9975149105367793
0.5842794759825327,0.9975149105367793
0.5844496214327315,0.9975149105367793
0.5846198660064084,0.9975149105367793
0.5847902097902098,0.9975149105367793
0.5849606528708832,0.9975149105367793
0.585131195335277,0.9975149105367793
0.5853018372703412,0.9975149105367793
0.5854725787631272,0.9975149105367793
0.5856434199007878,0.9975149105367793
0.5858143607705779,0.9975149105367793
0.585985401459854,0.9975149105367793
0.5861565420560748,0.9975149105367793
0.5863277826468011,0.9975149105367793
0.5864991233196961,0.9975149105367793
0.5866705641625256,0.9975149105367793
0.5868421052631579,0.9975149105367793
0.5870137467095642,0.9975149105367793
0.5868929198361615,0.9970178926441352
0.5870646766169154,0.9970178926441352
0.5872365339578455,0.9970178926441352
0.5874084919472914,0.9970178926441352
0.5875805506736965,0.9970178926441352
0.5877527102256079,0.9970178926441352
0.5879249706916765,0.9970178926441352
0.5880973321606567,0.9970178926441352
0.5882697947214076,0.9970178926441352
0.5884423584628924,0.9970178926441352
0.5886150234741784,0.9970178926441352
0.5887877898444379,0.9970178926441352
0.5889606576629477,0.9970178926441352
0.5891336270190896,0.9970178926441352
0.5890129259694477,0.9965208747514911
0.5891860123420511,0.9965208747514911
0.5893592004703115,0.9965208747514911
0.589532490443987,0.9965208747514911
0.5897058823529412,0.9965208747514911
0.5898793762871433,0.9965208747514911
0.5900529723366686,0.9965208747514911
0.5902266705916985,0.9965208747514911
0.5901060070671378,0.9960238568588469
0.590279823269514,0.9960238568588469
0.5904537418974661,0.9960238568588469
0.5906277630415562,0.9960238568588469
0.5908018867924528,0.9960238568588469
0.5909761132409319,0.9960238568588469
0.5911504424778761,0.9960238568588469
0.5913248745942756,0.9960238568588469
0.5914994096812278,0.9960238568588469
0.591674047829938,0.9960238568588469
0.5918487891317188,0.9960238568588469
0.5920236336779912,0.9960238568588469
0.5921985815602837,0.9960238568588469
0.5923736328702335,0.9960238568588469
0.5925487876995861,0.9960238568588469
0.5927240461401952,0.9960238568588469
0.5928994082840237,0.9960238568588469
0.593074874223143,0.9960238568588469
0.5932504440497336,0.9960238568588469
0.5934261178560852,0.9960238568588469
0.5936018957345972,0.9960238568588469
0.5937777777777777,0.9960238568588469
0.5939537640782454,0.9960238568588469
0.5941298547287281,0.9960238568588469
0.594306049822064,0.9960238568588469
0.5941857015722337,0.9955268389662028
0.5943620178041543,0.9955268389662028
0.5945384387058474,0.9955268389662028
0.5947149643705463,0.9955268389662028
0.5948915948915949,0.9955268389662028
0.595068330362448,0.9955268389662028
0.5952451708766716,0.9955268389662028
0.595422116527943,0.9955268389662028
0.5955991674100506,0.9955268389662028
0.5957763236168947,0.9955268389662028
0.5959535852424873,0.9955268389662028
0.5958333333333333,0.9950298210735586
0.5960107174754391,0.9950298210735586
0.5961882072662299,0.9950298210735586
0.5963658028001192,0.9950298210735586
0.5965435041716329,0.9950298210735586
0.5967213114754099,0.9950298210735586
0.5968992248062015,0.9950298210735586
0.5970772442588727,0.9950298210735586
0.597255369928401,0.9950298210735586
0.5974336019098776,0.9950298210735586
0.5976119402985075,0.9950298210735586
0.5977903851896088,0.9950298210735586
0.5976702508960573,0.9945328031809145
0.5978488198386614,0.9945328031809145
0.5977286312014346,0.9940357852882704
0.5979073243647235,0.9940357852882704
0.5980861244019139,0.9940357852882704
0.5982650314089142,0.9940357852882704
0.5981448234590065,0.9935387673956262
0.5983238551331936,0.9935387673956262
0.598502994011976,0.9935387673956262
0.5986822401916742,0.9935387673956262
0.5988615937687238,0.9935387673956262
0.5987413844770753,0.9930417495029821
0.5989208633093526,0.9930417495029821
0.5988005997001499,0.992544731610338
0.5989802039592081,0.992544731610338
0.5991599159915991,0.992544731610338
0.5993397358943577,0.992544731610338
0.5995196637646353,0.992544731610338
0.5996996996996997,0.992544731610338
0.599879843796936,0.992544731610338
0.6000600961538461,0.992544731610338
0.6002404568680493,0.992544731610338
0.600420926037282,0.992544731610338
0.6006015037593985,0.992544731610338
0.6007821901323707,0.992544731610338
0.6009629852542883,0.992544731610338
0.6011438892233594,0.992544731610338
0.6013249021379102,0.992544731610338
0.6015060240963855,0.992544731610338
0.6016872551973486,0.992544731610338
0.6018685955394816,0.992544731610338
0.6020500452215858,0.992544731610338
0.6022316043425814,0.992544731610338
0.6024132730015083,0.992544731610338
0.6025950512975257,0.992544731610338
0.6027769393299125,0.992544731610338
0.6029589371980676,0.992544731610338
0.6031410450015101,0.992544731610338
0.6033232628398791,0.992544731610338
0.6035055908129344,0.992544731610338
0.6036880290205562,0.992544731610338
0.6038705775627456,0.992544731610338
0.604053236539625,0.992544731610338
0.6042360060514372,0.992544731610338
0.6044188861985472,0.992544731610338
0.6046018770814411,0.992544731610338
0.6047849788007268,0.992544731610338
0.6049681914571342,0.992544731610338
0.6051515151515151,0.992544731610338
0.6053349499848439,0.992544731610338
0.6055184960582171,0.992544731610338
0.605398847437064,0.9920477137176938
0.6055825242718447,0.9920477137176938
0.6057663125948407,0.9920477137176938
0.6059502125075895,0.9920477137176938
0.6061342241117522,0.9920477137176938
0.606318347509113,0.9920477137176938
0.6065025828015801,0.9920477137176938
0.6066869300911855,0.9920477137176938
0.6068713894800851,0.9920477137176938
0.6070559610705596,0.9920477137176938
0.6072406449650137,0.9920477137176938
0.6074254412659769,0.9920477137176938
0.6076103500761035,0.9920477137176938
0.607795371498173,0.9920477137176938
0.6079805056350899,0.9920477137176938
0.6081657525898843,0.9920477137176938
0.6083511124657117,0.9920477137176938
0.6085365853658536,0.9920477137176938
0.6084172003659652,0.9915506958250497
0.6086028065893838,0.9915506958250497
0.6087885260909368,0.9915506958250497
0.6089743589743589,0.9915506958250497
0.6091603053435114,0.9915506958250497
0.6093463653023824,0.9915506958250497
0.6095325389550871,0.9915506958250497
0.6097188264058679,0.9915506958250497
0.6099052277590951,0.9915506958250497
0.6100917431192661,0.9915506958250497
0.6099724686448456,0.9910536779324056
0.6101591187270502,0.9910536779324056
0.6103458830731558,0.9910536779324056
0.61053276178812,0.9910536779324056
0.6107197549770291,0.9910536779324056
0.6109068627450981,0.9910536779324056
0.6110940851976708,0.9910536779324056
0.6112814224402208,0.9910536779324056
0.6111622201778596,0.9905566600397614
0.6113496932515338,0.9905566600397614
0.6115372813746548,0.9905566600397614
0.6117249846531615,0.9905566600397614
0.6119128031931225,0.9905566600397614
0.6121007371007371,0.9905566600397614
0.6119815668202765,0.9900596421471173
0.6121696373693916,0.9900596421471173
0.6123578235474946,0.9900596421471173
0.6125461254612546,0.9900596421471173
0.6127345432174716,0.9900596421471173
0.6129230769230769,0.9900596421471173
0.6131117266851339,0.9900596421471173
0.6133004926108374,0.9900596421471173
0.6134893748075146,0.9900596421471173
0.6136783733826248,0.9900596421471173
0.6138674884437596,0.9900596421471173
0.6140567200986436,0.9900596421471173
0.6142460684551342,0.9900596421471173
0.6144355336212215,0.9900596421471173
0.6146251157050293,0.9900596421471173
0.6145061728395061,0.9895626242544732
0.6146958937943809,0.9895626242544732
0.6148857319332921,0.9895626242544732
0.615075687364844,0.9895626242544732
0.6149567367119901,0.989065606361829
0.61483771251932,0.9885685884691849
0.6147186147186147,0.9880715705765407
0.6149087534797402,0.9880715705765407
0.6147896039603961,0.9875745526838966
0.6149798823893532,0.9875745526838966
0.6151702786377709,0.9875745526838966
0.615360792815113,0.9875745526838966
0.6155514250309789,0.9875745526838966
0.6157421753951038,0.9875745526838966
0.6159330440173589,0.9875745526838966
0.6158139534883721,0.9870775347912525
0.6156947890818859,0.9865805168986084
0.6158858206639777,0.9865805168986084
0.6160769708255742,0.9865805168986084
0.6162682396771189,0.9865805168986084
0.6164596273291926,0.9865805168986084
0.6166511338925132,0.9865805168986084
0.6168427594779367,0.9865805168986084
0.6170345041964563,0.9865805168986084
0.617226368159204,0.9865805168986084
0.6174183514774495,0.9865805168986084
0.6176104542626011,0.9865805168986084
0.617802676626206,0.9865805168986084
0.6179950186799502,0.9865805168986084
0.6181874805356586,0.9865805168986084
0.618380062305296,0.9865805168986084
0.618261140542225,0.9860834990059643
0.618142144638404,0.98558648111332
0.618334892422825,0.98558648111332
0.6185277604491578,0.98558648111332
0.6187207488299532,0.98558648111332
0.6189138576779026,0.98558648111332
0.6191070871058383,0.98558648111332
0.6193004372267333,0.98558648111332
0.619493908153702,0.98558648111332
0.6196875,0.98558648111332
0.6198812128790246,0.98558648111332
0.6200750469043153,0.98558648111332
0.6202690021895527,0.98558648111332
0.6204630788485607,0.98558648111332
0.6203442879499218,0.9850894632206759
0.6205385097056982,0.9850894632206759
0.6207328531161916,0.9850894632206759
0.6209273182957393,0.9850894632206759
0.6208085239736759,0.9845924453280318
0.6210031347962383,0.9845924453280318
0.621197867670116,0.9845924453280318
0.6213927227101631,0.9845924453280318
0.6215877000313774,0.9845924453280318
0.6217827997489015,0.9845924453280318
0.6216640502354788,0.9840954274353877
0.621859296482412,0.9840954274353877
0.6220546654099905,0.9840954274353877
0.6222501571338781,0.9840954274353877
0.6224457717698837,0.9840954274353877
0.6226415094339622,0.9840954274353877
0.6228373702422145,0.9840954274353877
0.6230333543108874,0.9840954274353877
0.623229461756374,0.9840954274353877
0.6234256926952141,0.9840954274353877
0.6236220472440945,0.9840954274353877
0.6238185255198487,0.9840954274353877
0.6240151276394579,0.9840954274353877
0.6242118537200504,0.9840954274353877
0.6244087038789026,0.9840954274353877
0.6246056782334385,0.9840954274353877
0.6248027769012306,0.9840954274353877
0.625,0.9840954274353877
0.625197347647616,0.9840954274353877
0.6253948199620973,0.9840954274353877
0.6255924170616114,0.9840954274353877
0.6257901390644753,0.9840954274353877
0.6259879860891558,0.9840954274353877
0.6261859582542695,0.9840954274353877
0.6263840556785827,0.9840954274353877
0.6265822784810127,0.9840954274353877
0.6264640709085153,0.9835984095427436
0.6266624445851805,0.9835984095427436
0.6268609439341146,0.9835984095427436
0.6270595690747782,0.9835984095427436
0.6272583201267828,0.9835984095427436
0.6274571972098922,0.9835984095427436
0.6276562004440216,0.9835984095427436
0.6275380710659898,0.9831013916500994
0.6274198667089813,0.9826043737574552
0.6276190476190476,0.9826043737574552
0.6278183550333439,0.9826043737574552
0.6280177890724269,0.9826043737574552
0.6282173498570067,0.9826043737574552
0.6284170375079466,0.9826043737574552
0.628616852146264,0.9826043737574552
0.6288167938931297,0.9826043737574552
0.6290168628698696,0.9826043737574552
0.6292170591979631,0.9826043737574552
0.6294173829990449,0.9826043737574552
0.6292993630573248,0.9821073558648111
0.6294998407136031,0.9821073558648111
0.6297004461440407,0.9821073558648111
0.629901179470832,0.9821073558648111
0.6301020408163265,0.9821073558648111
0.6299840510366826,0.981610337972167
0.629865985960434,0.9811133200795229
0.6300670284072774,0.9811133200795229
0.6302681992337165,0.9811133200795229
0.6301501117853721,0.9806163021868787
0.6302333013742409,0.9801192842942346
0.6304347826086957,0.9801192842942346
0.6306363927086664,0.9801192842942346
0.6308381317978247,0.9801192842942346
0.63104,0.9801192842942346
0.6312419974391805,0.9801192842942346
0.6314441242395132,0.9801192842942346
0.6316463805253043,0.9801192842942346
0.631528356296059,0.9796222664015904
0.6314102564102564,0.9791252485089463
0.6316126963770439,0.9791252485089463
0.6318152661962797,0.9791252485089463
0.6320179659929419,0.9791252485089463
0.6322207958921694,0.9791252485089463
0.6324237560192616,0.9791252485089463
0.6326268464996788,0.9791252485089463
0.6328300674590427,0.9791252485089463
0.6327120822622108,0.9786282306163022
0.6329154612664738,0.9786282306163022
0.6331189710610933,0.9786282306163022
0.633322611772274,0.9786282306163022
0.6335263835263836,0.9786282306163022
0.6337302864499518,0.9786282306163022
0.6339343206696716,0.9786282306163022
0.6341384863123993,0.9786282306163022
0.6343427835051546,0.9786282306163022
0.6345472123751209,0.9786282306163022
0.6347517730496454,0.9786282306163022
0.63495646565624,0.9786282306163022
0.6351612903225806,0.9786282306163022
0.6353662471765086,0.9786282306163022
0.6355713363460297,0.9786282306163022
0.635453664836939,0.9781312127236581
0.6356589147286822,0.9781312127236581
0.6358642972536349,0.9781312127236581
0.6357466063348416,0.9776341948310139
0.6359521500161656,0.9776341948310139
0.6361578266494179,0.9776341948310139
0.6363636363636364,0.9776341948310139
0.6365695792880259,0.9776341948310139
0.6367756555519586,0.9776341948310139
0.6366580310880829,0.9771371769383698
0.6365403304178814,0.9766401590457257
0.6364225534672715,0.9761431411530815
0.6366288492706645,0.9761431411530815
0.6368352788586251,0.9761431411530815
0.6370418423613363,0.9761431411530815
0.636924075275795,0.9756461232604374
0.6371308016877637,0.9756461232604374
0.637012987012987,0.9751491053677932
0.6372198765833063,0.9751491053677932
0.6374269005847953,0.9751491053677932
0.6376340591485213,0.9751491053677932
0.6378413524057217,0.9751491053677932
0.6380487804878049,0.9751491053677932
0.6382563435263501,0.9751491053677932
0.6384640416531077,0.9751491053677932
0.638671875,0.9751491053677932
0.6385542168674698,0.9746520874751491
0.6387622149837133,0.9746520874751491
0.638970348647768,0.9746520874751491
0.6391786179921773,0.9746520874751491
0.6393870231496577,0.9746520874751491
0.639269406392694,0.974155069582505
0.6394779771615008,0.974155069582505
0.6393603133159269,0.9736580516898609
0.6395690499510284,0.9736580516898609
0.6397779229261921,0.9736580516898609
0.6399869323750408,0.9736580516898609
0.6401960784313725,0.9736580516898609
0.6404053612291598,0.9736580516898609
0.6406147809025506,0.9736580516898609
0.6404972194962382,0.9731610337972167
0.6403795811518325,0.9726640159045725
0.6405891980360066,0.9726640159045725
0.6407989521938441,0.9726640159045725
0.6410088437602358,0.9726640159045725
0.641218872870249,0.9726640159045725
0.6414290396591281,0.9726640159045725
0.6416393442622951,0.9726640159045725
0.6418497868153493,0.9726640159045725
0.6417322834645669,0.9721669980119284
0.6419428946504758,0.9721669980119284
0.6418253447143795,0.9716699801192843
0.6420361247947455,0.9716699801192843
0.6422470433639947,0.9716699801192843
0.6421294774893197,0.9711729622266402
0.6423405654174885,0.9711729622266402
0.6425517921736271,0.9711729622266402
0.6427631578947368,0.9711729622266402
0.6429746627179993,0.9711729622266402
0.6431863067807768,0.9711729622266402
0.6433980902206125,0.9711729622266402
0.6436100131752306,0.9711729622266402
0.643822075782537,0.9711729622266402
0.6440342781806196,0.9711729622266402
0.6442466205077481,0.9711729622266402
0.6441292875989446,0.9706759443339961
0.6443418013856813,0.9706759443339961
0.6442244224422442,0.9701789264413518
0.6444371079564213,0.9701789264413518
0.6443196829590488,0.9696819085487077
0.6445325404691113,0.9696819085487077
0.644415069398546,0.9691848906560636
0.6446280991735537,0.9691848906560636
0.6448412698412699,0.9691848906560636
0.6450545815415151,0.9691848906560636
0.6452680344142951,0.9691848906560636
0.6454816285998014,0.9691848906560636
0.6456953642384106,0.9691848906560636
0.6459092414706856,0.9691848906560636
0.6461232604373758,0.9691848906560636
0.6463374212794166,0.9691848906560636
0.646551724137931,0.9691848906560636
0.6467661691542289,0.9691848906560636
0.6469807564698076,0.9691848906560636
0.6471954862263525,0.9691848906560636
0.647410358565737,0.9691848906560636
0.6476253736300233,0.9691848906560636
0.6478405315614618,0.9691848906560636
0.6480558325024925,0.9691848906560636
0.6482712765957447,0.9691848906560636
0.6484868639840372,0.9691848906560636
0.6487025948103793,0.9691848906560636
0.64891846921797,0.9691848906560636
0.6491344873501997,0.9691848906560636
0.6493506493506493,0.9691848906560636
0.6495669553630913,0.9691848906560636
0.6497834055314895,0.9691848906560636
0.65,0.9691848906560636
0.6502167389129709,0.9691848906560636
0.6504336224149433,0.9691848906560636
0.650316983650317,0.9686878727634195
0.6505340453938585,0.9686878727634195
0.6507512520868114,0.9686878727634195
0.6509686038744155,0.9686878727634195
0.6511861009021049,0.9686878727634195
0.651403743315508,0.9686878727634195
0.651621531260448,0.9686878727634195
0.6518394648829432,0.9686878727634195
0.652057544329207,0.9686878727634195
0.6519410977242303,0.9681908548707754
0.6521593572145966,0.9681908548707754
0.652377762893503,0.9681908548707754
0.6525963149078727,0.9681908548707754
0.6524798927613941,0.9676938369781312
0.6526986255447536,0.9676938369781312
0.6529175050301811,0.9676938369781312
0.6528010734652802,0.967196819085487
0.6530201342281879,0.967196819085487
0.6532393420610944,0.967196819085487
0.6534586971121558,0.967196819085487
0.6536781995297279,0.967196819085487
0.6538978494623656,0.967196819085487
0.6541176470588236,0.967196819085487
0.6543375924680565,0.967196819085487
0.6545576858392197,0.967196819085487
0.6544414535666218,0.9666998011928429
0.6543251430494783,0.9662027833001988
0.6545454545454545,0.9662027833001988
0.6547659144493095,0.9662027833001988
0.6549865229110512,0.9662027833001988
0.6548702392989552,0.9657057654075547
0.6550910316925151,0.9657057654075547
0.6549747048903879,0.9652087475149106
0.655195681511471,0.9652087475149106
0.6550793115086061,0.9647117296222664
0.6553004726536125,0.9647117296222664
0.6555217831813577,0.9647117296222664
0.6554054054054054,0.9642147117296223
0.6556269009800608,0.9642147117296223
0.6558485463150777,0.9642147117296223
0.6560703415623943,0.9642147117296223
0.6562922868741543,0.9642147117296223
0.6565143824027073,0.9642147117296223
0.6567366283006093,0.9642147117296223
0.6569590247206231,0.9642147117296223
0.6571815718157181,0.9642147117296223
0.6570654015587937,0.9637176938369781
0.6572881355932203,0.9637176938369781
0.6571719226856562,0.963220675944334
0.6573948439620081,0.963220675944334
0.6576179165252799,0.963220675944334
0.6578411405295316,0.963220675944334
0.6580645161290323,0.963220675944334
0.6582880434782609,0.963220675944334
0.6585117227319062,0.963220675944334
0.6587355540448674,0.963220675944334
0.6589595375722543,0.963220675944334
0.6591836734693878,0.963220675944334
0.6594079618918,0.963220675944334
0.6592920353982301,0.9627236580516899
0.6595165134490977,0.9627236580516899
0.659741144414169,0.9627236580516899
0.6599659284497444,0.9627236580516899
0.6601908657123381,0.9627236580516899
0.6604159563586771,0.9627236580516899
0.660300136425648,0.9622266401590457
0.6605254179460934,0.9622266401590457
0.6604095563139932,0.9617296222664016
0.6606350290201434,0.9617296222664016
0.6608606557377049,0.9617296222664016
0.6610864366245303,0.9617296222664016
0.6609706083390294,0.9612326043737575
0.6611965811965812,0.9612326043737575
0.6614227086183311,0.9612326043737575
0.6613068764967499,0.9607355864811133
0.661533196440794,0.9607355864811133
0.6617596713454297,0.9607355864811133
0.661986301369863,0.9607355864811133
0.6622130866735183,0.9607355864811133
0.6624400274160384,0.9607355864811133
0.6623243057936236,0.9602385685884692
0.6625514403292181,0.9602385685884692
0.662778730703259,0.9602385685884692
0.6630061770761839,0.9602385685884692
0.6632337796086509,0.9602385685884692
0.6634615384615384,0.9602385685884692
0.6633459292339402,0.959741550695825
0.663573883161512,0.959741550695825
0.6638019938123066,0.959741550695825
0.6640302613480055,0.959741550695825
0.6642586859305125,0.959741550695825
0.6644872677219545,0.959741550695825
0.6647160068846816,0.959741550695825
0.6649449035812672,0.959741550695825
0.6651739579745092,0.959741550695825
0.6650585802894555,0.9592445328031809
0.6652878317821441,0.9592445328031809
0.6651724137931034,0.9587475149105368
0.6654018627112798,0.9587475149105368
0.6656314699792961,0.9587475149105368
0.6658612357611322,0.9587475149105368
0.6660911602209945,0.9587475149105368
0.666321243523316,0.9587475149105368
0.6665514858327575,0.9587475149105368
0.6667818873142067,0.9587475149105368
0.6666666666666666,0.9582504970178927
0.6668972673815289,0.9582504970178927
0.6667820069204152,0.9577534791252486
0.6666666666666666,0.9572564612326043
0.6668975069252078,0.9572564612326043
0.6671285071007966,0.9572564612326043
0.6673596673596673,0.9572564612326043
0.6675909878682842,0.9572564612326043
0.6678224687933426,0.9572564612326043
0.668054110301769,0.9572564612326043
0.6682859125607217,0.9572564612326043
0.6681707740367928,0.9567594433399602
0.6684027777777778,0.9567594433399602
0.6686349426884335,0.9567594433399602
0.6688672689367616,0.9567594433399602
0.6690997566909975,0.9567594433399602
0.6693324061196105,0.9567594433399602
0.6695652173913044,0.9567594433399602
0.6697981906750174,0.9567594433399602
0.6700313261399234,0.9567594433399602
0.6702646239554317,0.9567594433399602
0.6704980842911877,0.9567594433399602
0.670383275261324,0.9562624254473161
0.6702683861972812,0.955765407554672
0.6705020920502092,0.955765407554672
0.670735960934775,0.955765407554672
0.6706210746685276,0.9552683896620279
0.6705061082024433,0.9547713717693836
0.6707402234636871,0.9547713717693836
0.6709745022703458,0.9547713717693836
0.6712089447938504,0.9547713717693836
0.671094023068857,0.9542743538767395
0.670979020979021,0.9537773359840954
0.6712137110877929,0.9537773359840954
0.6714485654303709,0.9537773359840954
0.6716835841792089,0.9537773359840954
0.6719187675070029,0.9537773359840954
0.67215411558669,0.9537773359840954
0.6723896285914506,0.9537773359840954
0.6726253066947073,0.9537773359840954
0.6728611500701263,0.9537773359840954
0.673097158891617,0.9537773359840954
0.6733333333333333,0.9537773359840954
0.6732186732186732,0.9532803180914513
0.6734550561797753,0.9532803180914513
0.6736916051984545,0.9532803180914513
0.673928320449754,0.9532803180914513
0.6741652021089631,0.9532803180914513
0.6744022503516175,0.9532803180914513
0.6746394653534998,0.9532803180914513
0.6748768472906403,0.9532803180914513
0.6751143963393171,0.9532803180914513
0.6753521126760563,0.9532803180914513
0.675589996477633,0.9532803180914513
0.6754756871035941,0.9527833001988072
0.675713782164258,0.9527833001988072
0.6759520451339915,0.9527833001988072
0.6761904761904762,0.9527833001988072
0.6764290755116443,0.9527833001988072
0.676314860571832,0.952286282306163
0.6765536723163842,0.952286282306163
0.6767926527728718,0.952286282306163
0.6770318021201414,0.952286282306163
0.6772711205372923,0.952286282306163
0.6775106082036775,0.952286282306163
0.6777502652989035,0.952286282306163
0.6779900920028309,0.952286282306163
0.6782300884955752,0.952286282306163
0.6784702549575071,0.952286282306163
0.6787105915692526,0.952286282306163
0.6789510985116939,0.952286282306163
0.6791917759659695,0.952286282306163
0.6794326241134752,0.952286282306163
0.6796736431358638,0.952286282306163
0.6799148332150461,0.952286282306163
0.6801561945331913,0.952286282306163
0.6803977272727273,0.952286282306163
0.680639431616341,0.952286282306163
0.6805259417199716,0.9517892644135189
0.680767863490935,0.9517892644135189
0.6810099573257468,0.9517892644135189
0.6812522234080398,0.9517892644135189
0.6814946619217082,0.9517892644135189
0.6817372730509078,0.9517892644135189
0.6816239316239316,0.9512922465208747
0.6818667616672605,0.9512922465208747
0.6817533856022808,0.9507952286282306
0.6816399286987522,0.9502982107355865
0.68188302425107,0.9502982107355865
0.6821262932572244,0.9502982107355865
0.6820128479657388,0.9498011928429424
0.682256337022492,0.9498011928429424
0.6825,0.9498011928429424
0.6823865666309397,0.9493041749502982
0.6826304503216584,0.9493041749502982
0.6828745084018591,0.9493041749502982
0.682761087267525,0.9488071570576541
0.6826475849731664,0.94831013916501
0.6825340014316392,0.9478131212723658
0.6827783745076978,0.9478131212723658
0.6830229226361032,0.9478131212723658
0.6832676460050161,0.9478131212723658
0.6835125448028674,0.9478131212723658
0.6837576192183579,0.9478131212723658
0.6840028694404591,0.9478131212723658
0.684248295658414,0.9478131212723658
0.6844938980617372,0.9478131212723658
0.6843806104129264,0.9473161033797217
0.6846264367816092,0.9473161033797217
0.6848724398131513,0.9473161033797217
0.6847591660675773,0.9468190854870775
0.6850053937432579,0.9468190854870775
0.685251798561151,0.9468190854870775
0.6854983807124865,0.9468190854870775
0.6857451403887689,0.9468190854870775
0.685992077781779,0.9468190854870775
0.6858789625360231,0.9463220675944334
0.6861261261261261,0.9463220675944334
0.6860129776496035,0.9458250497017893
0.6862603678326722,0.9458250497017893
0.6865079365079365,0.9458250497017893
0.6867556838686395,0.9458250497017893
0.6870036101083032,0.9458250497017893
0.6872517154207295,0.9458250497017893
0.6871387283236994,0.9453280318091452
0.6873870617997832,0.9453280318091452
0.6876355748373102,0.9453280318091452
0.6878842676311031,0.9453280318091452
0.6881331403762663,0.9453280318091452
0.6883821932681867,0.9453280318091452
0.6886314265025344,0.9453280318091452
0.688518652662079,0.944831013916501
0.6884057971014492,0.9443339960238568
0.6886553098948894,0.9443339960238568
0.6889050036258159,0.9443339960238568
0.6891548784911136,0.9443339960238568
0.6894049346879536,0.9443339960238568
0.6896551724137931,0.9443339960238568
0.6899055918663762,0.9443339960238568
0.6901561932437341,0.9443339960238568
0.690406976744186,0.9443339960238568
0.6906579425663395,0.9443339960238568
0.6909090909090909,0.9443339960238568
0.6911604219716261,0.9443339960238568
0.6914119359534207,0.9443339960238568
0.691663633054241,0.9443339960238568
0.6915513474144209,0.9438369781312127
0.6918032786885245,0.9438369781312127
0.6916909620991254,0.9433399602385686
0.6919431279620853,0.9433399602385686
0.6921954777534646,0.9433399602385686
0.6920831813206859,0.9428429423459245
0.6923357664233577,0.9428429423459245
0.6922234392113911,0.9423459244532804
0.6921110299488678,0.9418489065606361
0.6923639020825721,0.9418489065606361
0.6926169590643275,0.9418489065606361
0.6928702010968921,0.9418489065606361
0.6927578639356254,0.941351888667992
0.6930113428466886,0.941351888667992
0.6932650073206442,0.941351888667992
0.6935188575613328,0.941351888667992
0.6934065934065934,0.9408548707753479
0.6932942469769147,0.9403578528827038
0.6935483870967742,0.9403578528827038
0.6934360102676934,0.9398608349900597
0.6933235509904622,0.9393638170974155
0.6935779816513762,0.9393638170974155
0.6938325991189427,0.9393638170974155
0.6940874035989717,0.9393638170974155
0.6939750183688465,0.9388667992047713
0.6942300624770305,0.9388667992047713
0.6941176470588235,0.9383697813121272
0.6940051489518205,0.9378727634194831
0.6942604856512141,0.9378727634194831
0.694147957305852,0.937375745526839
0.6944035346097202,0.937375745526839
0.6946593001841621,0.937375745526839
0.6945467943994105,0.9368787276341949
0.694434205676373,0.9363817097415507
0.6946902654867256,0.9363817097415507
0.6945776466248617,0.9358846918489065
0.6948339483394834,0.9358846918489065
0.6947212993724622,0.9353876739562624
0.6949778434268833,0.9353876739562624
0.6948651643886221,0.9348906560636183
0.6951219512195121,0.9348906560636183
0.6950092421441775,0.9343936381709742
0.6952662721893491,0.9343936381709742
0.6955234924158342,0.9343936381709742
0.695780903034789,0.9343936381709742
0.6960385042576823,0.9343936381709742
0.6962962962962963,0.9343936381709742
0.696554279362727,0.9343936381709742
0.6968124536693847,0.9343936381709742
0.6970708194289952,0.9343936381709742
0.6973293768545994,0.9343936381709742
0.6975881261595547,0.9343936381709742
0.6978470675575352,0.9343936381709742
0.6981062012625325,0.9343936381709742
0.6983655274888558,0.9343936381709742
0.6982534373838721,0.93389662027833
0.6981412639405205,0.9333996023856859
0.6984008925251023,0.9333996023856859
0.6986607142857143,0.9333996023856859
0.698920729438035,0.9333996023856859
0.6988086373790022,0.9329025844930418
0.6990689013035382,0.9329025844930418
0.698956780923994,0.9324055666003976
0.699217294073798,0.9324055666003976
0.6994780014914244,0.9324055666003976
0.6997389033942559,0.9324055666003976
0.7,0.9324055666003976
0.700261291526689,0.9324055666003976
0.700522778192681,0.9324055666003976
0.7007844602166604,0.9324055666003976
0.7010463378176383,0.9324055666003976
0.7013084112149532,0.9324055666003976
0.7015706806282722,0.9324055666003976
0.7018331462775907,0.9324055666003976
0.7020958083832335,0.9324055666003976
0.7023586671658555,0.9324055666003976
0.702621722846442,0.9324055666003976
0.7028849756463095,0.9324055666003976
0.7031484257871065,0.9324055666003976
0.7034120734908137,0.9324055666003976
0.7036759189797449,0.9324055666003976
0.7039399624765479,0.9324055666003976
0.7038288288288288,0.9319085487077535
0.7037176117161097,0.9314115308151093
0.7039819684447783,0.9314115308151093
0.703870725291244,0.9309145129224652
0.7041353383458646,0.9309145129224652
0.7044001504324934,0.9309145129224652
0.7042889390519187,0.9304174950298211
0.704554008280015,0.9304174950298211
0.7048192771084337,0.9304174950298211
0.7050847457627119,0.9304174950298211
0.7049736247174077,0.929920477137177
0.7052393516773464,0.929920477137177
0.7055052790346908,0.929920477137177
0.7053941908713693,0.9294234592445328
0.7056603773584905,0.9294234592445328
0.7059267648169121,0.9294234592445328
0.7061933534743202,0.9294234592445328
0.7064601435587458,0.9294234592445328
0.7063492063492064,0.9289264413518886
0.7066162570888469,0.9289264413518886
0.7065052950075643,0.9284294234592445
0.7067726068861143,0.9284294234592445
0.70666161998486,0.9279324055666004
0.7069291934873154,0.9279324055666004
0.7071969696969697,0.9279324055666004
0.707086017430845,0.9274353876739563
0.7073540561031084,0.9274353876739563
0.7076222980659841,0.9274353876739563
0.7078907435508346,0.9274353876739563
0.7081593927893738,0.9274353876739563
0.7084282460136674,0.9274353876739563
0.7086973034561337,0.9274353876739563
0.7085866261398176,0.9269383697813122
0.7088559483086279,0.9269383697813122
0.708745247148289,0.9264413518886679
0.7090148345378471,0.9264413518886679
0.7092846270928462,0.9264413518886679
0.7095546250475828,0.9264413518886679
0.7098248286367098,0.9264413518886679
0.7100952380952381,0.9264413518886679
0.709984756097561,0.9259443339960238
0.7102554327106366,0.9259443339960238
0.7105263157894737,0.9259443339960238
0.710797405570393,0.9259443339960238
0.7110687022900763,0.9259443339960238
0.711340206185567,0.9259443339960238
0.7112299465240641,0.9254473161033797
0.711501719526175,0.9254473161033797
0.7117737003058104,0.9254473161033797
0.7116634799235182,0.9249502982107356
0.7119357306809487,0.9249502982107356
0.7122081898201301,0.9249502982107356
0.7120980091883614,0.9244532803180915
0.7123707391803906,0.9244532803180915
0.7126436781609196,0.9244532803180915
0.7129168263702568,0.9244532803180915
0.7128067484662577,0.9239562624254473
0.7126965861143076,0.9234592445328031
0.7125863392171911,0.922962226640159
0.7124760076775432,0.9224652087475149
0.7123655913978495,0.9219681908548708
0.7122550902804456,0.9214711729622267
0.7125288239815527,0.9214711729622267
0.71280276816609,0.9214711729622267
0.713076923076923,0.9214711729622267
0.7129665255867641,0.9209741550695825
0.7128560431100847,0.9204771371769384
0.7131305352329611,0.9204771371769384
0.713020030816641,0.9199801192842942
0.7132947976878613,0.9199801192842942
0.7135697764070933,0.9199801192842942
0.7138449672194369,0.9199801192842942
0.7137345679012346,0.9194831013916501
0.7140100347356233,0.9194831013916501
0.7142857142857143,0.9194831013916501
0.7145616067979915,0.9194831013916501
0.7148377125193199,0.9194831013916501
0.7151140316969463,0.9194831013916501
0.7153905645784996,0.9194831013916501
0.7156673114119922,0.9194831013916501
0.7155572755417957,0.918986083499006
0.7158343012001549,0.918986083499006
0.715724244771495,0.9184890656063618
0.7160015497869043,0.9184890656063618
0.7162790697674418,0.9184890656063618
0.7161690577743312,0.9179920477137177
0.7164468580294803,0.9179920477137177
0.716336825766395,0.9174950298210736
0.7162267080745341,0.9169980119284294
0.716116504854369,0.9165009940357853
0.7160062160062161,0.9160039761431411
0.7162844928099494,0.9160039761431411
0.7161741835147745,0.915506958250497
0.7160637884091793,0.9150099403578529
0.7163424124513619,0.9150099403578529
0.7166212534059946,0.9150099403578529
0.7169003115264797,0.9150099403578529
0.7167900272691858,0.9145129224652088
0.7170693686671863,0.9145129224652088
0.7169590643274854,0.9140159045725647
0.7168486739469578,0.9135188866799204
0.7171283651970347,0.9135188866799204
0.717408274785324,0.9135188866799204
0.7176884029675907,0.9135188866799204
0.717578125,0.9130218687872763
0.7174677608440797,0.9125248508946322
0.7177482408131353,0.9125248508946322
0.718028940164255,0.9125248508946322
0.7183098591549296,0.9125248508946322
0.7181996086105675,0.9120278330019881
0.7184808144087705,0.9120278330019881
0.7187622405013709,0.9120278330019881
0.7186520376175548,0.911530815109344
0.7189337514700117,0.911530815109344
0.7192156862745098,0.911530815109344
0.7194978422910946,0.911530815109344
0.7197802197802198,0.911530815109344
0.7200628190027484,0.911530815109344
0.7199528672427337,0.9110337972166997
0.7198428290766208,0.9105367793240556
0.720125786163522,0.9105367793240556
0.7204089657884388,0.9105367793240556
0.7206923682140047,0.9105367793240556
0.7209759937032665,0.9105367793240556
0.721259842519685,0.9105367793240556
0.7215439149271367,0.9105367793240556
0.7218282111899134,0.9105367793240556
0.7221127315727237,0.9105367793240556
0.7220031545741324,0.9100397614314115
0.7222879684418146,0.9100397614314115
0.7221783741120757,0.9095427435387674
0.7224634820371102,0.9095427435387674
0.7227488151658767,0.9095427435387674
0.7226392730146187,0.9090457256461233
0.7225296442687748,0.9085487077534792
0.7228153420324239,0.9085487077534792
0.7231012658227848,0.9085487077534792
0.7233874159081916,0.9085487077534792
0.723673792557403,0.9085487077534792
0.7239603960396039,0.9085487077534792
0.7242472266244057,0.9085487077534792
0.724534284581847,0.9085487077534792
0.7248215701823949,0.9085487077534792
0.7251090836969457,0.9085487077534792
0.725,0.908051689860835
0.7248908296943232,0.9075546719681908
0.7251787132644957,0.9075546719681908
0.7250695272149384,0.9070576540755467
0.7253577106518283,0.9070576540755467
0.7256461232604374,0.9070576540755467
0.7259347653142403,0.9070576540755467
0.7262236370871469,0.9070576540755467
0.7261146496815286,0.9065606361829026
0.7264038231780168,0.9065606361829026
0.7266932270916334,0.9065606361829026
0.726584296532483,0.9060636182902585
0.7268740031897927,0.9060636182902585
0.7271639409652971,0.9060636182902585
0.7274541101356744,0.9060636182902585
0.7277445109780439,0.9060636182902585
0.7276357827476039,0.9055666003976143
0.7275269676388334,0.9050695825049702
0.7278177458033573,0.9050695825049702
0.7277089164334266,0.904572564612326
0.728,0.904572564612326
0.7282913165266106,0.904572564612326
0.7285828662930345,0.904572564612326
0.7288746495794954,0.904572564612326
0.7291666666666666,0.904572564612326
0.7294589178356713,0.904572564612326
0.7293504410585405,0.9040755467196819
0.7296430004011232,0.9040755467196819
0.7295345104333868,0.9035785288270378
0.7294259333600963,0.9030815109343936
0.729718875502008,0.9030815109343936
0.7296102852551225,0.9025844930417495
0.7295016077170418,0.9020874751491054
0.729794933655006,0.9020874751491054
0.7300884955752213,0.9020874751491054
0.7299798792756539,0.9015904572564613
0.7302737520128825,0.9015904572564613
0.7305678614579139,0.9015904572564613
0.7304593070104755,0.9010934393638171
0.7303506650544136,0.9005964214711729
0.7306451612903225,0.9005964214711729
0.7309398951189996,0.9005964214711729
0.7308313155770783,0.9000994035785288
0.7307226483649576,0.8996023856858847
0.7306138933764136,0.8991053677932406
0.730909090909091,0.8991053677932406
0.7312045270816492,0.8991053677932406
0.7315002021835827,0.8991053677932406
0.7313915857605178,0.8986083499005965
0.7316875758802105,0.8986083499005965
0.7319838056680162,0.8986083499005965
0.7322802754151478,0.8986083499005965
0.7325769854132901,0.8986083499005965
0.7324685853263072,0.8981113320079522
0.732360097323601,0.8976143141153081
0.732657200811359,0.8976143141153081
0.7325487012987013,0.897117296222664
0.7324401136825011,0.8966202783300199
0.7327376116978067,0.8966202783300199
0.7326290125965055,0.8961232604373758
0.7329268292682927,0.8961232604373758
0.7332248881659211,0.8961232604373758
0.7331163547599675,0.8956262425447317
0.733007733007733,0.8951292246520874
0.7328990228013029,0.8946322067594433
0.7327902240325865,0.8941351888667992
0.7330888345558272,0.8941351888667992
0.7329800244598451,0.8936381709741551
0.733278955954323,0.8936381709741551
0.7331701346389229,0.893141153081511
0.7330612244897959,0.8926441351888668
0.7333605553287056,0.8926441351888668
0.7336601307189542,0.8926441351888668
0.7335512872905599,0.8921471172962226
0.7338511856091579,0.8921471172962226
0.7337423312883435,0.8916500994035785
0.7340425531914894,0.8916500994035785
0.7343430208759721,0.8916500994035785
0.7342342342342343,0.8911530815109344
0.734535026628431,0.8911530815109344
0.7348360655737705,0.8911530815109344
0.7351373513735138,0.8911530815109344
0.7350287120590648,0.8906560636182903
0.7353303241690603,0.8906560636182903
0.7352216748768473,0.8901590457256461
0.735523613963039,0.8901590457256461
0.7358258011503698,0.8901590457256461
0.7357172215371969,0.889662027833002
0.7360197368421053,0.889662027833002
0.7363225010283834,0.889662027833002
0.7366255144032922,0.889662027833002
0.7369287772745986,0.889662027833002
0.7372322899505767,0.889662027833002
0.7371240214256284,0.8891650099403579
0.7370156636438582,0.8886679920477137
0.7369072164948454,0.8881709741550696
0.7367986798679867,0.8876739562624254
0.736690053652497,0.8871769383697813
0.7365813377374071,0.8866799204771372
0.7364725320115655,0.8861829025844931
0.7363636363636363,0.885685884691849
0.7366680446465481,0.885685884691849
0.7365591397849462,0.8851888667992047
0.7364501448076127,0.8846918489065606
0.7363410596026491,0.8841948310139165
0.736231884057971,0.8836978131212724
0.7361226180613091,0.8832007952286283
0.7360132615002072,0.882703777335984
0.736318407960199,0.882703777335984
0.7366238075487349,0.882703777335984
0.7369294605809129,0.882703777335984
0.7372353673723536,0.882703777335984
0.7375415282392026,0.882703777335984
0.7378479434981304,0.882703777335984
0.7381546134663342,0.882703777335984
0.738045738045738,0.8822067594433399
0.7383527454242929,0.8822067594433399
0.7386600083229297,0.8822067594433399
0.7389675270607827,0.8822067594433399
0.7392753019575177,0.8822067594433399
0.7391666666666666,0.8817097415506958
0.7390579408086703,0.8812127236580517
0.7393661384487072,0.8812127236580517
0.7392574050896955,0.8807157057654076
0.7391485809682805,0.8802186878727635
0.7394572025052192,0.8802186878727635
0.7397660818713451,0.8802186878727635
0.7400752193898872,0.8802186878727635
0.7403846153846154,0.8802186878727635
0.740694270179841,0.8802186878727635
0.7410041841004185,0.8802186878727635
0.740895772289661,0.8797216699801192
0.7412060301507538,0.8797216699801192
0.7415165479681609,0.8797216699801192
0.7414082145850797,0.8792246520874751
0.7412997903563942,0.878727634194831
0.7416107382550335,0.878727634194831
0.7419219471254721,0.878727634194831
0.7422334172963896,0.878727634194831
0.7425451490970181,0.878727634194831
0.7428571428571429,0.878727634194831
0.7431693989071039,0.878727634194831
0.7430613961312027,0.8782306163021869
0.7433740008413967,0.8782306163021869
0.7432659932659933,0.8777335984095428
0.743578947368421,0.8777335984095428
0.7434709351305813,0.8772365805168986
0.7433628318584071,0.8767395626242545
0.7432546374367622,0.8762425447316103
0.7435681147195277,0.8762425447316103
0.7434599156118143,0.8757455268389662
0.7437737441958633,0.8757455268389662
0.7440878378378378,0.8757455268389662
0.7444021968736798,0.8757455268389662
0.7447168216398986,0.8757455268389662
0.7450317124735729,0.8757455268389662
0.745346869712352,0.8757455268389662
0.7456622936944562,0.8757455268389662
0.745977984758679,0.8757455268389662
0.746293943244388,0.8757455268389662
0.7466101694915255,0.8757455268389662
0.7469266638406105,0.8757455268389662
0.7472434266327396,0.8757455268389662
0.7475604582095885,0.8757455268389662
0.7478777589134126,0.8757455268389662
0.7477707006369426,0.8752485089463221
0.7480883602378929,0.8752485089463221
0.7484062898427539,0.8752485089463221
0.7487244897959183,0.8752485089463221
0.749042960442365,0.8752485089463221
0.7493617021276596,0.8752485089463221
0.7492550021285653,0.8747514910536779
0.7491482112436116,0.8742544731610338
0.7494674051981253,0.8742544731610338
0.7497868712702472,0.8742544731610338
0.7496801705756929,0.8737574552683897
0.75,0.8737574552683897
0.7498932991890739,0.8732604373757455
0.7497865072587532,0.8727634194831014
0.7496796240922683,0.8722664015904572
0.75,0.8722664015904572
0.7503206498503634,0.8722664015904572
0.7506415739948674,0.8722664015904572
0.7509627727856226,0.8722664015904572
0.7512842465753424,0.8722664015904572
0.7516059957173448,0.8722664015904572
0.7514995715509855,0.8717693836978131
0.7518216888126875,0.8717693836978131
0.7521440823327615,0.8717693836978131
0.7524667524667524,0.8717693836978131
0.7523605150214592,0.871272365805169
0.7526835551738944,0.871272365805169
0.7530068728522337,0.871272365805169
0.7533304684142673,0.871272365805169
0.7536543422184007,0.871272365805169
0.753978494623656,0.871272365805169
0.7538726333907056,0.8707753479125249
0.7537666810159277,0.8702783300198808
0.7536606373815676,0.8697813121272365
0.7535545023696683,0.8692842942345924
0.753448275862069,0.8687872763419483
0.753773178094006,0.8687872763419483
0.7540983606557377,0.8687872763419483
0.753992231333621,0.8682902584493042
0.7538860103626943,0.8677932405566601
0.7537796976241901,0.867296222664016
0.7541054451166811,0.867296222664016
0.7544314742758322,0.867296222664016
0.754757785467128,0.867296222664016
0.7546516659454782,0.8667992047713717
0.754978354978355,0.8667992047713717
0.75487223906453,0.8663021868787276
0.7551993067590987,0.8663021868787276
0.7555266579973993,0.8663021868787276
0.7554206418039896,0.8658051689860835
0.7553145336225596,0.8653081510934394
0.7556423611111112,0.8653081510934394
0.7559704732957012,0.8653081510934394
0.7558644656820156,0.8648111332007953
0.7561929595827901,0.8648111332007953
0.7565217391304347,0.8648111332007953
0.7564158329708569,0.864314115308151
0.7567449956483899,0.864314115308151
0.7566390944710492,0.8638170974155069
0.7565331010452961,0.8633200795228628
0.7568627450980392,0.8633200795228628
0.7571926765475152,0.8633200795228628
0.757522895769734,0.8633200795228628
0.7578534031413613,0.8633200795228628
0.7581841990397207,0.8633200795228628
0.7585152838427948,0.8633200795228628
0.7588466579292268,0.8633200795228628
0.7587412587412588,0.8628230616302187
0.7590730214254482,0.8628230616302187
0.7594050743657043,0.8628230616302187
0.7592997811816192,0.8623260437375746
0.7596322241681261,0.8623260437375746
0.7599649583880859,0.8623260437375746
0.7602979842243646,0.8623260437375746
0.7606313020604998,0.8623260437375746
0.7609649122807017,0.8623260437375746
0.7608600263273365,0.8618290258449304
0.7607550482879719,0.8613320079522863
0.7606499780412824,0.8608349900596421
0.7605448154657294,0.860337972166998
0.7608791208791209,0.860337972166998
0.7612137203166227,0.860337972166998
0.7615486141663,0.860337972166998
0.7618838028169014,0.860337972166998
0.7617789520035226,0.8598409542743539
0.7616740088105727,0.8593439363817097
0.7615689731159101,0.8588469184890656
0.7619047619047619,0.8588469184890656
0.7622408469342744,0.8588469184890656
0.7621359223300971,0.8583499005964215
0.7624724061810154,0.8583499005964215
0.7623674911660777,0.8578528827037774
0.7622624834290764,0.8573558648111332
0.7625994694960212,0.8573558648111332
0.7624944714727997,0.856858846918489
0.7628318584070797,0.856858846918489
0.7631695440460381,0.856858846918489
0.7635075287865367,0.856858846918489
0.7638458130261409,0.856858846918489
0.7637411347517731,0.8563618290258449
0.7640798226164079,0.8563618290258449
0.7639751552795031,0.8558648111332008
0.7643142476697736,0.8558648111332008
0.7646536412078153,0.8558648111332008
0.7645490892936473,0.8553677932405567
0.7648888888888888,0.8553677932405567
0.7652289906625167,0.8553677932405567
0.7655693950177936,0.8553677932405567
0.7654650645304851,0.8548707753479126
0.7658058771148709,0.8548707753479126
0.7657015590200446,0.8543737574552683
0.766042780748663,0.8543737574552683
0.7659384752563531,0.8538767395626242
0.7658340767172168,0.8533797216699801
0.7661758143685855,0.8533797216699801
0.7665178571428571,0.8533797216699801
0.7668602054488611,0.8533797216699801
0.7667560321715817,0.852882703777336
0.7666517657577112,0.8523856858846919
0.7665474060822898,0.8518886679920478
0.7664429530201342,0.8513916500994035
0.7667860340196956,0.8513916500994035
0.7666815942678011,0.8508946322067594
0.7665770609318996,0.8503976143141153
0.7664724338861497,0.8499005964214712
0.7663677130044843,0.8494035785288271
0.7667115298340063,0.8494035785288271
0.7666068222621185,0.8489065606361829
0.7669510552312528,0.8489065606361829
0.7672955974842768,0.8489065606361829
0.767191011235955,0.8484095427435387
0.7675359712230215,0.8484095427435387
0.7678812415654521,0.8484095427435387
0.7677767776777678,0.8479125248508946
0.7681224673570464,0.8479125248508946
0.7684684684684685,0.8479125248508946
0.7688147814330779,0.8479125248508946
0.7691614066726781,0.8479125248508946
0.7690572846188543,0.8474155069582505
0.769404332129964,0.8474155069582505
0.7693002257336343,0.8469184890656064
0.7691960252935862,0.8464214711729622
0.7690917306823317,0.8459244532803181
0.7694394213381555,0.8459244532803181
0.7693351424694709,0.845427435387674
0.7692307692307693,0.8449304174950298
0.7695789950203712,0.8449304174950298
0.7694746376811594,0.8444333996023857
0.7698232895333031,0.8444333996023857
0.770172257479601,0.8444333996023857
0.7700680272108843,0.8439363817097415
0.7699637023593466,0.8434393638170974
0.7703132092600998,0.8434393638170974
0.7702089009990918,0.8429423459244533
0.7705588368923216,0.8429423459244533
0.7709090909090909,0.8429423459244533
0.7708049113233287,0.8424453280318092
0.7711555959963603,0.8424453280318092
0.7710514337733273,0.841948310139165
0.7709471766848816,0.8414512922465208
0.7708428246013668,0.8409542743538767
0.7711941659070192,0.8409542743538767
0.771545827633379,0.8409542743538767
0.7718978102189781,0.8409542743538767
0.7717937015061616,0.8404572564612326
0.7721461187214612,0.8404572564612326
0.7720420283234354,0.8399602385685885
0.7719378427787934,0.8394632206759444
0.7722908093278463,0.8394632206759444
0.772644098810613,0.8394632206759444
0.7729977116704806,0.8394632206759444
0.7733516483516484,0.8394632206759444
0.7732478240952817,0.8389662027833003
0.7731439046746105,0.838469184890656
0.7734983952315452,0.838469184890656
0.7738532110091743,0.838469184890656
0.7742083524552547,0.838469184890656
0.7745638200183654,0.838469184890656
0.77491961414791,0.838469184890656
0.7752757352941176,0.838469184890656
0.7751724137931034,0.8379721669980119
0.7755289788408464,0.8379721669980119
0.7754256787850897,0.8374751491053678
0.7757826887661142,0.8374751491053678
0.7761400276370336,0.8374751491053678
0.776036866359447,0.8369781312127237
0.7763946519133241,0.8369781312127237
0.7767527675276753,0.8369781312127237
0.777111213659437,0.8369781312127237
0.7774699907663897,0.8369781312127237
0.7773672055427252,0.8364811133200796
0.777264325323475,0.8359840954274353
0.7776236708275543,0.8359840954274353
0.7779833487511564,0.8359840954274353
0.7778806108283203,0.8354870775347912
0.7782407407407408,0.8354870775347912
0.778601204261232,0.8354870775347912
0.7784986098239111,0.8349900596421471
0.7783959202596198,0.834493041749503
0.7782931354359925,0.8339960238568589
0.7786542923433875,0.8339960238568589
0.7785515320334262,0.8334990059642147
0.7784486762656758,0.8330019880715706
0.7788104089219331,0.8330019880715706
0.7787075778707578,0.8325049701789264
0.7790697674418605,0.8325049701789264
0.7794322940902746,0.8325049701789264
0.7793296089385475,0.8320079522862823
0.7792268281322776,0.8315109343936382
0.7795899347623485,0.8315109343936382
0.77995337995338,0.8315109343936382
0.7803171641791045,0.8315109343936382
0.780681287914139,0.8315109343936382
0.7810457516339869,0.8315109343936382
0.7814105558150397,0.8315109343936382
0.7817757009345795,0.8315109343936382
0.7821411874707808,0.8315109343936382
0.7825070159027128,0.8315109343936382
0.7828731867103416,0.8315109343936382
0.7832397003745318,0.8315109343936382
0.7836065573770492,0.8315109343936382
0.7839737582005624,0.8315109343936382
0.7838724800750118,0.831013916500994
0.7842401500938087,0.831013916500994
0.7846081651806663,0.831013916500994
0.7849765258215963,0.831013916500994
0.7853452325035227,0.831013916500994
0.7857142857142857,0.831013916500994
0.7860836859426422,0.831013916500994
0.7859830667920978,0.8305168986083499
0.7863529411764706,0.8305168986083499
0.7862523540489642,0.8300198807157058
0.7861516721620349,0.8295228628230616
0.7860508953817154,0.8290258449304175
0.7864214992927864,0.8290258449304175
0.7863207547169812,0.8285288270377733
0.7862199150542709,0.8280318091451292
0.7861189801699717,0.8275347912524851
0.7864903164855929,0.8275347912524851
0.7863894139886578,0.827037773359841
0.7862884160756501,0.8265407554671969
0.7861873226111636,0.8260437375745527
0.7865593942262187,0.8260437375745527
0.7864583333333334,0.8255467196819085
0.7868308858360966,0.8255467196819085
0.7872037914691943,0.8255467196819085
0.7875770507349454,0.8255467196819085
0.7874762808349146,0.8250497017892644
0.7878500237304225,0.8250497017892644
0.7882241215574549,0.8250497017892644
0.7885985748218527,0.8250497017892644
0.7884980988593155,0.8245526838966203
0.7883975273418925,0.8240556660039762
0.7887725975261656,0.8240556660039762
0.7886720609233698,0.8235586481113321
0.789047619047619,0.8235586481113321
0.7889471176750834,0.8230616302186878
0.7888465204957102,0.8225646123260437
0.7892226990939437,0.8225646123260437
0.7895992366412213,0.8225646123260437
0.7894988066825775,0.8220675944333996
0.7893982808022922,0.8215705765407555
0.7892976588628763,0.8210735586481114
0.7891969407265774,0.8205765407554672
0.7895743663318986,0.8205765407554672
0.7894736842105263,0.820079522862823
0.7893729056965055,0.8195825049701789
0.789272030651341,0.8190854870775348
0.7896502156205079,0.8190854870775348
0.7900287631831256,0.8190854870775348
0.7904076738609113,0.8190854870775348
0.7907869481765835,0.8190854870775348
0.7906865098415746,0.8185884691848907
0.7905859750240154,0.8180914512922465
0.7909658817876021,0.8180914512922465
0.7913461538461538,0.8180914512922465
0.7912457912457912,0.8175944333996024
0.7911453320500481,0.8170974155069582
0.7910447761194029,0.8166003976143141
0.7914258188824663,0.8166003976143141
0.7918072289156627,0.8166003976143141
0.7917068466730954,0.81610337972167
0.7916063675832128,0.8156063618290258
0.7915057915057915,0.8151093439363817
0.791405118300338,0.8146123260437376
0.7917874396135266,0.8146123260437376
0.791686805219913,0.8141153081510935
0.7915860735009671,0.8136182902584493
0.791485244315433,0.8131212723658051
0.7913843175217812,0.812624254473161
0.7917675544794189,0.812624254473161
0.7916666666666666,0.8121272365805169
0.7920504120213282,0.8121272365805169
0.7919495635305529,0.8116302186878728
0.7923338185346919,0.8116302186878728
0.7922330097087379,0.8111332007952287
0.7921321029626032,0.8106361829025845
0.7920310981535471,0.8101391650099403
0.7924161400097229,0.8101391650099403
0.7923151750972762,0.8096421471172962
0.7927007299270074,0.8096421471172962
0.7925998052580331,0.8091451292246521
0.7929858743302484,0.8091451292246521
0.7928849902534113,0.808648111332008
0.7927840078010726,0.8081510934393639
0.7926829268292683,0.8076540755467196
0.7930697901415324,0.8076540755467196
0.79345703125,0.8076540755467196
0.7938446507083536,0.8076540755467196
0.7942326490713587,0.8076540755467196
0.7946210268948656,0.8076540755467196
0.7950097847358122,0.8076540755467196
0.7953989231522272,0.8076540755467196
0.7957884427032321,0.8076540755467196
0.7961783439490446,0.8076540755467196
0.7965686274509803,0.8076540755467196
0.7964688572829819,0.8071570576540755
0.7968596663395485,0.8071570576540755
0.7972508591065293,0.8071570576540755
0.7976424361493124,0.8071570576540755
0.798034398034398,0.8071570576540755
0.7984267453294002,0.8071570576540755
0.7988194786030497,0.8071570576540755
0.7987204724409449,0.8066600397614314
0.7986213687838504,0.8061630218687873
0.7990147783251231,0.8061630218687873
0.7989157220305569,0.8056660039761432
0.7993096646942801,0.8056660039761432
0.7992106561420819,0.805168986083499
0.7996051332675223,0.805168986083499
0.7995061728395062,0.8046719681908548
0.799407114624506,0.8041749502982107
0.7993079584775087,0.8036779324055666
0.7997032640949555,0.8036779324055666
0.7996041563582384,0.8031809145129225
0.8,0.8031809145129225
0.7999009410599307,0.8026838966202783
0.7998017839444995,0.8021868787276342
0.8001983143282102,0.8021868787276342
0.8000992063492064,0.80168986083499
0.8,0.8011928429423459
0.8003972194637538,0.8011928429423459
0.8002980625931445,0.8006958250497018
0.8001988071570576,0.8001988071570576
0.8000994530084535,0.7997017892644135
0.8,0.7992047713717694
0.8003982080637133,0.7992047713717694
0.8007968127490039,0.7992047713717694
0.8006975585450922,0.7987077534791253
0.8010967098703888,0.7987077534791253
0.8014962593516209,0.7987077534791253
0.8013972055888223,0.7982107355864811
0.8017973040439341,0.7982107355864811
0.8021978021978022,0.7982107355864811
0.8020989505247377,0.797713717693837
0.8025,0.797713717693837
0.8029014507253627,0.797713717693837
0.8028028028028028,0.7972166998011928
0.8032048072108162,0.7972166998011928
0.8031062124248497,0.7967196819085487
0.8035087719298246,0.7967196819085487
0.8034102306920762,0.7962226640159046
0.8038133467134972,0.7962226640159046
0.803714859437751,0.7957256461232605
0.8036162732295329,0.7952286282306164
0.8040201005025126,0.7952286282306164
0.8044243338360986,0.7952286282306164
0.8048289738430584,0.7952286282306164
0.8047307498741821,0.7947316103379721
0.8051359516616314,0.7947316103379721
0.8055415617128463,0.7947316103379721
0.8054435483870968,0.794234592445328
0.805345436207766,0.7937375745526839
0.8057517658930373,0.7937375745526839
0.8056537102473498,0.7932405566600398
0.8055555555555556,0.7927435387673957
0.8059626073774634,0.7927435387673957
0.8058645096056622,0.7922465208747514
0.806272129489125,0.7922465208747514
0.8061740890688259,0.7917495029821073
0.8065822784810126,0.7917495029821073
0.806484295845998,0.7912524850894632
0.806386213887481,0.7907554671968191
0.8062880324543611,0.790258449304175
0.8061897513952309,0.7897614314115308
0.8065989847715737,0.7897614314115308
0.8070086338242762,0.7897614314115308
0.806910569105691,0.7892644135188867
0.8068124046771734,0.7887673956262425
0.8067141403865717,0.7882703777335984
0.806615776081425,0.7877733598409543
0.8065173116089613,0.7872763419483101
0.8064187468160978,0.786779324055666
0.8068297655453619,0.786779324055666
0.8072412034676185,0.786779324055666
0.8071428571428572,0.7862823061630219
0.8070444104134763,0.7857852882703777
0.8069458631256384,0.7852882703777336
0.8073582013285642,0.7852882703777336
0.8077709611451943,0.7852882703777336
0.8081841432225064,0.7852882703777336
0.8085977482088025,0.7852882703777336
0.8090117767537123,0.7852882703777336
0.8094262295081968,0.7852882703777336
0.8098411071245515,0.7852882703777336
0.8097435897435897,0.7847912524850894
0.8101590559261159,0.7847912524850894
0.8100616016427105,0.7842942345924453
0.810477657935285,0.7842942345924453
0.8103802672147996,0.7837972166998012
0.8107969151670951,0.7837972166998012
0.8112139917695473,0.7837972166998012
0.8116314976839938,0.7837972166998012
0.8120494335736355,0.7837972166998012
0.8124678001030397,0.7837972166998012
0.8123711340206186,0.7833001988071571
0.812790097988654,0.7833001988071571
0.8126934984520123,0.782803180914513
0.8131130614352091,0.782803180914513
0.8130165289256198,0.7823061630218688
0.81343669250646,0.7823061630218688
0.8138572905894519,0.7823061630218688
0.8137609932747025,0.7818091451292246
0.8136645962732919,0.7813121272365805
0.813568099430347,0.7808151093439364
0.8139896373056995,0.7808151093439364
0.8144116122343183,0.7808151093439364
0.8148340248962656,0.7808151093439364
0.8147379346133887,0.7803180914512923
0.8146417445482866,0.7798210735586482
0.815064935064935,0.7798210735586482
0.814968814968815,0.7793240556660039
0.8153926157046282,0.7793240556660039
0.8158168574401665,0.7793240556660039
0.8162415408641333,0.7793240556660039
0.8161458333333333,0.7788270377733598
0.8160500260552371,0.7783300198807157
0.8159541188738269,0.7778330019880716
0.8158581116327596,0.7773359840954275
0.8157620041753654,0.7768389662027833
0.8156657963446475,0.7763419483101391
0.8155694879832811,0.775844930417495
0.8154730789336121,0.7753479125248509
0.8153765690376569,0.7748508946322068
0.815279958137101,0.7743538767395626
0.8157068062827225,0.7743538767395626
0.8156102671555788,0.7738568588469185
0.8155136268343816,0.7733598409542743
0.815416885159937,0.7728628230616302
0.8158447009443861,0.7728628230616302
0.815748031496063,0.7723658051689861
0.8156512605042017,0.7718687872763419
0.815554387808723,0.7713717693836978
0.8159831756046267,0.7713717693836978
0.8158863755917938,0.7708747514910537
0.8157894736842105,0.7703777335984096
0.8162190626645603,0.7703777335984096
0.8161222339304531,0.7698807157057654
0.816552451238798,0.7698807157057654
0.8164556962025317,0.7693836978131213
0.816358839050132,0.7688866799204771
0.8162618796198522,0.768389662027833
0.8166930797675647,0.768389662027833
0.8171247357293869,0.768389662027833
0.817028027498678,0.7678926441351889
0.816931216931217,0.7673956262425448
0.8173636844891476,0.7673956262425448
0.8177966101694916,0.7673956262425448
0.8182299947005829,0.7673956262425448
0.8181336161187699,0.7668986083499006
0.8180371352785146,0.7664015904572564
0.8179405520169851,0.7659045725646123
0.8178438661710037,0.7654075546719682
0.8182784272051009,0.7654075546719682
0.8181818181818182,0.7649105367793241
0.8186170212765957,0.7649105367793241
0.8190526875997871,0.7649105367793241
0.8189563365282215,0.76441351888668
0.8193926478423016,0.76441351888668
0.8192963752665245,0.7639165009940357
0.8192,0.7634194831013916
0.8191035218783351,0.7629224652087475
0.8190069407367859,0.7624254473161034
0.8194444444444444,0.7624254473161034
0.8198824158204169,0.7624254473161034
0.8203208556149733,0.7624254473161034
0.8202247191011236,0.7619284294234593
0.8201284796573876,0.7614314115308151
0.8200321371183718,0.760934393638171
0.8204715969989282,0.760934393638171
0.8203753351206434,0.7604373757455268
0.8208154506437768,0.7604373757455268
0.8207192699946323,0.7599403578528827
0.8206229860365198,0.7594433399602386
0.8205265986029017,0.7589463220675944
0.8209677419354838,0.7589463220675944
0.8208714362560516,0.7584493041749503
0.8213132400430571,0.7584493041749503
0.8212170166935918,0.7579522862823062
0.8216594827586207,0.7579522862823062
0.8221024258760108,0.7579522862823062
0.8220064724919094,0.757455268389662
0.8224500809498111,0.757455268389662
0.8228941684665226,0.757455268389662
0.8227984873041599,0.7569582504970179
0.8232432432432433,0.7569582504970179
0.8231476473769606,0.7564612326043738
0.823051948051948,0.7559642147117296
0.8234975636166757,0.7559642147117296
0.8234019501625135,0.7554671968190855
0.8233062330623306,0.7549701789264414
0.8232104121475055,0.7544731610337972
0.8231144872490505,0.7539761431411531
0.8230184581976113,0.7534791252485089
0.8229223248234655,0.7529821073558648
0.8228260869565217,0.7524850894632207
0.8232735182164219,0.7524850894632207
0.823721436343852,0.7524850894632207
0.8236254763200871,0.7519880715705766
0.8235294117647058,0.7514910536779325
0.8234332425068119,0.7509940357852882
0.8233369683751364,0.7504970178926441
0.8237861429350791,0.7504970178926441
0.824235807860262,0.7504970178926441
0.8241398143091206,0.75
0.8240437158469945,0.7495029821073559
0.8239475123018043,0.7490059642147118
0.824398249452954,0.7490059642147118
0.8248494800218938,0.7490059642147118
0.8253012048192772,0.7490059642147118
0.8257534246575342,0.7490059642147118
0.8256578947368421,0.7485089463220675
0.8255622600109709,0.7480119284294234
0.8260153677277717,0.7480119284294234
0.8264689730917079,0.7480119284294234
0.8263736263736263,0.7475149105367793
0.8268279274326553,0.7475149105367793
0.8267326732673267,0.7470178926441352
0.8271876719867914,0.7470178926441352
0.8270925110132159,0.7465208747514911
0.8269972451790634,0.7460238568588469
0.8269018743109151,0.7455268389662028
0.827357970215113,0.7455268389662028
0.8278145695364238,0.7455268389662028
0.8277194919933738,0.7450298210735586
0.8281767955801105,0.7450298210735586
0.82808181315644,0.7445328031809145
0.8285398230088495,0.7445328031809145
0.8284449363586054,0.7440357852882704
0.8283499446290143,0.7435387673956262
0.8288088642659279,0.7435387673956262
0.8287139689578714,0.7430417495029821
0.8286189683860233,0.742544731610338
0.8285238623751388,0.7420477137176938
0.8284286507495836,0.7415506958250497
0.8288888888888889,0.7415506958250497
0.8287937743190662,0.7410536779324056
0.8286985539488321,0.7405566600397614
0.8291597106288259,0.7405566600397614
0.829064587973274,0.7400596421471173
0.8295264623955432,0.7400596421471173
0.8299888517279822,0.7400596421471173
0.8298940323480201,0.7395626242544732
0.8303571428571429,0.7395626242544732
0.8302624232272473,0.739065606361829
0.8307262569832402,0.739065606361829
0.8306316377864729,0.7385685884691849
0.831096196868009,0.7385685884691849
0.8315612758813654,0.7385685884691849
0.8314669652855543,0.7380715705765407
0.8313725490196079,0.7375745526838966
0.8318385650224215,0.7375745526838966
0.8317442512619181,0.7370775347912525
0.8316498316498316,0.7365805168986084
0.8321167883211679,0.7365805168986084
0.8325842696629213,0.7365805168986084
0.8330522765598651,0.7365805168986084
0.8329583802024747,0.7360834990059643
0.8334271243669106,0.7360834990059643
0.8333333333333334,0.73558648111332
0.8332394366197183,0.7350894632206759
0.8331454340473506,0.7345924453280318
0.8336153412295544,0.7345924453280318
0.8335214446952596,0.7340954274353877
0.8334274421230943,0.7335984095427436
0.8333333333333334,0.7331013916500994
0.8338044092707745,0.7331013916500994
0.833710407239819,0.7326043737574552
0.8341822297679683,0.7326043737574552
0.8346545866364666,0.7326043737574552
0.8345609065155808,0.7321073558648111
0.8350340136054422,0.7321073558648111
0.8355076574021554,0.7321073558648111
0.8354143019296254,0.731610337972167
0.8358886996024986,0.731610337972167
0.8357954545454546,0.7311133200795229
0.8357021034678794,0.7306163021868787
0.835608646188851,0.7301192842942346
0.836084234490609,0.7301192842942346
0.835990888382688,0.7296222664015904
0.8364672364672364,0.7296222664015904
0.8369441277080958,0.7296222664015904
0.8368511123787792,0.7291252485089463
0.83675799086758,0.7286282306163022
0.8366647629925756,0.7281312127236581
0.8365714285714285,0.7276341948310139
0.8364779874213837,0.7271371769383698
0.8369565217391305,0.7271371769383698
0.8368631940469377,0.7266401590457257
0.8373424971363116,0.7266401590457257
0.8372492836676217,0.7261431411530815
0.8371559633027523,0.7256461232604374
0.8370625358577166,0.7251491053677932
0.8369690011481056,0.7246520874751491
0.8374497415278576,0.7246520874751491
0.8379310344827586,0.7246520874751491
0.8384128809660725,0.7246520874751491
0.8383199079401611,0.724155069582505
0.8388025331030512,0.724155069582505
0.8392857142857143,0.724155069582505
0.8397694524495677,0.724155069582505
0.839677047289504,0.7236580516898609
0.8401615695326025,0.7236580516898609
0.8400692840646651,0.7231610337972167
0.8405545927209706,0.7231610337972167
0.8404624277456647,0.7226640159045725
0.8403701561596298,0.7221669980119284
0.8408564814814815,0.7221669980119284
0.8407643312101911,0.7216699801192843
0.8406720741599073,0.7211729622266402
0.8405797101449275,0.7206759443339961
0.8404872389791184,0.7201789264413518
0.840975043528729,0.7201789264413518
0.8414634146341463,0.7201789264413518
0.8413712957582801,0.7196819085487077
0.8418604651162791,0.7196819085487077
0.8417684700407213,0.7191848906560636
0.8416763678696159,0.7186878727634195
0.8415841584158416,0.7181908548707754
0.8414918414918415,0.7176938369781312
0.8419825072886298,0.7176938369781312
0.8418903150525088,0.717196819085487
0.8417980151780502,0.7166998011928429
0.8417056074766355,0.7162027833001988
0.8416130917592052,0.7157057654075547
0.8421052631578947,0.7157057654075547
0.8420128730251609,0.7152087475149106
0.84192037470726,0.7147117296222664
0.8424135910954892,0.7147117296222664
0.8429073856975381,0.7147117296222664
0.8428152492668621,0.7142147117296223
0.8427230046948356,0.7137176938369781
0.8432178508514386,0.7137176938369781
0.8431257344300822,0.713220675944334
0.8436213991769548,0.713220675944334
0.8435294117647059,0.7127236580516899
0.8434373160682754,0.7122266401590457
0.8439340400471143,0.7122266401590457
0.8444313494401886,0.7122266401590457
0.8443396226415094,0.7117296222664016
0.8442477876106195,0.7112326043737575
0.8441558441558441,0.7107355864811133
0.8446544595392794,0.7107355864811133
0.8451536643026005,0.7107355864811133
0.8456534594914252,0.7107355864811133
0.8455621301775148,0.7102385685884692
0.8460627590290113,0.7102385685884692
0.8459715639810427,0.709741550695825
0.8458802608180201,0.7092445328031809
0.8457888493475683,0.7087475149105368
0.8462908011869437,0.7087475149105368
0.8461995249406176,0.7082504970178927
0.8467023172905526,0.7082504970178927
0.8466111771700356,0.7077534791252486
0.8471148126115408,0.7077534791252486
0.8476190476190476,0.7077534791252486
0.847528290649196,0.7072564612326043
0.8480333730631704,0.7072564612326043
0.8479427549194991,0.7067594433399602
0.8478520286396182,0.7062624254473161
0.8477611940298507,0.705765407554672
0.8476702508960573,0.7052683896620279
0.8475791990436342,0.7047713717693836
0.847488038277512,0.7042743538767395
0.8479952124476361,0.7042743538767395
0.8479041916167664,0.7037773359840954
0.8478130617136009,0.7032803180914513
0.8477218225419664,0.7027833001988072
0.847630473905219,0.702286282306163
0.8481392557022809,0.702286282306163
0.848048048048048,0.7017892644135189
0.8479567307692307,0.7012922465208747
0.8484666265784726,0.7012922465208747
0.8483754512635379,0.7007952286282306
0.8488862131246238,0.7007952286282306
0.8487951807228916,0.7002982107355865
0.8493068113321278,0.7002982107355865
0.8498190591073582,0.7002982107355865
0.8503319251659626,0.7002982107355865
0.8508454106280193,0.7002982107355865
0.8507552870090634,0.6998011928429424
0.8512696493349455,0.6998011928429424
0.8517846339987901,0.6998011928429424
0.8523002421307506,0.6998011928429424
0.8522107813446396,0.6993041749502982
0.8521212121212122,0.6988071570576541
0.8520315342631898,0.69831013916501
0.8519417475728155,0.6978131212723658
0.8524590163934426,0.6978131212723658
0.8529769137302552,0.6978131212723658
0.8528875379939209,0.6973161033797217
0.8534063260340633,0.6973161033797217
0.8533171028606208,0.6968190854870775
0.8532277710109623,0.6963220675944334
0.8531383302864107,0.6958250497017893
0.8536585365853658,0.6958250497017893
0.8535692495424039,0.6953280318091452
0.8534798534798534,0.694831013916501
0.853390348197923,0.6943339960238568
0.8539119804400978,0.6943339960238568
0.854434250764526,0.6943339960238568
0.8543451652386781,0.6938369781312127
0.8542559706062461,0.6933399602385686
0.8547794117647058,0.6933399602385686
0.8546903740036788,0.6928429423459245
0.854601226993865,0.6923459244532804
0.85451197053407,0.6918489065606361
0.8544226044226044,0.691351888667992
0.8549477566072526,0.691351888667992
0.8548585485854858,0.6908548707753479
0.8547692307692307,0.6903578528827038
0.854679802955665,0.6898608349900597
0.8552064078866297,0.6898608349900597
0.8551171393341553,0.6893638170974155
0.8556446637877854,0.6893638170974155
0.8555555555555555,0.6888667992047713
0.8560840024706609,0.6888667992047713
0.8566131025957973,0.6888667992047713
0.8565244279529994,0.6883697813121272
0.8570544554455446,0.6883697813121272
0.8569659442724458,0.6878727634194831
0.8574969021065675,0.6878727634194831
0.8580285182889027,0.6878727634194831
0.858560794044665,0.6878727634194831
0.8584729981378026,0.687375745526839
0.8583850931677018,0.6868787276341949
0.858297078931013,0.6863817097415507
0.8588308457711443,0.6863817097415507
0.8593652769135034,0.6863817097415507
0.8592777085927771,0.6858846918489065
0.8598130841121495,0.6858846918489065
0.8597256857855362,0.6853876739562624
0.8602620087336245,0.6853876739562624
0.8601747815230961,0.6848906560636183
0.8607120549656465,0.6848906560636183
0.86125,0.6848906560636183
0.8617886178861789,0.6848906560636183
0.8623279098873592,0.6848906560636183
0.8622417031934878,0.6843936381709742
0.8621553884711779,0.68389662027833
0.8620689655172413,0.6833996023856859
0.8626097867001254,0.6833996023856859
0.8631512868801005,0.6833996023856859
0.8636934673366834,0.6833996023856859
0.863607793840352,0.6829025844930418
0.8635220125786164,0.6824055666003976
0.8634361233480177,0.6819085487077535
0.8639798488664987,0.6819085487077535
0.8638941398865785,0.6814115308151093
0.8638083228247163,0.6809145129224652
0.8637223974763407,0.6804174950298211
0.8636363636363636,0.679920477137177
0.8635502210991788,0.6794234592445328
0.8634639696586599,0.6789264413518886
0.8640101201771031,0.6789264413518886
0.8639240506329114,0.6784294234592445
0.8644711842938568,0.6784294234592445
0.8643852978453739,0.6779324055666004
0.8642993024730501,0.6774353876739563
0.8642131979695431,0.6769383697813122
0.8641269841269841,0.6764413518886679
0.8640406607369758,0.6759443339960238
0.8639542275905913,0.6754473161033797
0.8645038167938931,0.6754473161033797
0.864417568427753,0.6749502982107356
0.8643312101910828,0.6744532803180915
0.864244741873805,0.6739562624254473
0.8647959183673469,0.6739562624254473
0.8653477983407786,0.6739562624254473
0.8659003831417624,0.6739562624254473
0.865814696485623,0.6734592445328031
0.8657289002557544,0.672962226640159
0.8656429942418427,0.6724652087475149
0.8655569782330346,0.6719681908548708
0.8654708520179372,0.6714711729622267
0.8660256410256411,0.6714711729622267
0.8659397049390635,0.6709741550695825
0.8658536585365854,0.6704771371769384
0.8664097623635196,0.6704771371769384
0.8663239074550129,0.6699801192842942
0.8668810289389067,0.6699801192842942
0.8667953667953668,0.6694831013916501
0.866709594333548,0.668986083499006
0.8672680412371134,0.668986083499006
0.8671824629271437,0.6684890656063618
0.8670967741935484,0.6679920477137177
0.8676565526145901,0.6679920477137177
0.8682170542635659,0.6679920477137177
0.8681318681318682,0.6674950298210736
0.8680465717981889,0.6669980119284294
0.8686084142394822,0.6669980119284294
0.8691709844559585,0.6669980119284294
0.8690861957226182,0.6665009940357853
0.8696498054474708,0.6665009940357853
0.8702141466580143,0.6665009940357853
0.8707792207792208,0.6665009940357853
0.8706952566601689,0.6660039761431411
0.8706111833550065,0.665506958250497
0.870527000650618,0.6650099403578529
0.8704427083333334,0.6645129224652088
0.8703583061889251,0.6640159045725647
0.8709256844850065,0.6640159045725647
0.8708414872798435,0.6635188866799204
0.8714099216710183,0.6635188866799204
0.8713259307642064,0.6630218687872763
0.8718954248366013,0.6630218687872763
0.8718116415958143,0.6625248508946322
0.8723821989528796,0.6625248508946322
0.8729535036018337,0.6625248508946322
0.872870249017038,0.6620278330019881
0.8727868852459016,0.661530815109344
0.8733595800524935,0.661530815109344
0.8739330269205515,0.661530815109344
0.873850197109067,0.6610337972166997
0.873767258382643,0.6605367793240556
0.8743421052631579,0.6605367793240556
0.8742593811718236,0.6600397614314115
0.8741765480895916,0.6595427435387674
0.8740936058009229,0.6590457256461233
0.8746701846965699,0.6590457256461233
0.8745874587458746,0.6585487077534792
0.8745046235138706,0.658051689860835
0.8750826173165895,0.658051689860835
0.8756613756613757,0.658051689860835
0.8755790866975512,0.6575546719681908
0.876158940397351,0.6575546719681908
0.8760768721007289,0.6570576540755467
0.8759946949602122,0.6565606361829026
0.8765759787657598,0.6565606361829026
0.8771580345285525,0.6565606361829026
0.8777408637873754,0.6565606361829026
0.8776595744680851,0.6560636182902585
0.8782435129740519,0.6560636182902585
0.8788282290279628,0.6560636182902585
0.8787475016655563,0.6555666003976143
0.8786666666666667,0.6550695825049702
0.8785857238158773,0.654572564612326
0.8785046728971962,0.6540755467196819
0.8790915163660654,0.6540755467196819
0.8796791443850267,0.6540755467196819
0.8795986622073578,0.6535785288270378
0.8795180722891566,0.6530815109343936
0.8794373744139317,0.6525844930417495
0.8800268096514745,0.6525844930417495
0.8799463447350772,0.6520874751491054
0.8805369127516779,0.6520874751491054
0.8811282740094023,0.6520874751491054
0.8817204301075269,0.6520874751491054
0.8823133826496301,0.6520874751491054
0.8822341857335128,0.6515904572564613
0.8821548821548821,0.6510934393638171
0.8827493261455526,0.6510934393638171
0.882670262980445,0.6505964214711729
0.8825910931174089,0.6500994035785288
0.8825118163403106,0.6496023856858847
0.8824324324324324,0.6491053677932406
0.8823529411764706,0.6486083499005965
0.8829499323410014,0.6486083499005965
0.8828706838185512,0.6481113320079522
0.8834688346883469,0.6481113320079522
0.8833898305084745,0.6476143141153081
0.8833107191316146,0.647117296222664
0.8839103869653768,0.647117296222664
0.8838315217391305,0.6466202783300199
0.8837525492861998,0.6461232604373758
0.8836734693877552,0.6456262425447317
0.8835942818243703,0.6451292246520874
0.8835149863760218,0.6446322067594433
0.8834355828220859,0.6441351888667992
0.8840381991814461,0.6441351888667992
0.8839590443686007,0.6436381709741551
0.8845628415300546,0.6436381709741551
0.8851674641148325,0.6436381709741551
0.8850889192886456,0.643141153081511
0.8856947296372347,0.643141153081511
0.8856164383561644,0.6426441351888668
0.8855380397532556,0.6421471172962226
0.8854595336076817,0.6416500994035785
0.8860672614962252,0.6416500994035785
0.8866758241758241,0.6416500994035785
0.8865979381443299,0.6411530815109344
0.8865199449793673,0.6406560636182903
0.887130075705437,0.6406560636182903
0.8870523415977961,0.6401590457256461
0.8869745003445899,0.639662027833002
0.886896551724138,0.6391650099403579
0.8868184955141477,0.6386679920477137
0.8867403314917127,0.6381709741550696
0.8873531444367657,0.6381709741550696
0.8872752420470262,0.6376739562624254
0.8871972318339101,0.6371769383697813
0.8878116343490304,0.6371769383697813
0.8884268884268884,0.6371769383697813
0.8890429958391124,0.6371769383697813
0.8896599583622484,0.6371769383697813
0.8895833333333333,0.6366799204771372
0.8895066018068103,0.6361829025844931
0.8901251738525731,0.6361829025844931
0.8900487125956854,0.635685884691849
0.8899721448467967,0.6351888667992047
0.8898954703832752,0.6346918489065606
0.8898186889818689,0.6341948310139165
0.889741800418702,0.6336978131212724
0.8896648044692738,0.6332007952286283
0.8902865129280224,0.6332007952286283
0.8902097902097902,0.632703777335984
0.8901329601119664,0.6322067594433399
0.8907563025210085,0.6322067594433399
0.8906797477224947,0.6317097415506958
0.8906030855539971,0.6312127236580517
0.8905263157894737,0.6307157057654076
0.8911516853932584,0.6307157057654076
0.8910751932536893,0.6302186878727635
0.8917018284106891,0.6302186878727635
0.8916256157635468,0.6297216699801192
0.8922535211267606,0.6297216699801192
0.8921775898520085,0.6292246520874751
0.8928067700987306,0.6292246520874751
0.8927311220889202,0.628727634194831
0.893361581920904,0.628727634194831
0.8939929328621908,0.628727634194831
0.8939179632248939,0.6282306163021869
0.894550601556971,0.6282306163021869
0.8944759206798867,0.6277335984095428
0.8951098511693835,0.6277335984095428
0.8950354609929078,0.6272365805168986
0.8956706884315118,0.6272365805168986
0.8963068181818182,0.6272365805168986
0.8969438521677328,0.6272365805168986
0.8968705547652916,0.6267395626242545
0.896797153024911,0.6262425447316103
0.8967236467236467,0.6257455268389662
0.8966500356379188,0.6252485089463221
0.8965763195435092,0.6247514910536779
0.8972162740899358,0.6247514910536779
0.8971428571428571,0.6242544731610338
0.8977841315225161,0.6242544731610338
0.8977110157367668,0.6237574552683897
0.8976377952755905,0.6232604373757455
0.8975644699140402,0.6227634194831014
0.8982078853046594,0.6227634194831014
0.8988522238163558,0.6227634194831014
0.8987796123474515,0.6222664015904572
0.8987068965517241,0.6217693836978131
0.899352983465133,0.6217693836978131
0.8992805755395683,0.621272365805169
0.8992080633549316,0.6207753479125249
0.899135446685879,0.6202783300198808
0.8990627253064167,0.6197813121272365
0.898989898989899,0.6192842942345924
0.8989169675090253,0.6187872763419483
0.8988439306358381,0.6182902584493042
0.8994938539407086,0.6182902584493042
0.9001447178002895,0.6182902584493042
0.9000724112961622,0.6177932405566601
0.9,0.617296222664016
0.8999274836838289,0.6167992047713717
0.9005805515239478,0.6167992047713717
0.9005083514887436,0.6163021868787276
0.9011627906976745,0.6163021868787276
0.9018181818181819,0.6163021868787276
0.9017467248908297,0.6158051689860835
0.9016751638747269,0.6153081510934394
0.9016034985422741,0.6148111332007953
0.9015317286652079,0.614314115308151
0.9014598540145985,0.6138170974155069
0.902118334550767,0.6138170974155069
0.9027777777777778,0.6138170974155069
0.9034381858083395,0.6138170974155069
0.904099560761347,0.6138170974155069
0.904029304029304,0.6133200795228628
0.9039589442815249,0.6128230616302187
0.9038884812912693,0.6123260437375746
0.9045521292217328,0.6123260437375746
0.9044819985304923,0.6118290258449304
0.9044117647058824,0.6113320079522863
0.9043414275202355,0.6108349900596421
0.9050073637702504,0.6108349900596421
0.9056742815033162,0.6108349900596421
0.9056047197640118,0.610337972166998
0.9062730627306274,0.610337972166998
0.9062038404726735,0.6098409542743539
0.9061345158906134,0.6093439363817097
0.9068047337278107,0.6093439363817097
0.9074759437453738,0.6093439363817097
0.9074074074074074,0.6088469184890656
0.9073387694588584,0.6083499005964215
0.9072700296735905,0.6078528827037774
0.9072011878247959,0.6073558648111332
0.9078751857355126,0.6073558648111332
0.9078066914498141,0.606858846918489
0.9077380952380952,0.6063618290258449
0.9076693968726731,0.6058648111332008
0.9076005961251863,0.6053677932405567
0.9075316927665921,0.6048707753479126
0.9074626865671642,0.6043737574552683
0.90739357729649,0.6038767395626242
0.9080717488789237,0.6038767395626242
0.9080029917726253,0.6033797216699801
0.9086826347305389,0.6033797216699801
0.9086142322097378,0.602882703777336
0.9085457271364318,0.6023856858846919
0.90847711927982,0.6018886679920478
0.9084084084084084,0.6013916500994035
0.9083395942900075,0.6008946322067594
0.9090225563909774,0.6008946322067594
0.90895410082769,0.6003976143141153
0.9088855421686747,0.5999005964214712
0.908816880180859,0.5994035785288271
0.9087481146304676,0.5989065606361829
0.9086792452830189,0.5984095427435387
0.9086102719033232,0.5979125248508946
0.90854119425548,0.5974155069582505
0.9084720121028744,0.5969184890656064
0.9091597274791824,0.5969184890656064
0.9090909090909091,0.5964214711729622
0.909021986353298,0.5959244532803181
0.9089529590288316,0.595427435387674
0.908883826879271,0.5949304174950298
0.9095744680851063,0.5949304174950298
0.9095057034220533,0.5944333996023857
0.9094368340943684,0.5939363817097415
0.9093678598629094,0.5934393638170974
0.9092987804878049,0.5929423459244533
0.9092295957284515,0.5924453280318092
0.9091603053435114,0.591948310139165
0.9090909090909091,0.5914512922465208
0.9090214067278287,0.5909542743538767
0.9089517980107116,0.5904572564612326
0.9096477794793262,0.5904572564612326
0.9103448275862069,0.5904572564612326
0.9102760736196319,0.5899602385685885
0.9102072141212586,0.5894632206759444
0.9101382488479263,0.5889662027833003
0.9108378170637971,0.5889662027833003
0.9107692307692308,0.588469184890656
0.9107005388760585,0.5879721669980119
0.911402157164869,0.5879721669980119
0.9121048573631457,0.5879721669980119
0.9120370370370371,0.5874751491053678
0.9127413127413128,0.5874751491053678
0.9134466769706336,0.5874751491053678
0.9133797370456304,0.5869781312127237
0.913312693498452,0.5864811133200796
0.9132455460883037,0.5859840954274353
0.9131782945736434,0.5854870775347912
0.91311093871218,0.5849900596421471
0.9130434782608695,0.584493041749503
0.9137529137529138,0.584493041749503
0.9136858475894246,0.5839960238568589
0.9136186770428015,0.5834990059642147
0.9135514018691588,0.5830019880715706
0.9134840218238504,0.5825049701789264
0.9141965678627145,0.5825049701789264
0.9149102263856362,0.5825049701789264
0.91484375,0.5820079522862823
0.9147771696637998,0.5815109343936382
0.9147104851330203,0.581013916500994
0.9146436961628818,0.5805168986083499
0.914576802507837,0.5800198807157058
0.9145098039215687,0.5795228628230616
0.9152276295133438,0.5795228628230616
0.9151610369206599,0.5790258449304175
0.9158805031446541,0.5790258449304175
0.9158143194335169,0.5785288270377733
0.9165354330708662,0.5785288270377733
0.9164696611505122,0.5780318091451292
0.917192429022082,0.5780318091451292
0.9179163378058406,0.5780318091451292
0.9186413902053713,0.5780318091451292
0.9185770750988143,0.5775347912524851
0.9185126582278481,0.577037773359841
0.9184481393507522,0.5765407554671969
0.9183835182250396,0.5760437375745527
0.9183187946074544,0.5755467196819085
0.9182539682539682,0.5750497017892644
0.9189833200953137,0.5750497017892644
0.9197138314785374,0.5750497017892644
0.9204455051710422,0.5750497017892644
0.9203821656050956,0.5745526838966203
0.9203187250996016,0.5740556660039762
0.9202551834130781,0.5735586481113321
0.9201915403032721,0.5730616302186878
0.9201277955271565,0.5725646123260437
0.920863309352518,0.5725646123260437
0.9208,0.5720675944333996
0.9207365892714171,0.5715705765407555
0.9206730769230769,0.5710735586481114
0.9206094627105053,0.5705765407554672
0.920545746388443,0.570079522862823
0.9204819277108434,0.5695825049701789
0.9204180064308681,0.5690854870775348
0.9203539823008849,0.5685884691848907
0.9210950080515298,0.5685884691848907
0.9210314262691378,0.5680914512922465
0.9209677419354839,0.5675944333996024
0.9217110573042776,0.5675944333996024
0.9216478190630049,0.5670974155069582
0.9215844785772029,0.5666003976143141
0.9215210355987055,0.56610337972167
0.9222672064777327,0.56610337972167
0.9222042139384117,0.5656063618290258
0.9221411192214112,0.5651093439363817
0.922077922077922,0.5646123260437376
0.9220146222583265,0.5641153081510935
0.9219512195121952,0.5636182902584493
0.9218877135882831,0.5631212723658051
0.9218241042345277,0.562624254473161
0.921760391198044,0.5621272365805169
0.9216965742251223,0.5616302186878728
0.9216326530612244,0.5611332007952287
0.9223856209150327,0.5611332007952287
0.9223221586263287,0.5606361829025845
0.9222585924713584,0.5601391650099403
0.9221949221949222,0.5596421471172962
0.9221311475409836,0.5591451292246521
0.9220672682526662,0.558648111332008
0.9220032840722496,0.5581510934393639
0.9219391947411668,0.5576540755467196
0.9226973684210527,0.5576540755467196
0.9234567901234568,0.5576540755467196
0.9233937397034596,0.5571570576540755
0.9233305853256389,0.5566600397614314
0.9232673267326733,0.5561630218687873
0.9232039636663915,0.5556660039761432
0.9231404958677686,0.555168986083499
0.923904052936311,0.555168986083499
0.9238410596026491,0.5546719681908548
0.923777961888981,0.5541749502982107
0.9237147595356551,0.5536779324055666
0.9236514522821577,0.5531809145129225
0.9244186046511628,0.5531809145129225
0.9251870324189526,0.5531809145129225
0.9259567387687188,0.5531809145129225
0.9267277268942548,0.5531809145129225
0.9266666666666666,0.5526838966202783
0.926605504587156,0.5521868787276342
0.9273789649415692,0.5521868787276342
0.9273182957393483,0.55168986083499
0.927257525083612,0.5511928429423459
0.9271966527196652,0.5506958250497018
0.9271356783919598,0.5501988071570576
0.9279128248113998,0.5501988071570576
0.9278523489932886,0.5497017892644135
0.9286314021830394,0.5497017892644135
0.9294117647058824,0.5497017892644135
0.9293523969722456,0.5492047713717694
0.9292929292929293,0.5487077534791253
0.9292333614153327,0.5482107355864811
0.9291736930860034,0.547713717693837
0.9291139240506329,0.5472166998011928
0.9290540540540541,0.5467196819085487
0.9298393913778529,0.5467196819085487
0.9297800338409475,0.5462226640159046
0.9297205757832345,0.5457256461232605
0.9296610169491526,0.5452286282306164
0.9296013570822731,0.5447316103379721
0.9295415959252971,0.544234592445328
0.9303313508920985,0.544234592445328
0.9302721088435374,0.5437375745526839
0.9302127659574468,0.5432405566600398
0.9301533219761499,0.5427435387673957
0.9300937766410913,0.5422465208747514
0.9300341296928327,0.5417495029821073
0.9299743808710503,0.5412524850894632
0.9299145299145299,0.5407554671968191
0.93071000855432,0.5407554671968191
0.9306506849315068,0.540258449304175
0.9305912596401028,0.5397614314115308
0.9305317324185248,0.5392644135188867
0.9304721030042918,0.5387673956262425
0.9304123711340206,0.5382703777335984
0.9312123817712812,0.5382703777335984
0.9311531841652324,0.5377733598409543
0.9310938845822567,0.5372763419483101
0.9310344827586207,0.536779324055666
0.9309749784296808,0.5362823061630219
0.9309153713298791,0.5357852882703777
0.9317199654278306,0.5357852882703777
0.9316608996539792,0.5352882703777336
0.9324675324675324,0.5352882703777336
0.9332755632582322,0.5352882703777336
0.9332176929748482,0.5347912524850894
0.9331597222222222,0.5342942345924453
0.9331016507384883,0.5337972166998012
0.9330434782608695,0.5333001988071571
0.9329852045256745,0.532803180914513
0.9329268292682927,0.5323061630218688
0.932868352223191,0.5318091451292246
0.9328097731239092,0.5313121272365805
0.9327510917030568,0.5308151093439364
0.9326923076923077,0.5303180914512923
0.9326334208223972,0.5298210735586482
0.9325744308231173,0.5293240556660039
0.9325153374233128,0.5288270377733598
0.9333333333333333,0.5288270377733598
0.9341527655838455,0.5288270377733598
0.9340949033391915,0.5283300198807157
0.9340369393139841,0.5278330019880716
0.9339788732394366,0.5273359840954275
0.933920704845815,0.5268389662027833
0.9338624338624338,0.5263419483101391
0.9338040600176523,0.525844930417495
0.9337455830388692,0.5253479125248509
0.9336870026525199,0.5248508946322068
0.9345132743362832,0.5248508946322068
0.9344552701505757,0.5243538767395626
0.9343971631205674,0.5238568588469185
0.9343389529724934,0.5233598409542743
0.9342806394316163,0.5228628230616302
0.9342222222222222,0.5223658051689861
0.9341637010676157,0.5218687872763419
0.9341050756901158,0.5213717693836978
0.9340463458110517,0.5208747514910537
0.9348795718108831,0.5208747514910537
0.9348214285714286,0.5203777335984096
0.934763181411975,0.5198807157057654
0.9347048300536672,0.5193836978131213
0.9346463742166518,0.5188866799204771
0.9345878136200717,0.518389662027833
0.9345291479820628,0.5178926441351889
0.9344703770197487,0.5173956262425448
0.9344115004492363,0.5168986083499006
0.9343525179856115,0.5164015904572564
0.9342934293429342,0.5159045725646123
0.9342342342342342,0.5154075546719682
0.9341749323715058,0.5149105367793241
0.9341155234657039,0.51441351888668
0.934056007226739,0.5139165009940357
0.933996383363472,0.5134194831013916
0.9339366515837104,0.5129224652087475
0.9338768115942029,0.5124254473161034
0.9338168631006346,0.5119284294234593
0.9337568058076225,0.5114314115308151
0.9336966394187103,0.510934393638171
0.9336363636363636,0.5104373757455268
0.9335759781619655,0.5099403578528827
0.9335154826958105,0.5094433399602386
0.9334548769371012,0.5089463220675944
0.9333941605839416,0.5084493041749503
0.9333333333333333,0.5079522862823062
0.93327239488117,0.507455268389662
0.9332113449222323,0.5069582504970179
0.9331501831501832,0.5064612326043738
0.9330889092575618,0.5059642147117296
0.9339449541284404,0.5059642147117296
0.9338842975206612,0.5054671968190855
0.9338235294117647,0.5049701789264414
0.9337626494940202,0.5044731610337972
0.9337016574585635,0.5039761431411531
0.9345622119815669,0.5039761431411531
0.9345018450184502,0.5034791252485089
0.9344413665743305,0.5029821073558648
0.9343807763401109,0.5024850894632207
0.9343200740055504,0.5019880715705766
0.9342592592592592,0.5014910536779325
0.9341983317886933,0.5009940357852882
0.9341372912801484,0.5004970178926441
0.9340761374187558,0.5
0.9340148698884758,0.4995029821073559
0.9348837209302325,0.4995029821073559
0.9348230912476723,0.4990059642147117
0.9356943150046598,0.4990059642147117
0.9356343283582089,0.4985089463220676
0.9355742296918768,0.49801192842942343
0.9364485981308411,0.49801192842942343
0.9363891487371375,0.4975149105367793
0.9363295880149812,0.4970178926441352
0.936269915651359,0.49652087475149104
0.9371482176360225,0.49652087475149104
0.9370892018779343,0.4960238568588469
0.9370300751879699,0.4955268389662028
0.9379115710253998,0.4955268389662028
0.9378531073446328,0.49502982107355864
0.937794533459001,0.4945328031809145
0.9377358490566038,0.49403578528827036
0.9376770538243626,0.49353876739562624
0.9376181474480151,0.49304174950298213
0.9375591296121097,0.49254473161033796
0.9375,0.49204771371769385
0.9374407582938389,0.4915506958250497
0.937381404174573,0.49105367793240556
0.9382716049382716,0.49105367793240556
0.938212927756654,0.49055666003976145
0.9381541389153187,0.4900596421471173
0.9380952380952381,0.48956262425447317
0.9380362249761678,0.48906560636182905
0.9379770992366412,0.4885685884691849
0.9379178605539638,0.48807157057654077
0.9378585086042065,0.4875745526838966
0.937799043062201,0.4870775347912525
0.9377394636015326,0.4865805168986084
0.9376797698945349,0.4860834990059642
0.9376199616122841,0.4855864811133201
0.9375600384245918,0.4850894632206759
0.9384615384615385,0.4850894632206759
0.9384023099133783,0.4845924453280318
0.9383429672447013,0.4840954274353877
0.9382835101253616,0.4835984095427435
0.9382239382239382,0.4831013916500994
0.9381642512077295,0.4826043737574553
0.9381044487427466,0.4821073558648111
0.9380445304937076,0.481610337972167
0.937984496124031,0.48111332007952284
0.9379243452958292,0.48061630218687873
0.9378640776699029,0.4801192842942346
0.9387755102040817,0.4801192842942346
0.938715953307393,0.47962226640159045
0.9386562804284323,0.47912524850894633
0.9385964912280702,0.47862823061630216
0.9395121951219512,0.47862823061630216
0.939453125,0.47813121272365805
0.9393939393939394,0.47763419483101394
0.9393346379647749,0.47713717693836977
0.9392752203721841,0.47664015904572565
0.9392156862745098,0.4761431411530815
0.9391560353287537,0.47564612326043737
0.9390962671905697,0.47514910536779326
0.9390363815142576,0.4746520874751491
0.9389763779527559,0.474155069582505
0.9389162561576355,0.47365805168986086
0.9388560157790927,0.4731610337972167
0.9387956564659428,0.4726640159045726
0.9387351778656127,0.4721669980119284
0.9386745796241345,0.4716699801192843
0.9386138613861386,0.4711729622266402
0.9385530227948464,0.470675944333996
0.9384920634920635,0.4701789264413519
0.9394240317775571,0.4701789264413519
0.9393638170974155,0.4696819085487077
0.9393034825870646,0.4691848906560636
0.9392430278884463,0.4686878727634195
0.9391824526420738,0.46819085487077533
0.9391217564870259,0.4676938369781312
0.939060939060939,0.4671968190854871
0.939,0.46669980119284293
0.938938938938939,0.4662027833001988
0.938877755511022,0.46570576540755465
0.9388164493480441,0.46520874751491054
0.9387550200803213,0.4647117296222664
0.9386934673366835,0.46421471172962225
0.9396378269617707,0.46421471172962225
0.9395770392749244,0.46371769383697814
0.9395161290322581,0.46322067594433397
0.9394550958627649,0.46272365805168986
0.9393939393939394,0.46222664015904574
0.9393326592517695,0.4617296222664016
0.9392712550607287,0.46123260437375746
0.939209726443769,0.46073558648111335
0.9391480730223124,0.4602385685884692
0.9390862944162437,0.45974155069582506
0.9390243902439024,0.4592445328031809
0.9399796541200407,0.4592445328031809
0.939918533604888,0.4587475149105368
0.9398572884811417,0.45825049701789267
0.9408163265306122,0.45825049701789267
0.940755873340143,0.4577534791252485
0.9406952965235174,0.4572564612326044
0.9406345957011258,0.4567594433399602
0.9405737704918032,0.4562624254473161
0.9405128205128205,0.455765407554672
0.9404517453798767,0.4552683896620278
0.9403905447070915,0.4547713717693837
0.9403292181069959,0.4542743538767396
0.9402677651905252,0.4537773359840954
0.9402061855670103,0.4532803180914513
0.9401444788441693,0.45278330019880714
0.9400826446280992,0.452286282306163
0.9400206825232679,0.4517892644135189
0.9399585921325052,0.45129224652087474
0.9398963730569948,0.4507952286282306
0.9398340248962656,0.45029821073558646
0.9397715472481828,0.44980119284294234
0.9397089397089398,0.44930417495029823
0.9406867845993756,0.44930417495029823
0.940625,0.44880715705765406
0.940563086548488,0.44831013916500995
0.9405010438413361,0.44781312127236583
0.9404388714733543,0.44731610337972166
0.9403765690376569,0.44681908548707755
0.9403141361256544,0.4463220675944334
0.940251572327044,0.44582504970178927
0.9401888772298006,0.44532803180914515
0.9401260504201681,0.444831013916501
0.9400630914826499,0.44433399602385687
0.9410526315789474,0.44433399602385687
0.9409905163329821,0.4438369781312127
0.9409282700421941,0.4433399602385686
0.9408658922914467,0.4428429423459245
0.9408033826638478,0.4423459244532803
0.9417989417989417,0.4423459244532803
0.9417372881355932,0.4418489065606362
0.9427359490986215,0.4418489065606362
0.9437367303609342,0.4418489065606362
0.9436769394261424,0.441351888667992
0.9436170212765957,0.4408548707753479
0.9435569755058573,0.4403578528827038
0.9445628997867804,0.4403578528827038
0.9445037353255069,0.4398608349900596
0.9444444444444444,0.4393638170974155
0.9443850267379679,0.4388667992047714
0.9453961456102784,0.4388667992047714
0.9453376205787781,0.4383697813121272
0.9452789699570815,0.4378727634194831
0.9452201933404941,0.43737574552683894
0.946236559139785,0.43737574552683894
0.946178686759957,0.43687872763419483
0.9461206896551724,0.4363817097415507
0.9460625674217907,0.43588469184890655
0.9460043196544277,0.43538767395626243
0.9459459459459459,0.43489065606361826
0.9458874458874459,0.43439363817097415
0.9458288190682557,0.43389662027833004
0.9457700650759219,0.43339960238568587
0.9467969598262758,0.43339960238568587
0.9467391304347826,0.43290258449304175
0.9477693144722524,0.43290258449304175
0.9477124183006536,0.43240556660039764
0.9476553980370774,0.43190854870775347
0.9475982532751092,0.43141153081510936
0.9475409836065574,0.4309145129224652
0.9474835886214442,0.4304174950298211
0.9485213581599123,0.4304174950298211
0.9484649122807017,0.42992047713717696
0.9484083424807903,0.4294234592445328
0.9483516483516483,0.4289264413518887
0.9482948294829483,0.4284294234592445
0.948237885462555,0.4279324055666004
0.948180815876516,0.4274353876739563
0.9492273730684326,0.4274353876739563
0.949171270718232,0.4269383697813121
0.9491150442477876,0.426441351888668
0.9490586932447398,0.4259443339960239
0.9490022172949002,0.4254473161033797
0.9489456159822419,0.4249502982107356
0.9488888888888889,0.42445328031809143
0.9488320355951056,0.4239562624254473
0.9487750556792873,0.4234592445328032
0.9487179487179487,0.42296222664015903
0.9486607142857143,0.4224652087475149
0.9486033519553073,0.42196819085487075
0.9485458612975392,0.42147117296222664
0.948488241881299,0.4209741550695825
0.9484304932735426,0.42047713717693835
0.9483726150392817,0.41998011928429424
0.9483146067415731,0.4194831013916501
0.9482564679415073,0.41898608349900596
0.9481981981981982,0.41848906560636184
0.9481397970687712,0.4179920477137177
0.9492099322799097,0.4179920477137177
0.9491525423728814,0.41749502982107356
0.9490950226244343,0.41699801192842945
0.9501698754246886,0.41699801192842945
0.9512471655328798,0.41699801192842945
0.9511918274687855,0.4165009940357853
0.9511363636363637,0.41600397614314116
0.9510807736063709,0.415506958250497
0.9510250569476082,0.4150099403578529
0.95096921322691,0.41451292246520877
0.9509132420091324,0.4140159045725646
0.9508571428571428,0.4135188866799205
0.9508009153318078,0.41302186878727637
0.9507445589919816,0.4125248508946322
0.9506880733944955,0.4120278330019881
0.9517795637198623,0.4120278330019881
0.9517241379310345,0.4115308151093439
0.9516685845799769,0.4110337972166998
0.9516129032258065,0.4105367793240557
0.9515570934256056,0.4100397614314115
0.9515011547344111,0.4095427435387674
0.9526011560693641,0.4095427435387674
0.9525462962962963,0.40904572564612324
0.9524913093858632,0.4085487077534791
0.9524361948955916,0.408051689860835
0.9523809523809523,0.40755467196819084
0.9534883720930233,0.40755467196819084
0.9534342258440046,0.4070576540755467
0.9533799533799534,0.40656063618290256
0.9533255542590432,0.40606361829025844
0.9532710280373832,0.40556660039761433
0.9532163742690059,0.40506958250497016
0.9531615925058547,0.40457256461232605
0.9531066822977726,0.40407554671968193
0.9530516431924883,0.40357852882703776
0.9529964747356052,0.40308151093439365
0.9529411764705882,0.4025844930417495
0.9528857479387515,0.40208747514910537
0.9528301886792453,0.40159045725646125
0.9527744982290437,0.4010934393638171
0.9539007092198581,0.4010934393638171
0.9538461538461539,0.40059642147117297
0.9549763033175356,0.40059642147117297
0.9549228944246738,0.4000994035785288
0.9548693586698337,0.3996023856858847
0.9548156956004756,0.3991053677932406
0.9547619047619048,0.3986083499005964
0.9558998808104887,0.3986083499005964
0.9558472553699284,0.3981113320079523
0.955794504181601,0.3976143141153082
0.9557416267942583,0.397117296222664
0.9556886227544911,0.3966202783300199
0.9556354916067147,0.3961232604373757
0.9555822328931572,0.3956262425447316
0.9555288461538461,0.3951292246520875
0.9554753309265944,0.3946322067594433
0.9554216867469879,0.3941351888667992
0.9553679131483716,0.39363817097415504
0.9553140096618358,0.39314115308151093
0.9552599758162031,0.3926441351888668
0.9564164648910412,0.3926441351888668
0.9563636363636364,0.39214711729622265
0.9563106796116505,0.39165009940357853
0.9562575941676792,0.3911530815109344
0.9562043795620438,0.39065606361829025
0.9561510353227771,0.39015904572564614
0.9560975609756097,0.38966202783300197
0.9572649572649573,0.38966202783300197
0.9572127139364304,0.38916500994035785
0.9571603427172583,0.38866799204771374
0.9571078431372549,0.38817097415506957
0.9582822085889571,0.38817097415506957
0.9582309582309583,0.38767395626242546
0.958179581795818,0.3871769383697813
0.9593596059113301,0.3871769383697813
0.9605425400739828,0.3871769383697813
0.9604938271604938,0.3866799204771372
0.9604449938195303,0.38618290258449306
0.9603960396039604,0.3856858846918489
0.9603469640644362,0.3851888667992048
0.9602977667493796,0.38469184890656066
0.9602484472049689,0.3841948310139165
0.9601990049751243,0.3836978131212724
0.9601494396014943,0.3832007952286282
0.9600997506234414,0.3827037773359841
0.9600499375780275,0.38220675944334
0.96,0.3817097415506958
0.9599499374217773,0.3812127236580517
0.9598997493734336,0.38071570576540753
0.9598494353826851,0.3802186878727634
0.9610552763819096,0.3802186878727634
0.9610062893081761,0.3797216699801193
0.9609571788413098,0.37922465208747513
0.9609079445145019,0.378727634194831
0.9608585858585859,0.3782306163021869
0.9608091024020228,0.37773359840954274
0.9607594936708861,0.3772365805168986
0.9607097591888466,0.37673956262425445
0.9606598984771574,0.37624254473161034
0.9606099110546379,0.3757455268389662
0.960559796437659,0.37524850894632206
0.9605095541401274,0.37475149105367794
0.9604591836734694,0.3742544731610338
0.9604086845466155,0.37375745526838966
0.9603580562659847,0.37326043737574555
0.9603072983354674,0.3727634194831014
0.9602564102564103,0.37226640159045726
0.9602053915275995,0.3717693836978131
0.9601542416452442,0.371272365805169
0.9601029601029601,0.37077534791252487
0.9600515463917526,0.3702783300198807
0.96,0.3697813121272366
0.9599483204134367,0.36928429423459247
0.9598965071151359,0.3687872763419483
0.9598445595854922,0.3682902584493042
0.959792477302205,0.36779324055666
0.9597402597402598,0.3672962226640159
0.9596879063719116,0.3667992047713718
0.9596354166666666,0.3663021868787276
0.9595827900912647,0.3658051689860835
0.9595300261096605,0.36530815109343934
0.9594771241830066,0.3648111332007952
0.9594240837696335,0.3643141153081511
0.9593709043250328,0.36381709741550694
0.9593175853018373,0.3633200795228628
0.9592641261498029,0.3628230616302187
0.9592105263157895,0.36232604373757454
0.9591567852437418,0.36182902584493043
0.9591029023746702,0.36133200795228626
0.9590488771466315,0.36083499005964215
0.958994708994709,0.36033797216699803
0.9589403973509933,0.35984095427435386
0.9588859416445623,0.35934393638170975
0.9588313413014609,0.3588469184890656
0.9587765957446809,0.35834990059642147
0.9587217043941412,0.35785288270377735
0.9586666666666667,0.3573558648111332
0.9586114819759679,0.35685884691848907
0.9585561497326203,0.35636182902584496
0.9585006693440429,0.3558648111332008
0.9584450402144772,0.3553677932405567
0.9583892617449664,0.3548707753479125
0.9583333333333334,0.3543737574552684
0.9582772543741588,0.3538767395626243
0.9582210242587601,0.3533797216699801
0.9581646423751687,0.352882703777336
0.9581081081081081,0.3523856858846918
0.9580514208389715,0.3518886679920477
0.959349593495935,0.3518886679920477
0.9592944369063772,0.3513916500994036
0.9592391304347826,0.3508946322067594
0.9591836734693877,0.3503976143141153
0.9591280653950953,0.3499005964214712
0.9590723055934516,0.34940357852882703
0.9590163934426229,0.3489065606361829
0.9589603283173734,0.34840954274353875
0.958904109589041,0.34791252485089463
0.9588477366255144,0.3474155069582505
0.9587912087912088,0.34691848906560635
0.9587345254470426,0.34642147117296224
0.9600550964187328,0.34642147117296224
0.96,0.34592445328031807
0.9599447513812155,0.34542743538767395
0.9612724757952974,0.34542743538767395
0.961218836565097,0.34493041749502984
0.9611650485436893,0.34443339960238567
0.9611111111111111,0.34393638170974156
0.96105702364395,0.34343936381709744
0.9610027855153204,0.3429423459244533
0.9609483960948396,0.34244532803180916
0.9608938547486033,0.341948310139165
0.9608391608391609,0.3414512922465209
0.9607843137254902,0.34095427435387676
0.9607293127629734,0.3404572564612326
0.9606741573033708,0.3399602385685885
0.960618846694796,0.3394632206759443
0.9605633802816902,0.3389662027833002
0.9605077574047954,0.3384691848906561
0.96045197740113,0.3379721669980119
0.9603960396039604,0.3374751491053678
0.9603399433427762,0.33697813121272363
0.9602836879432625,0.3364811133200795
0.9602272727272727,0.3359840954274354
0.9601706970128022,0.33548707753479123
0.9601139601139601,0.3349900596421471
0.9600570613409415,0.334493041749503
0.96,0.33399602385685884
0.9599427753934192,0.3334990059642147
0.9598853868194842,0.33300198807157055
0.9598278335724534,0.33250497017892644
0.9597701149425287,0.3320079522862823
0.9611510791366906,0.3320079522862823
0.9610951008645533,0.33151093439363816
0.961038961038961,0.33101391650099404
0.9609826589595376,0.3305168986083499
0.9609261939218524,0.33001988071570576
0.9608695652173913,0.32952286282306165
0.9622641509433962,0.32952286282306165
0.9622093023255814,0.3290258449304175
0.9621542940320232,0.32852882703777336
0.9620991253644315,0.32803180914512925
0.962043795620438,0.3275347912524851
0.9619883040935673,0.32703777335984097
0.9619326500732065,0.3265407554671968
0.9618768328445748,0.3260437375745527
0.9632892804698973,0.3260437375745527
0.9647058823529412,0.3260437375745527
0.9646539027982327,0.32554671968190857
0.9646017699115044,0.3250497017892644
0.96602658788774,0.3250497017892644
0.9659763313609467,0.3245526838966203
0.965925925925926,0.3240556660039761
0.9658753709198813,0.323558648111332
0.9658246656760773,0.3230616302186879
0.9657738095238095,0.3225646123260437
0.9657228017883756,0.3220675944333996
0.9671641791044776,0.3220675944333996
0.9671150971599403,0.3215705765407555
0.9670658682634731,0.3210735586481113
0.967016491754123,0.3205765407554672
0.9669669669669669,0.32007952286282304
0.968421052631579,0.32007952286282304
0.9683734939759037,0.3195825049701789
0.9683257918552036,0.3190854870775348
0.9682779456193353,0.31858846918489064
0.9682299546142209,0.31809145129224653
0.9681818181818181,0.31759443339960236
0.9681335356600911,0.31709741550695825
0.9680851063829787,0.31660039761431413
0.9680365296803652,0.31610337972166996
0.9679878048780488,0.31560636182902585
0.9679389312977099,0.31510934393638174
0.9678899082568807,0.31461232604373757
0.9678407350689127,0.31411530815109345
0.9677914110429447,0.3136182902584493
0.967741935483871,0.31312127236580517
0.9676923076923077,0.31262425447316106
0.9676425269645609,0.3121272365805169
0.9675925925925926,0.3116302186878728
0.9675425038639877,0.3111332007952286
0.9674922600619195,0.3106361829025845
0.9674418604651163,0.3101391650099404
0.967391304347826,0.3096421471172962
0.9673405909797823,0.3091451292246521
0.9672897196261683,0.308648111332008
0.9672386895475819,0.3081510934393638
0.9671875,0.3076540755467197
0.9671361502347418,0.3071570576540755
0.9670846394984326,0.3066600397614314
0.967032967032967,0.3061630218687873
0.9669811320754716,0.30566600397614313
0.9669291338582677,0.305168986083499
0.9668769716088328,0.30467196819085485
0.966824644549763,0.30417495029821073
0.9683544303797469,0.30417495029821073
0.9683042789223455,0.3036779324055666
0.9682539682539683,0.30318091451292245
0.9682034976152624,0.30268389662027834
0.9681528662420382,0.30218687872763417
0.9681020733652312,0.30168986083499005
0.9680511182108626,0.30119284294234594
0.968,0.30069582504970177
0.967948717948718,0.30019880715705766
0.9678972712680578,0.29970178926441354
0.9678456591639871,0.2992047713717694
0.9677938808373591,0.29870775347912526
0.967741935483871,0.2982107355864811
0.9676898222940227,0.297713717693837
0.9676375404530745,0.29721669980119286
0.9675850891410048,0.2967196819085487
0.9691558441558441,0.2967196819085487
0.9691056910569106,0.2962226640159046
0.9690553745928339,0.2957256461232604
0.9706362153344209,0.2957256461232604
0.9705882352941176,0.2952286282306163
0.9705400981996727,0.2947316103379722
0.9704918032786886,0.294234592445328
0.9720853858784894,0.294234592445328
0.9720394736842105,0.2937375745526839
0.9719934102141681,0.2932405566600398
0.971947194719472,0.2927435387673956
0.971900826446281,0.2922465208747515
0.9718543046357616,0.29174950298210733
0.9718076285240465,0.2912524850894632
0.9717607973421927,0.2907554671968191
0.9717138103161398,0.29025844930417494
0.9716666666666667,0.2897614314115308
0.9716193656093489,0.28926441351888665
0.9715719063545151,0.28876739562624254
0.9715242881072027,0.2882703777335984
0.9714765100671141,0.28777335984095426
0.973109243697479,0.28777335984095426
0.9730639730639731,0.28727634194831014
0.9730185497470489,0.28677932405566603
0.972972972972973,0.28628230616302186
0.9729272419627749,0.28578528827037775
0.9728813559322034,0.2852882703777336
0.9728353140916808,0.28479125248508946
0.9727891156462585,0.28429423459244535
0.9727427597955707,0.2837972166998012
0.9726962457337884,0.28330019880715707
0.9726495726495726,0.2828031809145129
0.9726027397260274,0.2823061630218688
0.9725557461406518,0.28180914512922467
0.9725085910652921,0.2813121272365805
0.9724612736660929,0.2808151093439364
0.9724137931034482,0.2803180914512923
0.9723661485319517,0.2798210735586481
0.972318339100346,0.279324055666004
0.9722703639514731,0.2788270377733598
0.9722222222222222,0.2783300198807157
0.9721739130434782,0.2778330019880716
0.9721254355400697,0.2773359840954274
0.9720767888307156,0.2768389662027833
0.972027972027972,0.27634194831013914
0.9719789842381786,0.275844930417495
0.9719298245614035,0.2753479125248509
0.9718804920913884,0.27485089463220674
0.971830985915493,0.27435387673956263
0.9717813051146384,0.2738568588469185
0.9717314487632509,0.27335984095427435
0.9716814159292035,0.27286282306163023
0.9716312056737588,0.27236580516898606
0.9715808170515098,0.27186878727634195
0.9715302491103203,0.27137176938369784
0.9714795008912656,0.27087475149105367
0.9732142857142857,0.27087475149105367
0.9731663685152058,0.27037773359840955
0.9731182795698925,0.2698807157057654
0.9730700179533214,0.26938369781312127
0.9730215827338129,0.26888667992047716
0.972972972972973,0.268389662027833
0.9729241877256317,0.2678926441351889
0.9746835443037974,0.2678926441351889
0.9746376811594203,0.2673956262425447
0.9745916515426497,0.2668986083499006
0.9745454545454545,0.2664015904572565
0.97632058287796,0.2664015904572565
0.9781021897810219,0.2664015904572565
0.979890310786106,0.2664015904572565
0.9798534798534798,0.2659045725646123
0.9798165137614679,0.2654075546719682
0.9797794117647058,0.2649105367793241
0.9797421731123389,0.2644135188866799
0.9797047970479705,0.2639165009940358
0.9796672828096118,0.2634194831013916
0.9796296296296296,0.2629224652087475
0.9795918367346939,0.2624254473161034
0.9795539033457249,0.26192842942345923
0.9795158286778398,0.2614314115308151
0.9794776119402985,0.26093439363817095
0.9794392523364486,0.26043737574552683
0.9794007490636704,0.2599403578528827
0.9793621013133208,0.25944333996023855
0.9793233082706767,0.25894632206759444
0.9792843691148776,0.2584493041749503
0.9792452830188679,0.25795228628230615
0.9792060491493384,0.25745526838966204
0.9791666666666666,0.25695825049701787
0.9791271347248577,0.25646123260437376
0.9790874524714829,0.25596421471172964
0.979047619047619,0.2554671968190855
0.9790076335877863,0.25497017892644136
0.9789674952198852,0.2544731610337972
0.9789272030651341,0.2539761431411531
0.9788867562380038,0.25347912524850896
0.9788461538461538,0.2529821073558648
0.9788053949903661,0.2524850894632207
0.9787644787644788,0.25198807157057657
0.9787234042553191,0.2514910536779324
0.9786821705426356,0.2509940357852883
0.9786407766990292,0.2504970178926441
0.9785992217898832,0.25
0.9785575048732943,0.24950298210735586
0.978515625,0.24900596421471172
0.9784735812133072,0.2485089463220676
0.9784313725490196,0.24801192842942346
0.9783889980353635,0.24751491053677932
0.9783464566929134,0.24701789264413518
0.9783037475345168,0.24652087475149106
0.9782608695652174,0.24602385685884692
0.9782178217821782,0.24552683896620278
0.9781746031746031,0.24502982107355864
0.9781312127236581,0.24453280318091453
0.9780876494023905,0.24403578528827038
0.9780439121756487,0.24353876739562624
0.978,0.2430417495029821
0.9779559118236473,0.24254473161033796
0.9779116465863453,0.24204771371769385
0.9778672032193159,0.2415506958250497
0.9778225806451613,0.24105367793240556
0.9777777777777777,0.24055666003976142
0.9777327935222672,0.2400596421471173
0.9776876267748479,0.23956262425447317
0.9776422764227642,0.23906560636182903
0.9775967413441955,0.23856858846918488
0.9775510204081632,0.23807157057654074
0.9775051124744376,0.23757455268389663
0.9774590163934426,0.2370775347912525
0.9774127310061602,0.23658051689860835
0.977366255144033,0.2360834990059642
0.977319587628866,0.2355864811133201
0.9772727272727273,0.23508946322067595
0.9772256728778468,0.2345924453280318
0.9771784232365145,0.23409542743538767
0.9771309771309772,0.23359840954274355
0.9770833333333333,0.2331013916500994
0.9770354906054279,0.23260437375745527
0.9769874476987448,0.23210735586481113
0.9769392033542977,0.23161033797216699
0.976890756302521,0.23111332007952287
0.9768421052631578,0.23061630218687873
0.9767932489451476,0.2301192842942346
0.9767441860465116,0.22962226640159045
0.9766949152542372,0.22912524850894633
0.9766454352441614,0.2286282306163022
0.9765957446808511,0.22813121272365805
0.976545842217484,0.2276341948310139
0.9764957264957265,0.2271371769383698
0.9764453961456103,0.22664015904572565
0.9763948497854077,0.2261431411530815
0.9763440860215054,0.22564612326043737
0.9762931034482759,0.22514910536779323
0.9762419006479481,0.22465208747514911
0.9761904761904762,0.22415506958250497
0.9761388286334056,0.22365805168986083
0.9760869565217392,0.2231610337972167
0.9760348583877996,0.22266401590457258
0.9759825327510917,0.22216699801192843
0.975929978118162,0.2216699801192843
0.9758771929824561,0.22117296222664015
0.9758241758241758,0.220675944333996
0.9757709251101322,0.2201789264413519
0.9757174392935982,0.21968190854870775
0.9756637168141593,0.2191848906560636
0.975609756097561,0.21868787276341947
0.9755555555555555,0.21819085487077536
0.9755011135857461,0.21769383697813122
0.9754464285714286,0.21719681908548708
0.9753914988814317,0.21669980119284293
0.9753363228699552,0.21620278330019882
0.9752808988764045,0.21570576540755468
0.9752252252252253,0.21520874751491054
0.9751693002257337,0.2147117296222664
0.9751131221719457,0.21421471172962225
0.9750566893424036,0.21371769383697814
0.975,0.213220675944334
0.9749430523917996,0.21272365805168986
0.9748858447488584,0.21222664015904572
0.9748283752860412,0.2117296222664016
0.9747706422018348,0.21123260437375746
0.9770114942528736,0.21123260437375746
0.9769585253456221,0.21073558648111332
0.976905311778291,0.21023856858846918
0.9768518518518519,0.20974155069582506
0.9767981438515081,0.20924453280318092
0.9767441860465116,0.20874751491053678
0.9766899766899767,0.20825049701789264
0.9766355140186916,0.2077534791252485
0.9765807962529274,0.20725646123260438
0.9765258215962441,0.20675944333996024
0.9764705882352941,0.2062624254473161
0.9764150943396226,0.20576540755467196
0.9763593380614657,0.20526838966202784
0.976303317535545,0.2047713717693837
0.9762470308788599,0.20427435387673956
0.9761904761904762,0.20377733598409542
0.9761336515513126,0.20328031809145128
0.9760765550239234,0.20278330019880716
0.9760191846522782,0.20228628230616302
0.9759615384615384,0.20178926441351888
0.9759036144578314,0.20129224652087474
0.9758454106280193,0.20079522862823063
0.9757869249394673,0.20029821073558648
0.9757281553398058,0.19980119284294234
0.975669099756691,0.1993041749502982
0.975609756097561,0.1988071570576541
0.9755501222493888,0.19831013916500995
0.9754901960784313,0.1978131212723658
0.9778869778869779,0.1978131212723658
0.9778325123152709,0.19731610337972166
0.9777777777777777,0.19681908548707752
0.9801980198019802,0.19681908548707752
0.9801488833746899,0.1963220675944334
0.9800995024875622,0.19582504970178927
0.9800498753117207,0.19532803180914513
0.98,0.19483101391650098
0.9799498746867168,0.19433399602385687
0.9798994974874372,0.19383697813121273
0.9798488664987406,0.1933399602385686
0.9797979797979798,0.19284294234592445
0.979746835443038,0.19234592445328033
0.9796954314720813,0.1918489065606362
0.9796437659033079,0.19135188866799205
0.9795918367346939,0.1908548707753479
0.979539641943734,0.19035785288270377
0.9794871794871794,0.18986083499005965
0.9794344473007712,0.1893638170974155
0.979381443298969,0.18886679920477137
0.979328165374677,0.18836978131212723
0.9792746113989638,0.1878727634194831
0.9792207792207792,0.18737574552683897
0.9791666666666666,0.18687872763419483
0.97911227154047,0.1863817097415507
0.9790575916230366,0.18588469184890655
0.979002624671916,0.18538767395626243
0.9789473684210527,0.1848906560636183
0.978891820580475,0.18439363817097415
0.9788359788359788,0.18389662027833
0.9787798408488063,0.1833996023856859
0.9787234042553191,0.18290258449304175
0.9786666666666667,0.1824055666003976
0.9786096256684492,0.18190854870775347
0.9785522788203753,0.18141153081510936
0.978494623655914,0.18091451292246521
0.9784366576819407,0.18041749502982107
0.9783783783783784,0.17992047713717693
0.978319783197832,0.1794234592445328
0.9782608695652174,0.17892644135188868
0.9782016348773842,0.17842942345924453
0.9781420765027322,0.1779324055666004
0.9780821917808219,0.17743538767395625
0.978021978021978,0.17693836978131214
0.977961432506887,0.176441351888668
0.9779005524861878,0.17594433399602386
0.9778393351800554,0.1754473161033797
0.9777777777777777,0.1749502982107356
0.9777158774373259,0.17445328031809146
0.9804469273743017,0.17445328031809146
0.9803921568627451,0.17395626242544732
0.9803370786516854,0.17345924453280318
0.9802816901408451,0.17296222664015903
0.980225988700565,0.17246520874751492
0.9801699716713881,0.17196819085487078
0.9801136363636364,0.17147117296222664
0.98005698005698,0.1709741550695825
0.98,0.17047713717693838
0.9828080229226361,0.17047713717693838
0.9827586206896551,0.16998011928429424
0.9827089337175793,0.1694831013916501
0.9826589595375722,0.16898608349900596
0.9855072463768116,0.16898608349900596
0.9854651162790697,0.16848906560636182
0.9854227405247813,0.1679920477137177
0.9853801169590644,0.16749502982107356
0.9853372434017595,0.16699801192842942
0.9852941176470589,0.16650099403578528
0.9852507374631269,0.16600397614314116
0.985207100591716,0.16550695825049702
0.9851632047477745,0.16500994035785288
0.9851190476190477,0.16451292246520874
0.9850746268656716,0.16401590457256462
0.9850299401197605,0.16351888667992048
0.984984984984985,0.16302186878727634
0.9849397590361446,0.1625248508946322
0.9848942598187311,0.16202783300198806
0.9848484848484849,0.16153081510934394
0.9848024316109423,0.1610337972166998
0.9847560975609756,0.16053677932405566
0.9847094801223242,0.16003976143141152
0.9846625766871165,0.1595427435387674
0.9846153846153847,0.15904572564612326
0.9845679012345679,0.15854870775347912
0.9845201238390093,0.15805168986083498
0.984472049689441,0.15755467196819087
0.9844236760124611,0.15705765407554673
0.984375,0.15656063618290258
0.9843260188087775,0.15606361829025844
0.9842767295597484,0.1555666003976143
0.9842271293375394,0.1550695825049702
0.9841772151898734,0.15457256461232605
0.9841269841269841,0.1540755467196819
0.9840764331210191,0.15357852882703776
0.9840255591054313,0.15308151093439365
0.9839743589743589,0.1525844930417495
0.9839228295819936,0.15208747514910537
0.9838709677419355,0.15159045725646123
0.9838187702265372,0.15109343936381708
0.9837662337662337,0.15059642147117297
0.9837133550488599,0.15009940357852883
0.9836601307189542,0.1496023856858847
0.9836065573770492,0.14910536779324055
0.9835526315789473,0.14860834990059643
0.9834983498349835,0.1481113320079523
0.9834437086092715,0.14761431411530815
0.9833887043189369,0.147117296222664
0.9833333333333333,0.1466202783300199
0.9832775919732442,0.14612326043737575
0.9832214765100671,0.1456262425447316
0.9831649831649831,0.14512922465208747
0.9831081081081081,0.14463220675944333
0.9830508474576272,0.1441351888667992
0.9829931972789115,0.14363817097415507
0.9829351535836177,0.14314115308151093
0.9828767123287672,0.1426441351888668
0.9828178694158075,0.14214711729622267
0.9827586206896551,0.14165009940357853
0.9826989619377162,0.1411530815109344
0.9826388888888888,0.14065606361829025
0.9825783972125436,0.14015904572564614
0.9825174825174825,0.139662027833002
0.9824561403508771,0.13916500994035785
0.9823943661971831,0.1386679920477137
0.9823321554770318,0.13817097415506957
0.9858156028368794,0.13817097415506957
0.9857651245551602,0.13767395626242546
0.9857142857142858,0.13717693836978131
0.985663082437276,0.13667992047713717
0.9856115107913669,0.13618290258449303
0.9855595667870036,0.13568588469184892
0.9855072463768116,0.13518886679920478
0.9854545454545455,0.13469184890656064
0.9854014598540146,0.1341948310139165
0.9853479853479854,0.13369781312127235
0.9852941176470589,0.13320079522862824
0.985239852398524,0.1327037773359841
0.9851851851851852,0.13220675944333996
0.9851301115241635,0.1317097415506958
0.9850746268656716,0.1312127236580517
0.9850187265917603,0.13071570576540756
0.9849624060150376,0.13021868787276342
0.9849056603773585,0.12972166998011928
0.9848484848484849,0.12922465208747516
0.9847908745247148,0.12872763419483102
0.9847328244274809,0.12823061630218688
0.9846743295019157,0.12773359840954274
0.9846153846153847,0.1272365805168986
0.9845559845559846,0.12673956262425448
0.9844961240310077,0.12624254473161034
0.9844357976653697,0.1257455268389662
0.984375,0.12524850894632206
0.984313725490196,0.12475149105367793
0.984251968503937,0.1242544731610338
0.9841897233201581,0.12375745526838966
0.9841269841269841,0.12326043737574553
0.9840637450199203,0.12276341948310139
0.988,0.12276341948310139
0.9879518072289156,0.12226640159045726
0.9879032258064516,0.12176938369781312
0.9878542510121457,0.12127236580516898
0.9878048780487805,0.12077534791252485
0.9877551020408163,0.12027833001988071
0.9877049180327869,0.11978131212723658
0.9876543209876543,0.11928429423459244
0.987603305785124,0.11878727634194831
0.9875518672199171,0.11829025844930417
0.9875,0.11779324055666004
0.9874476987447699,0.1172962226640159
0.9873949579831933,0.11679920477137178
0.9915611814345991,0.11679920477137178
0.9915254237288136,0.11630218687872763
0.9914893617021276,0.11580516898608349
0.9914529914529915,0.11530815109343936
0.9914163090128756,0.11481113320079522
0.9913793103448276,0.1143141153081511
0.9913419913419913,0.11381709741550695
0.991304347826087,0.11332007952286283
0.9912663755458515,0.11282306163021869
0.9912280701754386,0.11232604373757456
0.9911894273127754,0.11182902584493042
0.9911504424778761,0.11133200795228629
0.9911111111111112,0.11083499005964215
0.9910714285714286,0.110337972166998
0.9910313901345291,0.10984095427435388
0.990990990990991,0.10934393638170974
0.9909502262443439,0.10884691848906561
0.990909090909091,0.10834990059642147
0.9908675799086758,0.10785288270377734
0.9908256880733946,0.1073558648111332
0.9907834101382489,0.10685884691848907
0.9907407407407407,0.10636182902584493
0.9906976744186047,0.1058648111332008
0.9906542056074766,0.10536779324055666
0.9906103286384976,0.10487077534791253
0.9905660377358491,0.10437375745526839
0.990521327014218,0.10387673956262425
0.9952380952380953,0.10387673956262425
0.9952153110047847,0.10337972166998012
0.9951923076923077,0.10288270377733598
0.9951690821256038,0.10238568588469185
0.9951456310679612,0.10188866799204771
0.9951219512195122,0.10139165009940358
0.9950980392156863,0.10089463220675944
0.9950738916256158,0.10039761431411531
0.995049504950495,0.09990059642147117
0.9950248756218906,0.09940357852882704
0.995,0.0989065606361829
0.9949748743718593,0.09840954274353876
0.9949494949494949,0.09791252485089463
0.9949238578680203,0.09741550695825049
0.9948979591836735,0.09691848906560636
0.9948717948717949,0.09642147117296222
0.9948453608247423,0.0959244532803181
0.9948186528497409,0.09542743538767395
0.9947916666666666,0.09493041749502983
0.9947643979057592,0.09443339960238568
0.9947368421052631,0.09393638170974156
0.9947089947089947,0.09343936381709742
0.9946808510638298,0.09294234592445327
0.9946524064171123,0.09244532803180915
0.9946236559139785,0.091948310139165
0.9945945945945946,0.09145129224652088
0.9945652173913043,0.09095427435387674
0.994535519125683,0.09045725646123261
0.9945054945054945,0.08996023856858847
0.994475138121547,0.08946322067594434
0.9944444444444445,0.0889662027833002
0.994413407821229,0.08846918489065607
0.9943820224719101,0.08797216699801193
0.9943502824858758,0.0874751491053678
0.9943181818181818,0.08697813121272366
0.9942857142857143,0.08648111332007952
0.9942528735632183,0.08598409542743539
0.9942196531791907,0.08548707753479125
0.9941860465116279,0.08499005964214712
0.9941520467836257,0.08449304174950298
0.9941176470588236,0.08399602385685885
0.9940828402366864,0.08349900596421471
0.9940476190476191,0.08300198807157058
0.9940119760479041,0.08250497017892644
0.9939759036144579,0.08200795228628231
0.9939393939393939,0.08151093439363817
0.9939024390243902,0.08101391650099403
0.9938650306748467,0.0805168986083499
0.9938271604938271,0.08001988071570576
0.9937888198757764,0.07952286282306163
0.99375,0.07902584493041749
0.9937106918238994,0.07852882703777336
0.9936708860759493,0.07803180914512922
0.9936305732484076,0.0775347912524851
0.9935897435897436,0.07703777335984095
0.9935483870967742,0.07654075546719682
1.0,0.07654075546719682
1.0,0.07604373757455268
1.0,0.07554671968190854
1.0,0.07504970178926441
1.0,0.07455268389662027
1.0,0.07405566600397614
1.0,0.073558648111332
1.0,0.07306163021868788
1.0,0.07256461232604373
1.0,0.0720675944333996
1.0,0.07157057654075547
1.0,0.07107355864811134
1.0,0.0705765407554672
1.0,0.07007952286282307
1.0,0.06958250497017893
1.0,0.06908548707753479
1.0,0.06858846918489066
1.0,0.06809145129224652
1.0,0.06759443339960239
1.0,0.06709741550695825
1.0,0.06660039761431412
1.0,0.06610337972166998
1.0,0.06560636182902585
1.0,0.06510934393638171
1.0,0.06461232604373758
1.0,0.06411530815109344
1.0,0.0636182902584493
1.0,0.06312127236580517
1.0,0.06262425447316103
1.0,0.0621272365805169
1.0,0.061630218687872766
1.0,0.06113320079522863
1.0,0.06063618290258449
1.0,0.060139165009940355
1.0,0.05964214711729622
1.0,0.059145129224652086
1.0,0.05864811133200795
1.0,0.05815109343936382
1.0,0.05765407554671968
1.0,0.05715705765407555
1.0,0.05666003976143141
1.0,0.05616302186878728
1.0,0.055666003976143144
1.0,0.055168986083499
1.0,0.05467196819085487
1.0,0.05417495029821073
1.0,0.0536779324055666
1.0,0.053180914512922464
1.0,0.05268389662027833
1.0,0.052186878727634195
1.0,0.05168986083499006
1.0,0.051192842942345926
1.0,0.05069582504970179
1.0,0.05019880715705766
1.0,0.04970178926441352
1.0,0.04920477137176938
1.0,0.048707753479125246
1.0,0.04821073558648111
1.0,0.04771371769383698
1.0,0.04721669980119284
1.0,0.04671968190854871
1.0,0.04622266401590457
1.0,0.04572564612326044
1.0,0.045228628230616304
1.0,0.04473161033797217
1.0,0.044234592445328035
1.0,0.0437375745526839
1.0,0.04324055666003976
1.0,0.042743538767395624
1.0,0.04224652087475149
1.0,0.041749502982107355
1.0,0.04125248508946322
1.0,0.040755467196819085
1.0,0.04025844930417495
1.0,0.039761431411530816
1.0,0.03926441351888668
1.0,0.03876739562624255
1.0,0.03827037773359841
1.0,0.03777335984095427
1.0,0.037276341948310136
1.0,0.036779324055666
1.0,0.03628230616302187
1.0,0.03578528827037773
1.0,0.0352882703777336
1.0,0.03479125248508946
1.0,0.03429423459244533
1.0,0.033797216699801194
1.0,0.03330019880715706
1.0,0.032803180914512925
1.0,0.03230616302186879
1.0,0.03180914512922465
1.0,0.031312127236580514
1.0,0.030815109343936383
1.0,0.030318091451292245
1.0,0.02982107355864811
1.0,0.029324055666003976
1.0,0.02882703777335984
1.0,0.028330019880715707
1.0,0.027833001988071572
1.0,0.027335984095427434
1.0,0.0268389662027833
1.0,0.026341948310139165
1.0,0.02584493041749503
1.0,0.025347912524850896
1.0,0.02485089463220676
1.0,0.024353876739562623
1.0,0.02385685884691849
1.0,0.023359840954274354
1.0,0.02286282306163022
1.0,0.022365805168986085
1.0,0.02186878727634195
1.0,0.021371769383697812
1.0,0.020874751491053677
1.0,0.020377733598409543
1.0,0.019880715705765408
1.0,0.019383697813121274
1.0,0.018886679920477135
1.0,0.018389662027833
1.0,0.017892644135188866
1.0,0.01739562624254473
1.0,0.016898608349900597
1.0,0.016401590457256462
1.0,0.015904572564612324
1.0,0.015407554671968192
1.0,0.014910536779324055
1.0,0.01441351888667992
1.0,0.013916500994035786
1.0,0.01341948310139165
1.0,0.012922465208747515
1.0,0.01242544731610338
1.0,0.011928429423459244
1.0,0.01143141153081511
1.0,0.010934393638170975
1.0,0.010437375745526839
1.0,0.009940357852882704
1.0,0.009443339960238568
1.0,0.008946322067594433
1.0,0.008449304174950299
1.0,0.007952286282306162
1.0,0.007455268389662028
1.0,0.006958250497017893
1.0,0.0064612326043737576
1.0,0.005964214711729622
1.0,0.0054671968190854875
1.0,0.004970178926441352
1.0,0.0044731610337972166
1.0,0.003976143141153081
1.0,0.0034791252485089465
1.0,0.002982107355864811
1.0,0.002485089463220676
1.0,0.0019880715705765406
1.0,0.0014910536779324055
1.0,0.0009940357852882703
1.0,0.0004970178926441351
1.0,0.0


==> data/detection_in_MFRC_ROC.csv <==
fpr,tpr
0.0,0.0
0.0,0.0004970178926441351
0.0,0.07654075546719682
0.0006385696040868455,0.07654075546719682
0.0006385696040868455,0.10387673956262425
0.001277139208173691,0.10387673956262425
0.001277139208173691,0.11679920477137178
0.0019157088122605363,0.11679920477137178
0.0019157088122605363,0.12276341948310139
0.002554278416347382,0.12276341948310139
0.002554278416347382,0.13817097415506957
0.0031928480204342275,0.13817097415506957
0.0031928480204342275,0.16898608349900596
0.0038314176245210726,0.16898608349900596
0.0038314176245210726,0.17047713717693838
0.004469987228607918,0.17047713717693838
0.004469987228607918,0.17445328031809146
0.005108556832694764,0.17445328031809146
0.005108556832694764,0.19681908548707752
0.005747126436781609,0.19681908548707752
0.005747126436781609,0.1978131212723658
0.006385696040868455,0.1978131212723658
0.006385696040868455,0.21123260437375746
0.0070242656449553,0.21123260437375746
0.0070242656449553,0.2664015904572565
0.008939974457215836,0.2664015904572565
0.008939974457215836,0.2678926441351889
0.009578544061302681,0.2678926441351889
0.009578544061302681,0.27087475149105367
0.010217113665389528,0.27087475149105367
0.010217113665389528,0.28777335984095426
0.010855683269476373,0.28777335984095426
0.010855683269476373,0.294234592445328
0.011494252873563218,0.294234592445328
0.011494252873563218,0.2957256461232604
0.012132822477650063,0.2957256461232604
0.012132822477650063,0.2967196819085487
0.01277139208173691,0.2967196819085487
0.01277139208173691,0.30417495029821073
0.013409961685823755,0.30417495029821073
0.013409961685823755,0.32007952286282304
0.0140485312899106,0.32007952286282304
0.0140485312899106,0.3220675944333996
0.014687100893997445,0.3220675944333996
0.014687100893997445,0.3250497017892644
0.01532567049808429,0.3250497017892644
0.01532567049808429,0.3260437375745527
0.016602809706257982,0.3260437375745527
0.016602809706257982,0.32952286282306165
0.017241379310344827,0.32952286282306165
0.017241379310344827,0.3320079522862823
0.017879948914431672,0.3320079522862823
0.017879948914431672,0.34542743538767395
0.018518518518518517,0.34542743538767395
0.018518518518518517,0.34642147117296224
0.019157088122605363,0.34642147117296224
0.019157088122605363,0.3518886679920477
0.01979565772669221,0.3518886679920477
0.01979565772669221,0.3802186878727634
0.020434227330779056,0.3802186878727634
0.020434227330779056,0.3871769383697813
0.021711366538952746,0.3871769383697813
0.021711366538952746,0.38817097415506957
0.02234993614303959,0.38817097415506957
0.02234993614303959,0.38966202783300197
0.022988505747126436,0.38966202783300197
0.022988505747126436,0.3926441351888668
0.02362707535121328,0.3926441351888668
0.02362707535121328,0.3986083499005964
0.024265644955300127,0.3986083499005964
0.024265644955300127,0.40059642147117297
0.02490421455938697,0.40059642147117297
0.02490421455938697,0.4010934393638171
0.02554278416347382,0.4010934393638171
0.02554278416347382,0.40755467196819084
0.026181353767560665,0.40755467196819084
0.026181353767560665,0.4095427435387674
0.02681992337164751,0.4095427435387674
0.02681992337164751,0.4120278330019881
0.027458492975734355,0.4120278330019881
0.027458492975734355,0.41699801192842945
0.028735632183908046,0.41699801192842945
0.028735632183908046,0.4179920477137177
0.02937420178799489,0.4179920477137177
0.02937420178799489,0.4274353876739563
0.030012771392081736,0.4274353876739563
0.030012771392081736,0.4304174950298211
0.03065134099616858,0.4304174950298211
0.03065134099616858,0.43290258449304175
0.031289910600255426,0.43290258449304175
0.031289910600255426,0.43339960238568587
0.031928480204342274,0.43339960238568587
0.031928480204342274,0.43737574552683894
0.032567049808429116,0.43737574552683894
0.032567049808429116,0.4388667992047714
0.033205619412515965,0.4388667992047714
0.033205619412515965,0.4403578528827038
0.03384418901660281,0.4403578528827038
0.03384418901660281,0.4418489065606362
0.0351213282247765,0.4418489065606362
0.0351213282247765,0.4423459244532803
0.035759897828863345,0.4423459244532803
0.035759897828863345,0.44433399602385687
0.03639846743295019,0.44433399602385687
0.03639846743295019,0.44930417495029823
0.037037037037037035,0.44930417495029823
0.037037037037037035,0.45825049701789267
0.037675606641123884,0.45825049701789267
0.037675606641123884,0.4592445328031809
0.038314176245210725,0.4592445328031809
0.038314176245210725,0.46421471172962225
0.038952745849297574,0.46421471172962225
0.038952745849297574,0.4701789264413519
0.03959131545338442,0.4701789264413519
0.03959131545338442,0.47862823061630216
0.040229885057471264,0.47862823061630216
0.040229885057471264,0.4801192842942346
0.04086845466155811,0.4801192842942346
0.04086845466155811,0.4850894632206759
0.041507024265644954,0.4850894632206759
0.041507024265644954,0.49105367793240556
0.0421455938697318,0.49105367793240556
0.0421455938697318,0.4955268389662028
0.042784163473818644,0.4955268389662028
0.042784163473818644,0.49652087475149104
0.04342273307790549,0.49652087475149104
0.04342273307790549,0.49801192842942343
0.044061302681992334,0.49801192842942343
0.044061302681992334,0.4990059642147117
0.04469987228607918,0.4990059642147117
0.04469987228607918,0.4995029821073559
0.04533844189016603,0.4995029821073559
0.04533844189016603,0.5039761431411531
0.04597701149425287,0.5039761431411531
0.04597701149425287,0.5059642147117296
0.04661558109833972,0.5059642147117296
0.04661558109833972,0.5208747514910537
0.04725415070242656,0.5208747514910537
0.04725415070242656,0.5248508946322068
0.04789272030651341,0.5248508946322068
0.04789272030651341,0.5288270377733598
0.0491698595146871,0.5288270377733598
0.0491698595146871,0.5352882703777336
0.05044699872286079,0.5352882703777336
0.05044699872286079,0.5357852882703777
0.05108556832694764,0.5357852882703777
0.05108556832694764,0.5382703777335984
0.05172413793103448,0.5382703777335984
0.05172413793103448,0.5407554671968191
0.05236270753512133,0.5407554671968191
0.05236270753512133,0.544234592445328
0.05300127713920817,0.544234592445328
0.05300127713920817,0.5467196819085487
0.05363984674329502,0.5467196819085487
0.05363984674329502,0.5497017892644135
0.05491698595146871,0.5497017892644135
0.05491698595146871,0.5501988071570576
0.05555555555555555,0.5501988071570576
0.05555555555555555,0.5521868787276342
0.0561941251596424,0.5521868787276342
0.0561941251596424,0.5531809145129225
0.05874840357598978,0.5531809145129225
0.05874840357598978,0.555168986083499
0.05938697318007663,0.555168986083499
0.05938697318007663,0.5576540755467196
0.06066411238825032,0.5576540755467196
0.06066411238825032,0.5611332007952287
0.06130268199233716,0.5611332007952287
0.06130268199233716,0.56610337972167
0.06194125159642401,0.56610337972167
0.06194125159642401,0.5675944333996024
0.06257982120051085,0.5675944333996024
0.06257982120051085,0.5685884691848907
0.06321839080459771,0.5685884691848907
0.06321839080459771,0.5725646123260437
0.06385696040868455,0.5725646123260437
0.06385696040868455,0.5750497017892644
0.06577266922094509,0.5750497017892644
0.06577266922094509,0.5780318091451292
0.06768837803320563,0.5780318091451292
0.06768837803320563,0.5785288270377733
0.06832694763729247,0.5785288270377733
0.06832694763729247,0.5790258449304175
0.06896551724137931,0.5790258449304175
0.06896551724137931,0.5795228628230616
0.06960408684546615,0.5795228628230616
0.06960408684546615,0.5825049701789264
0.07088122605363985,0.5825049701789264
0.07088122605363985,0.584493041749503
0.07151979565772669,0.584493041749503
0.07151979565772669,0.5874751491053678
0.07279693486590039,0.5874751491053678
0.07279693486590039,0.5879721669980119
0.07407407407407407,0.5879721669980119
0.07407407407407407,0.5889662027833003
0.07471264367816093,0.5889662027833003
0.07471264367816093,0.5904572564612326
0.07598978288633461,0.5904572564612326
0.07598978288633461,0.5949304174950298
0.07662835249042145,0.5949304174950298
0.07662835249042145,0.5969184890656064
0.0772669220945083,0.5969184890656064
0.0772669220945083,0.6008946322067594
0.07790549169859515,0.6008946322067594
0.07790549169859515,0.6033797216699801
0.07854406130268199,0.6033797216699801
0.07854406130268199,0.6038767395626242
0.07918263090676884,0.6038767395626242
0.07918263090676884,0.6073558648111332
0.07982120051085569,0.6073558648111332
0.07982120051085569,0.6093439363817097
0.08109833971902937,0.6093439363817097
0.08109833971902937,0.610337972166998
0.08173690932311622,0.610337972166998
0.08173690932311622,0.6108349900596421
0.08301404853128991,0.6108349900596421
0.08301404853128991,0.6123260437375746
0.08365261813537675,0.6123260437375746
0.08365261813537675,0.6138170974155069
0.08620689655172414,0.6138170974155069
0.08620689655172414,0.6163021868787276
0.08748403575989783,0.6163021868787276
0.08748403575989783,0.6167992047713717
0.08812260536398467,0.6167992047713717
0.08812260536398467,0.6182902584493042
0.08939974457215837,0.6182902584493042
0.08939974457215837,0.6217693836978131
0.09003831417624521,0.6217693836978131
0.09003831417624521,0.6227634194831014
0.0913154533844189,0.6227634194831014
0.0913154533844189,0.6242544731610338
0.09195402298850575,0.6242544731610338
0.09195402298850575,0.6247514910536779
0.09259259259259259,0.6247514910536779
0.09259259259259259,0.6272365805168986
0.09450830140485313,0.6272365805168986
0.09450830140485313,0.6277335984095428
0.09514687100893997,0.6277335984095428
0.09514687100893997,0.6282306163021869
0.09578544061302682,0.6282306163021869
0.09578544061302682,0.628727634194831
0.0970625798212005,0.628727634194831
0.0970625798212005,0.6292246520874751
0.09770114942528736,0.6292246520874751
0.09770114942528736,0.6297216699801192
0.0983397190293742,0.6297216699801192
0.0983397190293742,0.6302186878727635
0.09897828863346105,0.6302186878727635
0.09897828863346105,0.6307157057654076
0.09961685823754789,0.6307157057654076
0.09961685823754789,0.6322067594433399
0.10025542784163474,0.6322067594433399
0.10025542784163474,0.6332007952286283
0.10089399744572158,0.6332007952286283
0.10089399744572158,0.6361829025844931
0.10153256704980843,0.6361829025844931
0.10153256704980843,0.6371769383697813
0.1040868454661558,0.6371769383697813
0.1040868454661558,0.6381709741550696
0.10472541507024266,0.6381709741550696
0.10472541507024266,0.6406560636182903
0.1053639846743295,0.6406560636182903
0.1053639846743295,0.6416500994035785
0.10664112388250319,0.6416500994035785
0.10664112388250319,0.643141153081511
0.10727969348659004,0.643141153081511
0.10727969348659004,0.6436381709741551
0.10855683269476372,0.6436381709741551
0.10855683269476372,0.6441351888667992
0.10919540229885058,0.6441351888667992
0.10919540229885058,0.647117296222664
0.10983397190293742,0.647117296222664
0.10983397190293742,0.6481113320079522
0.11047254150702426,0.6481113320079522
0.11047254150702426,0.6486083499005965
0.1111111111111111,0.6486083499005965
0.1111111111111111,0.6510934393638171
0.11174968071519796,0.6510934393638171
0.11174968071519796,0.6520874751491054
0.11430395913154534,0.6520874751491054
0.11430395913154534,0.6525844930417495
0.11494252873563218,0.6525844930417495
0.11494252873563218,0.6540755467196819
0.11621966794380588,0.6540755467196819
0.11621966794380588,0.6560636182902585
0.11749680715197956,0.6560636182902585
0.11749680715197956,0.6565606361829026
0.1194125159642401,0.6565606361829026
0.1194125159642401,0.6575546719681908
0.12005108556832694,0.6575546719681908
0.12005108556832694,0.658051689860835
0.12132822477650064,0.658051689860835
0.12132822477650064,0.6590457256461233
0.12196679438058748,0.6590457256461233
0.12196679438058748,0.6605367793240556
0.12260536398467432,0.6605367793240556
0.12260536398467432,0.661530815109344
0.12388250319284802,0.661530815109344
0.12388250319284802,0.6625248508946322
0.1251596424010217,0.6625248508946322
0.1251596424010217,0.6630218687872763
0.12579821200510855,0.6630218687872763
0.12579821200510855,0.6635188866799204
0.12643678160919541,0.6635188866799204
0.12643678160919541,0.6640159045725647
0.12707535121328226,0.6640159045725647
0.12707535121328226,0.6665009940357853
0.12899106002554278,0.6665009940357853
0.12899106002554278,0.6669980119284294
0.13026819923371646,0.6669980119284294
0.13026819923371646,0.6679920477137177
0.13154533844189017,0.6679920477137177
0.13154533844189017,0.668986083499006
0.13218390804597702,0.668986083499006
0.13218390804597702,0.6699801192842942
0.13282247765006386,0.6699801192842942
0.13282247765006386,0.6704771371769384
0.1334610472541507,0.6704771371769384
0.1334610472541507,0.6714711729622267
0.13409961685823754,0.6714711729622267
0.13409961685823754,0.6739562624254473
0.1360153256704981,0.6739562624254473
0.1360153256704981,0.6754473161033797
0.13665389527458494,0.6754473161033797
0.13665389527458494,0.6784294234592445
0.13729246487867178,0.6784294234592445
0.13729246487867178,0.6789264413518886
0.13793103448275862,0.6789264413518886
0.13793103448275862,0.6819085487077535
0.13856960408684546,0.6819085487077535
0.13856960408684546,0.6833996023856859
0.140485312899106,0.6833996023856859
0.140485312899106,0.6848906560636183
0.14303959131545338,0.6848906560636183
0.14303959131545338,0.6853876739562624
0.14367816091954022,0.6853876739562624
0.14367816091954022,0.6858846918489065
0.14431673052362706,0.6858846918489065
0.14431673052362706,0.6863817097415507
0.14559386973180077,0.6863817097415507
0.14559386973180077,0.6878727634194831
0.1475095785440613,0.6878727634194831
0.1475095785440613,0.6883697813121272
0.14814814814814814,0.6883697813121272
0.14814814814814814,0.6888667992047713
0.14942528735632185,0.6888667992047713
0.14942528735632185,0.6893638170974155
0.1500638569604087,0.6893638170974155
0.1500638569604087,0.6898608349900597
0.15070242656449553,0.6898608349900597
0.15070242656449553,0.691351888667992
0.15134099616858238,0.691351888667992
0.15134099616858238,0.6933399602385686
0.15197956577266922,0.6933399602385686
0.15197956577266922,0.6943339960238568
0.1532567049808429,0.6943339960238568
0.1532567049808429,0.6958250497017893
0.15389527458492977,0.6958250497017893
0.15389527458492977,0.6973161033797217
0.1545338441890166,0.6973161033797217
0.1545338441890166,0.6978131212723658
0.1558109833971903,0.6978131212723658
0.1558109833971903,0.6998011928429424
0.15772669220945082,0.6998011928429424
0.15772669220945082,0.7002982107355865
0.1602809706257982,0.7002982107355865
0.1602809706257982,0.7007952286282306
0.16091954022988506,0.7007952286282306
0.16091954022988506,0.7012922465208747
0.1615581098339719,0.7012922465208747
0.1615581098339719,0.702286282306163
0.16219667943805874,0.702286282306163
0.16219667943805874,0.7042743538767395
0.16283524904214558,0.7042743538767395
0.16283524904214558,0.7072564612326043
0.16347381864623245,0.7072564612326043
0.16347381864623245,0.7077534791252486
0.16475095785440613,0.7077534791252486
0.16475095785440613,0.7082504970178927
0.16538952745849297,0.7082504970178927
0.16538952745849297,0.7087475149105368
0.16602809706257982,0.7087475149105368
0.16602809706257982,0.7102385685884692
0.16666666666666666,0.7102385685884692
0.16666666666666666,0.7107355864811133
0.1685823754789272,0.7107355864811133
0.1685823754789272,0.7122266401590457
0.1698595146871009,0.7122266401590457
0.1698595146871009,0.713220675944334
0.17049808429118773,0.713220675944334
0.17049808429118773,0.7137176938369781
0.17113665389527458,0.7137176938369781
0.17113665389527458,0.7147117296222664
0.1724137931034483,0.7147117296222664
0.1724137931034483,0.7157057654075547
0.17305236270753513,0.7157057654075547
0.17305236270753513,0.7176938369781312
0.17369093231162197,0.7176938369781312
0.17369093231162197,0.7196819085487077
0.1743295019157088,0.7196819085487077
0.1743295019157088,0.7201789264413518
0.1756066411238825,0.7201789264413518
0.1756066411238825,0.7221669980119284
0.17624521072796934,0.7221669980119284
0.17624521072796934,0.7231610337972167
0.1768837803320562,0.7231610337972167
0.1768837803320562,0.7236580516898609
0.17752234993614305,0.7236580516898609
0.17752234993614305,0.724155069582505
0.17943805874840357,0.724155069582505
0.17943805874840357,0.7246520874751491
0.18135376756066413,0.7246520874751491
0.18135376756066413,0.7266401590457257
0.18199233716475097,0.7266401590457257
0.18199233716475097,0.7271371769383698
0.1826309067688378,0.7271371769383698
0.1826309067688378,0.7296222664015904
0.1839080459770115,0.7296222664015904
0.1839080459770115,0.7301192842942346
0.18454661558109833,0.7301192842942346
0.18454661558109833,0.731610337972167
0.18518518518518517,0.731610337972167
0.18518518518518517,0.7321073558648111
0.18646232439335889,0.7321073558648111
0.18646232439335889,0.7326043737574552
0.18773946360153257,0.7326043737574552
0.18773946360153257,0.7331013916500994
0.1883780332056194,0.7331013916500994
0.1883780332056194,0.7345924453280318
0.18901660280970625,0.7345924453280318
0.18901660280970625,0.7360834990059643
0.1896551724137931,0.7360834990059643
0.1896551724137931,0.7365805168986084
0.19157088122605365,0.7365805168986084
0.19157088122605365,0.7375745526838966
0.1922094508301405,0.7375745526838966
0.1922094508301405,0.7385685884691849
0.19348659003831417,0.7385685884691849
0.19348659003831417,0.739065606361829
0.194125159642401,0.739065606361829
0.194125159642401,0.7395626242544732
0.19476372924648785,0.7395626242544732
0.19476372924648785,0.7400596421471173
0.19604086845466157,0.7400596421471173
0.19604086845466157,0.7405566600397614
0.1966794380587484,0.7405566600397614
0.1966794380587484,0.7415506958250497
0.19731800766283525,0.7415506958250497
0.19731800766283525,0.7435387673956262
0.1979565772669221,0.7435387673956262
0.1979565772669221,0.7445328031809145
0.19859514687100893,0.7445328031809145
0.19859514687100893,0.7450298210735586
0.19923371647509577,0.7450298210735586
0.19923371647509577,0.7455268389662028
0.20051085568326948,0.7455268389662028
0.20051085568326948,0.7470178926441352
0.20114942528735633,0.7470178926441352
0.20114942528735633,0.7475149105367793
0.20178799489144317,0.7475149105367793
0.20178799489144317,0.7480119284294234
0.20306513409961685,0.7480119284294234
0.20306513409961685,0.7490059642147118
0.20561941251596424,0.7490059642147118
0.20561941251596424,0.7504970178926441
0.20689655172413793,0.7504970178926441
0.20689655172413793,0.7524850894632207
0.2081736909323116,0.7524850894632207
0.2081736909323116,0.7559642147117296
0.20881226053639848,0.7559642147117296
0.20881226053639848,0.7569582504970179
0.20945083014048532,0.7569582504970179
0.20945083014048532,0.757455268389662
0.210727969348659,0.757455268389662
0.210727969348659,0.7579522862823062
0.2120051085568327,0.7579522862823062
0.2120051085568327,0.7584493041749503
0.21264367816091953,0.7584493041749503
0.21264367816091953,0.7589463220675944
0.21328224776500637,0.7589463220675944
0.21328224776500637,0.7604373757455268
0.21392081736909324,0.7604373757455268
0.21392081736909324,0.760934393638171
0.21455938697318008,0.760934393638171
0.21455938697318008,0.7624254473161034
0.2164750957854406,0.7624254473161034
0.2164750957854406,0.76441351888668
0.21711366538952745,0.76441351888668
0.21711366538952745,0.7649105367793241
0.21839080459770116,0.7649105367793241
0.21839080459770116,0.7654075546719682
0.219029374201788,0.7654075546719682
0.219029374201788,0.7673956262425448
0.22094508301404853,0.7673956262425448
0.22094508301404853,0.768389662027833
0.2222222222222222,0.768389662027833
0.2222222222222222,0.7698807157057654
0.22286079182630908,0.7698807157057654
0.22286079182630908,0.7703777335984096
0.22349936143039592,0.7703777335984096
0.22349936143039592,0.7713717693836978
0.22413793103448276,0.7713717693836978
0.22413793103448276,0.7728628230616302
0.2247765006385696,0.7728628230616302
0.2247765006385696,0.7743538767395626
0.22541507024265645,0.7743538767395626
0.22541507024265645,0.7793240556660039
0.227330779054917,0.7793240556660039
0.227330779054917,0.7798210735586482
0.22796934865900384,0.7798210735586482
0.22796934865900384,0.7808151093439364
0.22988505747126436,0.7808151093439364
0.22988505747126436,0.7823061630218688
0.23116219667943805,0.7823061630218688
0.23116219667943805,0.782803180914513
0.23180076628352492,0.782803180914513
0.23180076628352492,0.7833001988071571
0.23243933588761176,0.7833001988071571
0.23243933588761176,0.7837972166998012
0.23563218390804597,0.7837972166998012
0.23563218390804597,0.7842942345924453
0.23627075351213284,0.7842942345924453
0.23627075351213284,0.7847912524850894
0.23690932311621968,0.7847912524850894
0.23690932311621968,0.7852882703777336
0.2413793103448276,0.7852882703777336
0.2413793103448276,0.786779324055666
0.24265644955300128,0.786779324055666
0.24265644955300128,0.7897614314115308
0.24393358876117496,0.7897614314115308
0.24393358876117496,0.7917495029821073
0.2445721583652618,0.7917495029821073
0.2445721583652618,0.7922465208747514
0.24521072796934865,0.7922465208747514
0.24521072796934865,0.7927435387673957
0.24584929757343552,0.7927435387673957
0.24584929757343552,0.7937375745526839
0.24648786717752236,0.7937375745526839
0.24648786717752236,0.7947316103379721
0.24776500638569604,0.7947316103379721
0.24776500638569604,0.7952286282306164
0.24968071519795657,0.7952286282306164
0.24968071519795657,0.7962226640159046
0.2503192848020434,0.7962226640159046
0.2503192848020434,0.7967196819085487
0.2509578544061303,0.7967196819085487
0.2509578544061303,0.7972166998011928
0.2515964240102171,0.7972166998011928
0.2515964240102171,0.797713717693837
0.25287356321839083,0.797713717693837
0.25287356321839083,0.7982107355864811
0.2541507024265645,0.7982107355864811
0.2541507024265645,0.7987077534791253
0.2554278416347382,0.7987077534791253
0.2554278416347382,0.7992047713717694
0.2567049808429119,0.7992047713717694
0.2567049808429119,0.8011928429423459
0.25734355044699875,0.8011928429423459
0.25734355044699875,0.8021868787276342
0.25798212005108556,0.8021868787276342
0.25798212005108556,0.8031809145129225
0.25862068965517243,0.8031809145129225
0.25862068965517243,0.8036779324055666
0.25925925925925924,0.8036779324055666
0.25925925925925924,0.805168986083499
0.2598978288633461,0.805168986083499
0.2598978288633461,0.8056660039761432
0.26053639846743293,0.8056660039761432
0.26053639846743293,0.8061630218687873
0.2611749680715198,0.8061630218687873
0.2611749680715198,0.8071570576540755
0.26500638569604085,0.8071570576540755
0.26500638569604085,0.8076540755467196
0.2713920817369093,0.8076540755467196
0.2713920817369093,0.8091451292246521
0.2720306513409962,0.8091451292246521
0.2720306513409962,0.8096421471172962
0.272669220945083,0.8096421471172962
0.272669220945083,0.8101391650099403
0.27330779054916987,0.8101391650099403
0.27330779054916987,0.8116302186878728
0.2739463601532567,0.8116302186878728
0.2739463601532567,0.8121272365805169
0.27458492975734355,0.8121272365805169
0.27458492975734355,0.812624254473161
0.27522349936143037,0.812624254473161
0.27522349936143037,0.8146123260437376
0.27586206896551724,0.8146123260437376
0.27586206896551724,0.8166003976143141
0.2771392081736909,0.8166003976143141
0.2771392081736909,0.8180914512922465
0.2784163473818646,0.8180914512922465
0.2784163473818646,0.8190854870775348
0.280970625798212,0.8190854870775348
0.280970625798212,0.8205765407554672
0.28160919540229884,0.8205765407554672
0.28160919540229884,0.8225646123260437
0.2828863346104725,0.8225646123260437
0.2828863346104725,0.8235586481113321
0.2835249042145594,0.8235586481113321
0.2835249042145594,0.8240556660039762
0.2841634738186462,0.8240556660039762
0.2841634738186462,0.8250497017892644
0.28607918263090676,0.8250497017892644
0.28607918263090676,0.8255467196819085
0.2879948914431673,0.8255467196819085
0.2879948914431673,0.8260437375745527
0.2886334610472541,0.8260437375745527
0.2886334610472541,0.8275347912524851
0.289272030651341,0.8275347912524851
0.289272030651341,0.8290258449304175
0.28991060025542786,0.8290258449304175
0.28991060025542786,0.8305168986083499
0.2905491698595147,0.8305168986083499
0.2905491698595147,0.831013916500994
0.2943805874840358,0.831013916500994
0.2943805874840358,0.8315109343936382
0.30268199233716475,0.8315109343936382
0.30268199233716475,0.8325049701789264
0.30395913154533843,0.8325049701789264
0.30395913154533843,0.8330019880715706
0.3045977011494253,0.8330019880715706
0.3045977011494253,0.8339960238568589
0.3052362707535121,0.8339960238568589
0.3052362707535121,0.8354870775347912
0.3065134099616858,0.8354870775347912
0.3065134099616858,0.8359840954274353
0.30779054916985954,0.8359840954274353
0.30779054916985954,0.8369781312127237
0.3103448275862069,0.8369781312127237
0.3103448275862069,0.8374751491053678
0.3116219667943806,0.8374751491053678
0.3116219667943806,0.8379721669980119
0.31226053639846746,0.8379721669980119
0.31226053639846746,0.838469184890656
0.3160919540229885,0.838469184890656
0.3160919540229885,0.8394632206759444
0.3186462324393359,0.8394632206759444
0.3186462324393359,0.8404572564612326
0.31928480204342274,0.8404572564612326
0.31928480204342274,0.8409542743538767
0.3212005108556833,0.8409542743538767
0.3212005108556833,0.8424453280318092
0.3218390804597701,0.8424453280318092
0.3218390804597701,0.8429423459244533
0.3231162196679438,0.8429423459244533
0.3231162196679438,0.8434393638170974
0.32375478927203066,0.8434393638170974
0.32375478927203066,0.8444333996023857
0.32503192848020435,0.8444333996023857
0.32503192848020435,0.8449304174950298
0.32567049808429116,0.8449304174950298
0.32567049808429116,0.8459244532803181
0.32630906768837803,0.8459244532803181
0.32630906768837803,0.8474155069582505
0.3269476372924649,0.8474155069582505
0.3269476372924649,0.8479125248508946
0.32950191570881227,0.8479125248508946
0.32950191570881227,0.8484095427435387
0.33077905491698595,0.8484095427435387
0.33077905491698595,0.8489065606361829
0.33205619412515963,0.8489065606361829
0.33205619412515963,0.8494035785288271
0.3326947637292465,0.8494035785288271
0.3326947637292465,0.8513916500994035
0.3333333333333333,0.8513916500994035
0.3333333333333333,0.8533797216699801
0.33524904214559387,0.8533797216699801
0.33524904214559387,0.8543737574552683
0.33588761174968074,0.8543737574552683
0.33588761174968074,0.8548707753479126
0.33652618135376755,0.8548707753479126
0.33652618135376755,0.8553677932405567
0.3384418901660281,0.8553677932405567
0.3384418901660281,0.8558648111332008
0.3397190293742018,0.8558648111332008
0.3397190293742018,0.8563618290258449
0.34035759897828866,0.8563618290258449
0.34035759897828866,0.856858846918489
0.342911877394636,0.856858846918489
0.342911877394636,0.8573558648111332
0.34355044699872284,0.8573558648111332
0.34355044699872284,0.8583499005964215
0.3441890166028097,0.8583499005964215
0.3441890166028097,0.8588469184890656
0.3454661558109834,0.8588469184890656
0.3454661558109834,0.860337972166998
0.34802043422733075,0.860337972166998
0.34802043422733075,0.8623260437375746
0.351213282247765,0.8623260437375746
0.351213282247765,0.8628230616302187
0.3524904214559387,0.8628230616302187
0.3524904214559387,0.8633200795228628
0.3569604086845466,0.8633200795228628
0.3569604086845466,0.864314115308151
0.35759897828863346,0.864314115308151
0.35759897828863346,0.8648111332007953
0.35887611749680715,0.8648111332007953
0.35887611749680715,0.8653081510934394
0.36015325670498083,0.8653081510934394
0.36015325670498083,0.8663021868787276
0.3614303959131545,0.8663021868787276
0.3614303959131545,0.8667992047713717
0.3620689655172414,0.8667992047713717
0.3620689655172414,0.867296222664016
0.36398467432950193,0.867296222664016
0.36398467432950193,0.8687872763419483
0.3652618135376756,0.8687872763419483
0.3652618135376756,0.871272365805169
0.36845466155810985,0.871272365805169
0.36845466155810985,0.8717693836978131
0.37037037037037035,0.8717693836978131
0.37037037037037035,0.8722664015904572
0.37420178799489145,0.8722664015904572
0.37420178799489145,0.8737574552683897
0.37484035759897827,0.8737574552683897
0.37484035759897827,0.8742544731610338
0.37611749680715195,0.8742544731610338
0.37611749680715195,0.8752485089463221
0.3793103448275862,0.8752485089463221
0.3793103448275862,0.8757455268389662
0.388250319284802,0.8757455268389662
0.388250319284802,0.8762425447316103
0.3888888888888889,0.8762425447316103
0.3888888888888889,0.8777335984095428
0.3895274584929757,0.8777335984095428
0.3895274584929757,0.8782306163021869
0.3901660280970626,0.8782306163021869
0.3901660280970626,0.878727634194831
0.39399744572158363,0.878727634194831
0.39399744572158363,0.8797216699801192
0.39527458492975737,0.8797216699801192
0.39527458492975737,0.8802186878727635
0.3991060025542784,0.8802186878727635
0.3991060025542784,0.8812127236580517
0.3997445721583653,0.8812127236580517
0.3997445721583653,0.8822067594433399
0.40229885057471265,0.8822067594433399
0.40229885057471265,0.882703777335984
0.40676883780332057,0.882703777335984
0.40676883780332057,0.885685884691849
0.4074074074074074,0.885685884691849
0.4074074074074074,0.889662027833002
0.4106002554278416,0.889662027833002
0.4106002554278416,0.8901590457256461
0.4118773946360153,0.8901590457256461
0.4118773946360153,0.8906560636182903
0.4125159642401022,0.8906560636182903
0.4125159642401022,0.8911530815109344
0.4144316730523627,0.8911530815109344
0.4144316730523627,0.8916500994035785
0.4157088122605364,0.8916500994035785
0.4157088122605364,0.8921471172962226
0.4163473818646232,0.8921471172962226
0.4163473818646232,0.8926441351888668
0.41762452107279696,0.8926441351888668
0.41762452107279696,0.8936381709741551
0.4182630906768838,0.8936381709741551
0.4182630906768838,0.8941351888667992
0.41890166028097064,0.8941351888667992
0.41890166028097064,0.8961232604373758
0.42017879948914433,0.8961232604373758
0.42017879948914433,0.8966202783300199
0.42081736909323114,0.8966202783300199
0.42081736909323114,0.8976143141153081
0.421455938697318,0.8976143141153081
0.421455938697318,0.8986083499005965
0.4240102171136654,0.8986083499005965
0.4240102171136654,0.8991053677932406
0.42592592592592593,0.8991053677932406
0.42592592592592593,0.9005964214711729
0.4272030651340996,0.9005964214711729
0.4272030651340996,0.9015904572564613
0.4284802043422733,0.9015904572564613
0.4284802043422733,0.9020874751491054
0.429757343550447,0.9020874751491054
0.429757343550447,0.9030815109343936
0.43039591315453385,0.9030815109343936
0.43039591315453385,0.9040755467196819
0.43103448275862066,0.9040755467196819
0.43103448275862066,0.904572564612326
0.43486590038314177,0.904572564612326
0.43486590038314177,0.9050695825049702
0.4355044699872286,0.9050695825049702
0.4355044699872286,0.9060636182902585
0.438058748403576,0.9060636182902585
0.438058748403576,0.9065606361829026
0.4393358876117497,0.9065606361829026
0.4393358876117497,0.9070576540755467
0.44189016602809705,0.9070576540755467
0.44189016602809705,0.9075546719681908
0.4425287356321839,0.9075546719681908
0.4425287356321839,0.9085487077534792
0.4482758620689655,0.9085487077534792
0.4482758620689655,0.9095427435387674
0.4495530012771392,0.9095427435387674
0.4495530012771392,0.9100397614314115
0.4501915708812261,0.9100397614314115
0.4501915708812261,0.9105367793240556
0.4553001277139208,0.9105367793240556
0.4553001277139208,0.911530815109344
0.45849297573435505,0.911530815109344
0.45849297573435505,0.9120278330019881
0.45977011494252873,0.9120278330019881
0.45977011494252873,0.9125248508946322
0.4616858237547893,0.9125248508946322
0.4616858237547893,0.9135188866799204
0.46360153256704983,0.9135188866799204
0.46360153256704983,0.9145129224652088
0.46424010217113665,0.9145129224652088
0.46424010217113665,0.9150099403578529
0.4661558109833972,0.9150099403578529
0.4661558109833972,0.9160039761431411
0.466794380587484,0.9160039761431411
0.466794380587484,0.9179920477137177
0.4674329501915709,0.9179920477137177
0.4674329501915709,0.9184890656063618
0.46871008939974457,0.9184890656063618
0.46871008939974457,0.918986083499006
0.46934865900383144,0.918986083499006
0.46934865900383144,0.9194831013916501
0.47381864623243936,0.9194831013916501
0.47381864623243936,0.9199801192842942
0.47573435504469985,0.9199801192842942
0.47573435504469985,0.9204771371769384
0.4763729246487867,0.9204771371769384
0.4763729246487867,0.9214711729622267
0.4782886334610473,0.9214711729622267
0.4782886334610473,0.9244532803180915
0.48020434227330777,0.9244532803180915
0.48020434227330777,0.9249502982107356
0.48148148148148145,0.9249502982107356
0.48148148148148145,0.9254473161033797
0.4827586206896552,0.9254473161033797
0.4827586206896552,0.9259443339960238
0.4859514687100894,0.9259443339960238
0.4859514687100894,0.9264413518886679
0.4891443167305236,0.9264413518886679
0.4891443167305236,0.9269383697813122
0.4897828863346105,0.9269383697813122
0.4897828863346105,0.9274353876739563
0.49361430395913153,0.9274353876739563
0.49361430395913153,0.9279324055666004
0.4948914431673052,0.9279324055666004
0.4948914431673052,0.9284294234592445
0.4955300127713921,0.9284294234592445
0.4955300127713921,0.9289264413518886
0.49616858237547895,0.9289264413518886
0.49616858237547895,0.9294234592445328
0.4987228607918263,0.9294234592445328
0.4987228607918263,0.929920477137177
0.5,0.929920477137177
0.5,0.9304174950298211
0.5019157088122606,0.9304174950298211
0.5019157088122606,0.9309145129224652
0.5031928480204342,0.9309145129224652
0.5031928480204342,0.9314115308151093
0.5038314176245211,0.9314115308151093
0.5038314176245211,0.9324055666003976
0.5159642401021711,0.9324055666003976
0.5159642401021711,0.9329025844930418
0.5166028097062579,0.9329025844930418
0.5166028097062579,0.9333996023856859
0.5185185185185185,0.9333996023856859
0.5185185185185185,0.9343936381709742
0.5268199233716475,0.9343936381709742
0.5268199233716475,0.9348906560636183
0.5274584929757343,0.9348906560636183
0.5274584929757343,0.9353876739562624
0.5280970625798213,0.9353876739562624
0.5280970625798213,0.9358846918489065
0.5287356321839081,0.9358846918489065
0.5287356321839081,0.9363817097415507
0.5293742017879949,0.9363817097415507
0.5293742017879949,0.937375745526839
0.5306513409961686,0.937375745526839
0.5306513409961686,0.9378727634194831
0.5312899106002554,0.9378727634194831
0.5312899106002554,0.9388667992047713
0.5319284802043422,0.9388667992047713
0.5319284802043422,0.9393638170974155
0.5338441890166028,0.9393638170974155
0.5338441890166028,0.9403578528827038
0.5344827586206896,0.9403578528827038
0.5344827586206896,0.941351888667992
0.5363984674329502,0.941351888667992
0.5363984674329502,0.9418489065606361
0.5383141762452107,0.9418489065606361
0.5383141762452107,0.9428429423459245
0.5389527458492975,0.9428429423459245
0.5389527458492975,0.9433399602385686
0.5402298850574713,0.9433399602385686
0.5402298850574713,0.9438369781312127
0.5408684546615581,0.9438369781312127
0.5408684546615581,0.9443339960238568
0.5491698595146871,0.9443339960238568
0.5491698595146871,0.9453280318091452
0.5530012771392082,0.9453280318091452
0.5530012771392082,0.9458250497017893
0.5561941251596424,0.9458250497017893
0.5561941251596424,0.9463220675944334
0.5568326947637292,0.9463220675944334
0.5568326947637292,0.9468190854870775
0.5600255427841635,0.9468190854870775
0.5600255427841635,0.9473161033797217
0.5613026819923371,0.9473161033797217
0.5613026819923371,0.9478131212723658
0.566411238825032,0.9478131212723658
0.566411238825032,0.9493041749502982
0.5676883780332056,0.9493041749502982
0.5676883780332056,0.9498011928429424
0.5689655172413793,0.9498011928429424
0.5689655172413793,0.9502982107355865
0.570242656449553,0.9502982107355865
0.570242656449553,0.9512922465208747
0.5708812260536399,0.9512922465208747
0.5708812260536399,0.9517892644135189
0.5740740740740741,0.9517892644135189
0.5740740740740741,0.952286282306163
0.5855683269476373,0.952286282306163
0.5855683269476373,0.9527833001988072
0.5881226053639846,0.9527833001988072
0.5881226053639846,0.9532803180914513
0.5945083014048531,0.9532803180914513
0.5945083014048531,0.9537773359840954
0.6008939974457216,0.9537773359840954
0.6008939974457216,0.9547713717693836
0.6028097062579821,0.9547713717693836
0.6028097062579821,0.955765407554672
0.6040868454661558,0.955765407554672
0.6040868454661558,0.9567594433399602
0.6104725415070242,0.9567594433399602
0.6104725415070242,0.9572564612326043
0.6149425287356322,0.9572564612326043
0.6149425287356322,0.9582504970178927
0.6155810983397191,0.9582504970178927
0.6155810983397191,0.9587475149105368
0.620051085568327,0.9587475149105368
0.620051085568327,0.9592445328031809
0.6206896551724138,0.9592445328031809
0.6206896551724138,0.959741550695825
0.6257982120051085,0.959741550695825
0.6257982120051085,0.9602385685884692
0.6289910600255428,0.9602385685884692
0.6289910600255428,0.9607355864811133
0.632183908045977,0.9607355864811133
0.632183908045977,0.9612326043737575
0.6334610472541508,0.9612326043737575
0.6334610472541508,0.9617296222664016
0.6353767560664112,0.9617296222664016
0.6353767560664112,0.9622266401590457
0.6360153256704981,0.9622266401590457
0.6360153256704981,0.9627236580516899
0.6392081736909323,0.9627236580516899
0.6392081736909323,0.963220675944334
0.6455938697318008,0.963220675944334
0.6455938697318008,0.9637176938369781
0.6462324393358876,0.9637176938369781
0.6462324393358876,0.9642147117296223
0.6513409961685823,0.9642147117296223
0.6513409961685823,0.9647117296222664
0.6526181353767561,0.9647117296222664
0.6526181353767561,0.9652087475149106
0.6532567049808429,0.9652087475149106
0.6532567049808429,0.9657057654075547
0.6538952745849298,0.9657057654075547
0.6538952745849298,0.9662027833001988
0.6558109833971902,0.9662027833001988
0.6558109833971902,0.967196819085487
0.6609195402298851,0.967196819085487
0.6609195402298851,0.9676938369781312
0.6621966794380587,0.9676938369781312
0.6621966794380587,0.9681908548707754
0.6641123882503193,0.9681908548707754
0.6641123882503193,0.9686878727634195
0.669220945083014,0.9686878727634195
0.669220945083014,0.9691848906560636
0.6871008939974457,0.9691848906560636
0.6871008939974457,0.9696819085487077
0.6877394636015326,0.9696819085487077
0.6877394636015326,0.9701789264413518
0.6883780332056194,0.9701789264413518
0.6883780332056194,0.9706759443339961
0.6890166028097062,0.9706759443339961
0.6890166028097062,0.9711729622266402
0.6954022988505747,0.9711729622266402
0.6954022988505747,0.9716699801192843
0.6966794380587484,0.9716699801192843
0.6966794380587484,0.9721669980119284
0.6973180076628352,0.9721669980119284
0.6973180076628352,0.9726640159045725
0.7017879948914432,0.9726640159045725
0.7017879948914432,0.9736580516898609
0.7056194125159643,0.9736580516898609
0.7056194125159643,0.974155069582505
0.7062579821200511,0.974155069582505
0.7062579821200511,0.9746520874751491
0.7088122605363985,0.9746520874751491
0.7088122605363985,0.9751491053677932
0.7139208173690932,0.9751491053677932
0.7139208173690932,0.9756461232604374
0.7145593869731801,0.9756461232604374
0.7145593869731801,0.9761431411530815
0.7164750957854407,0.9761431411530815
0.7164750957854407,0.9776341948310139
0.7196679438058748,0.9776341948310139
0.7196679438058748,0.9781312127236581
0.7209450830140486,0.9781312127236581
0.7209450830140486,0.9786282306163022
0.7298850574712644,0.9786282306163022
0.7298850574712644,0.9791252485089463
0.7343550446998723,0.9791252485089463
0.7343550446998723,0.9801192842942346
0.7388250319284803,0.9801192842942346
0.7394636015325671,0.9806163021868787
0.7394636015325671,0.9811133200795229
0.7407407407407407,0.9811133200795229
0.7407407407407407,0.9821073558648111
0.7432950191570882,0.9821073558648111
0.7432950191570882,0.9826043737574552
0.7496807151979565,0.9826043737574552
0.7496807151979565,0.9835984095427436
0.7535121328224776,0.9835984095427436
0.7535121328224776,0.9840954274353877
0.7694763729246488,0.9840954274353877
0.7694763729246488,0.9845924453280318
0.7726692209450831,0.9845924453280318
0.7726692209450831,0.9850894632206759
0.7745849297573435,0.9850894632206759
0.7745849297573435,0.98558648111332
0.7822477650063857,0.98558648111332
0.7822477650063857,0.9865805168986084
0.7911877394636015,0.9865805168986084
0.7911877394636015,0.9875745526838966
0.7950191570881227,0.9875745526838966
0.7950191570881227,0.9880715705765407
0.7956577266922095,0.9880715705765407
0.7956577266922095,0.9895626242544732
0.79757343550447,0.9895626242544732
0.79757343550447,0.9900596421471173
0.8065134099616859,0.9900596421471173
0.8065134099616859,0.9905566600397614
0.80970625798212,0.9905566600397614
0.80970625798212,0.9910536779324056
0.814176245210728,0.9910536779324056
0.814176245210728,0.9915506958250497
0.8199233716475096,0.9915506958250497
0.8199233716475096,0.9920477137176938
0.830779054916986,0.9920477137176938
0.830779054916986,0.992544731610338
0.8544061302681992,0.992544731610338
0.8544061302681992,0.9930417495029821
0.855044699872286,0.9930417495029821
0.855044699872286,0.9935387673956262
0.8575989782886334,0.9935387673956262
0.8575989782886334,0.9940357852882704
0.859514687100894,0.9940357852882704
0.859514687100894,0.9945328031809145
0.8601532567049809,0.9945328031809145
0.8601532567049809,0.9950298210735586
0.8671775223499362,0.9950298210735586
0.8671775223499362,0.9955268389662028
0.8735632183908046,0.9955268389662028
0.8735632183908046,0.9960238568588469
0.8888888888888888,0.9960238568588469
0.8888888888888888,0.9965208747514911
0.8933588761174968,0.9965208747514911
0.8933588761174968,0.9970178926441352
0.9016602809706258,0.9970178926441352
0.9016602809706258,0.9975149105367793
0.9265644955300127,0.9975149105367793
0.9265644955300127,0.9980119284294234
0.9272030651340997,0.9980119284294234
0.9272030651340997,0.9985089463220675
0.9482758620689655,0.9985089463220675
0.9482758620689655,0.9990059642147118
0.9763729246487867,0.9990059642147118
0.9763729246487867,0.9995029821073559
0.9929757343550447,0.9995029821073559
0.9929757343550447,1.0
1.0,1.0


==> data/detection_in_MFTC_PR.csv <==
precision,recall
0.7913327396853665,1.0
0.7914502003859285,1.0
0.7915676959619953,1.0
0.7916852264291017,1.0
0.7918027918027918,1.0
0.7919203920986188,1.0
0.792038027332145,1.0
0.7921556975189422,1.0
0.7922734026745913,1.0
0.7923911428146827,1.0
0.7925089179548157,1.0
0.7926267281105991,1.0
0.7927445732976509,1.0
0.7928624535315986,1.0
0.7929803688280785,1.0
0.7930983192027369,1.0
0.7932163046712288,1.0
0.7933343252492189,1.0
0.7934523809523809,1.0
0.7935704717963983,1.0
0.7936885977969634,1.0
0.7938067589697781,1.0
0.7939249553305538,1.0
0.7940431868950112,1.0
0.7941614536788799,1.0
0.7942797556978995,1.0
0.7943980929678188,1.0
0.7945164655043958,1.0
0.7946348733233979,1.0
0.7947533164406022,1.0
0.7948717948717948,1.0
0.7949903086327718,1.0
0.7951088577393379,1.0
0.795227442207308,1.0
0.795346062052506,1.0
0.7954647172907653,1.0
0.7955834079379289,1.0
0.7957021340098492,1.0
0.7958208955223881,1.0
0.7959396924914166,1.0
0.7960585249328158,1.0
0.7961773928624757,1.0
0.7962962962962963,1.0
0.7964152352501868,1.0
0.7965342097400657,1.0
0.7966532197818617,1.0
0.7967722653915122,1.0
0.7968913465849649,1.0
0.7970104633781764,1.0
0.7971296157871132,1.0
0.7972488038277512,1.0
0.7973680275160759,1.0
0.7974872868680826,1.0
0.7976065818997756,1.0
0.7977259126271694,1.0
0.7976956456681131,0.9998124531132783
0.7978150254414846,0.9998124531132783
0.7979344409519533,0.9998124531132783
0.7980538922155689,0.9998124531132783
0.7981733792483905,0.9998124531132783
0.798292902066487,0.9998124531132783
0.7984124606859369,0.9998124531132783
0.798532055122828,0.9998124531132783
0.7986516853932585,0.9998124531132783
0.7986215163320347,0.9996249062265566
0.7987411958639292,0.9996249062265566
0.7988609112709832,0.9996249062265566
0.79898066256933,0.9996249062265566
0.7991004497751124,0.9996249062265566
0.7992202729044834,0.9996249062265566
0.7993401319736053,0.9996249062265566
0.79946002699865,0.9996249062265566
0.7995799579957996,0.9996249062265566
0.7996999249812453,0.9996249062265566
0.7998199279711885,0.9996249062265566
0.79993996698184,0.9996249062265566
0.8000600420294206,0.9996249062265566
0.8001801531301607,0.9996249062265566
0.8003003003003003,0.9996249062265566
0.8004204835560895,0.9996249062265566
0.8005407029137879,0.9996249062265566
0.800660958389665,0.9996249062265566
0.80078125,0.9996249062265566
0.8009015777610818,0.9996249062265566
0.8010219416892095,0.9996249062265566
0.8011423418006914,0.9996249062265566
0.8012627781118461,0.9996249062265566
0.8013832506390016,0.9996249062265566
0.8015037593984963,0.9996249062265566
0.8016243044066776,0.9996249062265566
0.8017448856799038,0.9996249062265566
0.8018655032345419,0.9996249062265566
0.8019861570869696,0.9996249062265566
0.8021068472535741,0.9996249062265566
0.8022275737507526,0.9996249062265566
0.8023483365949119,0.9996249062265566
0.8024691358024691,0.9996249062265566
0.8025899713898509,0.9996249062265566
0.802710843373494,0.9996249062265566
0.8028317517698449,0.9996249062265566
0.8029526965953601,0.9996249062265566
0.803073677866506,0.9996249062265566
0.8031946955997589,0.9996249062265566
0.8033157498116051,0.9996249062265566
0.8034368405185408,0.9996249062265566
0.8035579677370722,0.9996249062265566
0.8036791314837153,0.9996249062265566
0.8038003317749962,0.9996249062265566
0.803921568627451,0.9996249062265566
0.8040428420576256,0.9996249062265566
0.804164152082076,0.9996249062265566
0.8042854987173683,0.9996249062265566
0.8044068819800785,0.9996249062265566
0.8045283018867925,0.9996249062265566
0.8046497584541062,0.9996249062265566
0.804771251698626,0.9996249062265566
0.8048927816369676,0.9996249062265566
0.8050143482857575,0.9996249062265566
0.8051359516616314,0.9996249062265566
0.8052575917812358,0.9996249062265566
0.805379268661227,0.9996249062265566
0.8055009823182712,0.9996249062265566
0.8056227327690447,0.9996249062265566
0.8057445200302343,0.9996249062265566
0.8058663441185364,0.9996249062265566
0.8059882050506578,0.9996249062265566
0.8061101028433152,0.9996249062265566
0.8062320375132355,0.9996249062265566
0.8063540090771558,0.9996249062265566
0.8064760175518233,0.9996249062265566
0.8065980629539952,0.9996249062265566
0.8067201453004389,0.9996249062265566
0.8068422646079322,0.9996249062265566
0.8069644208932627,0.9996249062265566
0.8070866141732284,0.9996249062265566
0.8072088444646373,0.9996249062265566
0.8073311117843078,0.9996249062265566
0.8074534161490683,0.9996249062265566
0.8075757575757576,0.9996249062265566
0.8075465979693893,0.9994373593398349
0.8076689906032131,0.9994373593398349
0.80779142034258,0.9994373593398349
0.8079138872043663,0.9994373593398349
0.8080363912054587,0.9994373593398349
0.808158932362754,0.9994373593398349
0.8082815106931595,0.9994373593398349
0.8084041262135923,0.9994373593398349
0.8085267789409801,0.9994373593398349
0.808649468892261,0.9994373593398349
0.8087721960843831,0.9994373593398349
0.8088949605343048,0.9994373593398349
0.809017762258995,0.9994373593398349
0.8091406012754327,0.9994373593398349
0.8092634776006075,0.9994373593398349
0.8093863912515188,0.9994373593398349
0.809509342245177,0.9994373593398349
0.8096323305986023,0.9994373593398349
0.8097553563288254,0.9994373593398349
0.8098784194528875,0.9994373593398349
0.8100015199878401,0.9994373593398349
0.810124657950745,0.9994373593398349
0.8102478333586741,0.9994373593398349
0.8103710462287105,0.9994373593398349
0.8104942965779468,0.9994373593398349
0.8106175844234864,0.9994373593398349
0.8107409097824433,0.9994373593398349
0.8108642726719416,0.9994373593398349
0.8109876731091158,0.9994373593398349
0.8111111111111111,0.9994373593398349
0.811234586695083,0.9994373593398349
0.8113580998781973,0.9994373593398349
0.8114816506776306,0.9994373593398349
0.8116052391105696,0.9994373593398349
0.8117288651942117,0.9994373593398349
0.8118525289457648,0.9994373593398349
0.811976230382447,0.9994373593398349
0.8120999695214873,0.9994373593398349
0.812223746380125,0.9994373593398349
0.8123475609756098,0.9994373593398349
0.812471413325202,0.9994373593398349
0.8125953034461726,0.9994373593398349
0.8127192313558029,0.9994373593398349
0.812843197071385,0.9994373593398349
0.8129672006102212,0.9994373593398349
0.8130912419896247,0.9994373593398349
0.813215321226919,0.9994373593398349
0.8133394383394383,0.9994373593398349
0.8134635933445276,0.9994373593398349
0.813587786259542,0.9994373593398349
0.8137120171018476,0.9994373593398349
0.8138362858888211,0.9994373593398349
0.8139605926378494,0.9994373593398349
0.8140849373663306,0.9994373593398349
0.814209320091673,0.9994373593398349
0.8143337408312958,0.9994373593398349
0.8144581996026288,0.9994373593398349
0.8145826964231122,0.9994373593398349
0.8147072313101972,0.9994373593398349
0.8148318042813456,0.9994373593398349
0.8149564153540296,0.9994373593398349
0.8150810645457326,0.9994373593398349
0.8152057518739483,0.9994373593398349
0.8153304773561811,0.9994373593398349
0.8154552410099465,0.9994373593398349
0.8155800428527701,0.9994373593398349
0.8157048829021889,0.9994373593398349
0.8158297611757501,0.9994373593398349
0.8158015617822691,0.9992498124531133
0.8159264931087289,0.9992498124531133
0.8160514627048553,0.9992498124531133
0.8160232843137255,0.9990622655663915
0.8161483070323272,0.9990622655663915
0.8161201348452345,0.9988747186796699
0.8162452107279693,0.9988747186796699
0.816370324954016,0.9988747186796699
0.8164954775410087,0.9988747186796699
0.8166206685065931,0.9988747186796699
0.8167458978684251,0.9988747186796699
0.8168711656441717,0.9988747186796699
0.8169964718515109,0.9988747186796699
0.8171218165081313,0.9988747186796699
0.8170937547951511,0.9986871717929482
0.817219152854512,0.9986871717929482
0.8173445894090561,0.9986871717929482
0.8173165489714461,0.9984996249062266
0.8174420389989252,0.9984996249062266
0.8175675675675675,0.9984996249062266
0.8176931346951313,0.9984996249062266
0.8178187403993855,0.9984996249062266
0.8179443846981103,0.9984996249062266
0.8179164105716041,0.9983120780195048
0.8180421084985401,0.9983120780195048
0.8181678450660929,0.9983120780195048
0.818293620292083,0.9983120780195048
0.8184194341943419,0.9983120780195048
0.818545286790712,0.9983120780195048
0.8186711780990464,0.9983120780195048
0.8187971081372096,0.9983120780195048
0.818923076923077,0.9983120780195048
0.8190490844745345,0.9983120780195048
0.8191751308094798,0.9983120780195048
0.8193012159458212,0.9983120780195048
0.8194273399014779,0.9983120780195048
0.8195535026943803,0.9983120780195048
0.81967970434247,0.9983120780195048
0.8198059448636994,0.9983120780195048
0.8199322242760321,0.9983120780195048
0.8199044831304884,0.9981245311327832
0.8200308166409861,0.9981245311327832
0.820157189089228,0.9981245311327832
0.8201294697903823,0.9979369842460615
0.8202558964082011,0.9979369842460615
0.8202281837804501,0.9977494373593399
0.8203546646106399,0.9977494373593399
0.8204811844540407,0.9977494373593399
0.8206077433287059,0.9977494373593399
0.8207343412526998,0.9977494373593399
0.8208609782440981,0.9977494373593399
0.8209876543209876,0.9977494373593399
0.820960024695169,0.9975618904726181
0.8210867551713492,0.9975618904726181
0.8212135247799908,0.9975618904726181
0.8213403335392218,0.9975618904726181
0.8214671814671815,0.9975618904726181
0.8215940685820204,0.9975618904726181
0.8217209949019002,0.9975618904726181
0.8218479604449939,0.9975618904726181
0.8218204296090249,0.9973743435858965
0.8219474497681607,0.9973743435858965
0.8220745091977122,0.9973743435858965
0.8222016079158936,0.9973743435858965
0.8223287459409309,0.9973743435858965
0.822455923291061,0.9973743435858965
0.8224284609435422,0.9971867966991748
0.822555693069307,0.9971867966991748
0.8225282376605292,0.9969992498124531
0.8226555246053854,0.9969992498124531
0.822782850951865,0.9969992498124531
0.8229102167182663,0.9969992498124531
0.8230376219228983,0.9969992498124531
0.8231650665840817,0.9969992498124531
0.8232925507201487,0.9969992498124531
0.8234200743494424,0.9969992498124531
0.8235476374903176,0.9969992498124531
0.8236752401611404,0.9969992498124531
0.8236479156981249,0.9968117029257314
0.823775573465592,0.9968117029257314
0.823903270810727,0.9968117029257314
0.8240310077519379,0.9968117029257314
0.8241587843076446,0.9968117029257314
0.8241315136476427,0.9966241560390098
0.8242593454319839,0.9966241560390098
0.8242320819112628,0.996436609152288
0.8243599689681924,0.996436609152288
0.824487895716946,0.996436609152288
0.824615862176005,0.996436609152288
0.8247438683638622,0.996436609152288
0.8248719142990218,0.996436609152288
0.825,0.996436609152288
0.8251281254853238,0.996436609152288
0.8251009630319975,0.9962490622655664
0.8252291440111853,0.9962490622655664
0.8253573648228714,0.9962490622655664
0.8254856254856255,0.9962490622655664
0.8256139260180292,0.9962490622655664
0.8257422664386755,0.9962490622655664
0.8258706467661692,0.9962490622655664
0.8259990670191261,0.9962490622655664
0.8261275272161742,0.9962490622655664
0.8262560273759527,0.9962490622655664
0.8263845675171126,0.9962490622655664
0.8265131476583165,0.9962490622655664
0.8266417678182384,0.9962490622655664
0.8267704280155642,0.9962490622655664
0.8268991282689913,0.9962490622655664
0.8268721781099175,0.9960615153788447
0.8270009342883837,0.9960615153788447
0.827129730571562,0.9960615153788447
0.8272585669781931,0.9960615153788447
0.8273874435270291,0.9960615153788447
0.827516360236834,0.9960615153788447
0.827645317126383,0.9960615153788447
0.8277743142144638,0.9960615153788447
0.8279033515198753,0.9960615153788447
0.8280324290614282,0.9960615153788447
0.8281615468579449,0.9960615153788447
0.8282907049282595,0.9960615153788447
0.8284199032912182,0.9960615153788447
0.8285491419656786,0.9960615153788447
0.8286784209705103,0.9960615153788447
0.8288077403245943,0.9960615153788447
0.8289371000468237,0.9960615153788447
0.8290665001561036,0.9960615153788447
0.8290398126463701,0.9958739684921231
0.8291692692067458,0.9958739684921231
0.8292987662033422,0.9958739684921231
0.8294283036551078,0.9958739684921231
0.829557881581003,0.9958739684921231
0.8296875,0.9958739684921231
0.8296608845132052,0.9956864216054013
0.8297905595498594,0.9956864216054013
0.8297639518524308,0.9954988747186797
0.8298936835522202,0.9954988747186797
0.8300234558248631,0.9954988747186797
0.8301532686893963,0.9954988747186797
0.8302831221648678,0.9954988747186797
0.8304130162703379,0.9954988747186797
0.8305429510248787,0.9954988747186797
0.8306729264475743,0.9954988747186797
0.8308029425575207,0.9954988747186797
0.8309329993738259,0.9954988747186797
0.8309065288868013,0.995311327831958
0.8310366426558096,0.995311327831958
0.8311667971808927,0.995311327831958
0.831296992481203,0.995311327831958
0.8314272285759048,0.995311327831958
0.8315575054841743,0.995311327831958
0.8316878232251999,0.995311327831958
0.8318181818181818,0.995311327831958
0.8319485812823326,0.995311327831958
0.8320790216368767,0.995311327831958
0.8322095029010507,0.995311327831958
0.8323400250941029,0.995311327831958
0.8324705882352941,0.995311327831958
0.8326011923438971,0.995311327831958
0.8327318374391967,0.995311327831958
0.8328625235404896,0.995311327831958
0.8329932506670852,0.995311327831958
0.8331240188383046,0.995311327831958
0.833254828073481,0.995311327831958
0.8333856783919598,0.995311327831958
0.8335165698130987,0.995311327831958
0.8334904178448005,0.9951237809452363
0.8336213668499607,0.9951237809452363
0.833752357008171,0.9951237809452363
0.8338833883388339,0.9951237809452363
0.8340144608613643,0.9951237809452363
0.8341455745951895,0.9951237809452363
0.8342767295597484,0.9951237809452363
0.8342506683440792,0.9949362340585146
0.8343818810946838,0.9949362340585146
0.8343558282208589,0.994748687171793
0.8344870988042794,0.994748687171793
0.834618410700236,0.994748687171793
0.834592382751023,0.9945611402850713
0.8347237525578467,0.9945611402850713
0.8348551637279596,0.9945611402850713
0.8349866162809007,0.9945611402850713
0.8351181102362205,0.9945611402850713
0.8352496456134825,0.9945611402850713
0.8352236925015754,0.9943735933983496
0.8353552859618717,0.9943735933983496
0.8353293413173652,0.9941860465116279
0.8354609929078014,0.9941860465116279
0.8355926860025221,0.9941860465116279
0.8357244206211571,0.9941860465116279
0.8358561967833491,0.9941860465116279
0.8359880145087526,0.9941860465116279
0.8359621451104101,0.9939984996249063
0.8360940211389809,0.9939984996249063
0.8360681603029346,0.9938109527381845
0.8360422913050339,0.9936234058514629
0.8361742424242424,0.9936234058514629
0.8363062352012628,0.9936234058514629
0.8364382696558257,0.9936234058514629
0.8365703458076741,0.9936234058514629
0.8367024636765635,0.9936234058514629
0.8368346232822619,0.9936234058514629
0.8369668246445497,0.9936234058514629
0.8370990677832201,0.9936234058514629
0.8372313527180784,0.9936234058514629
0.8373636794689426,0.9936234058514629
0.8373379702813785,0.9934358589647412
0.8374703557312253,0.9934358589647412
0.8376027830487034,0.9934358589647412
0.8377352522536771,0.9934358589647412
0.8378677633660234,0.9934358589647412
0.838000316405632,0.9934358589647412
0.8379746835443038,0.9932483120780196
0.8379490425700269,0.9930607651912978
0.8380816714150048,0.9930607651912978
0.8382143422510685,0.9930607651912978
0.838188727042432,0.9928732183045762
0.8383214568487728,0.9928732183045762
0.8384542286981311,0.9928732183045762
0.8385870426104863,0.9928732183045762
0.8387198986058302,0.9928732183045762
0.8388527967041673,0.9928732183045762
0.838985736925515,0.9928732183045762
0.8391187192899033,0.9928732183045762
0.8392517438173748,0.9928732183045762
0.8393848105279847,0.9928732183045762
0.8395179194418014,0.9928732183045762
0.83949246629659,0.9926856714178545
0.8394670050761421,0.9924981245311327
0.8396001903855307,0.9924981245311327
0.8397334179625515,0.9924981245311327
0.839866687827329,0.9924981245311327
0.84,0.9924981245311327
0.8401333545007144,0.9924981245311327
0.8402667513496348,0.9924981245311327
0.8404001905669366,0.9924981245311327
0.8403748411689962,0.9923105776444111
0.8405083399523431,0.9923105776444111
0.840482999682237,0.9921230307576894
0.8404576513586525,0.9919354838709677
0.8405912269548633,0.9919354838709677
0.8407248450166905,0.9919354838709677
0.8408585055643879,0.9919354838709677
0.8409922086182223,0.9919354838709677
0.8411259541984732,0.9919354838709677
0.84110068395101,0.991747936984246
0.8412344893413936,0.991747936984246
0.8413683373110581,0.991747936984246
0.841502227880331,0.991747936984246
0.8416361610695527,0.991747936984246
0.8417701368990768,0.991747936984246
0.8419041553892692,0.991747936984246
0.8420382165605096,0.991747936984246
0.84217232043319,0.991747936984246
0.8423064670277158,0.991747936984246
0.8424406563645054,0.991747936984246
0.8425748884639898,0.991747936984246
0.8427091633466135,0.991747936984246
0.842684093082563,0.9915603900975244
0.8428184281842819,0.9915603900975244
0.8429528061224489,0.9915603900975244
0.843087226917557,0.9915603900975244
0.8430622009569378,0.9913728432108027
0.8431966820864571,0.9913728432108027
0.8433312061263561,0.9913728432108027
0.8434657730971756,0.9913728432108027
0.8434407915735717,0.991185296324081
0.8435754189944135,0.991185296324081
0.8437100893997446,0.991185296324081
0.8438448028101548,0.991185296324081
0.8439795592462472,0.991185296324081
0.8439546398338923,0.9909977494373593
0.8440894568690096,0.9909977494373593
0.8442243169835437,0.9909977494373593
0.8443592201981464,0.9909977494373593
0.844334345533003,0.9908102025506377
0.8444693094629157,0.9908102025506377
0.8446043165467626,0.9908102025506377
0.8447393668052446,0.9908102025506377
0.8448744602590756,0.9908102025506377
0.8450095969289827,0.9908102025506377
0.8451447768357063,0.9908102025506377
0.84512,0.9906226556639159
0.8452552408385342,0.9906226556639159
0.8453905249679897,0.9906226556639159
0.8455258524091563,0.9906226556639159
0.845501120717259,0.9904351087771943
0.8454763811048839,0.9902475618904726
0.8456117873158232,0.9902475618904726
0.8457472369053339,0.9902475618904726
0.8458827298942646,0.9902475618904726
0.846018266303477,0.9902475618904726
0.8461538461538461,0.9902475618904726
0.8462894694662606,0.9902475618904726
0.8464251362616223,0.9902475618904726
0.8465608465608465,0.9902475618904726
0.846696600384862,0.9902475618904726
0.846832397754611,0.9902475618904726
0.8469682386910491,0.9902475618904726
0.8471041232151452,0.9902475618904726
0.8472400513478819,0.9902475618904726
0.8473760231102552,0.9902475618904726
0.8475120385232745,0.9902475618904726
0.8476480976079628,0.9902475618904726
0.8477842003853564,0.9902475618904726
0.8479203468765055,0.9902475618904726
0.8480565371024735,0.9902475618904726
0.8481927710843373,0.9902475618904726
0.8483290488431876,0.9902475618904726
0.8483046762011891,0.990060015003751
0.8484410157505625,0.990060015003751
0.8485773991319724,0.990060015003751
0.8487138263665595,0.990060015003751
0.8488502974754784,0.990060015003751
0.8488259890640077,0.9898724681170292
0.8489625221167766,0.9898724681170292
0.8490990990990991,0.9898724681170292
0.8492357200321802,0.9898724681170292
0.8493723849372385,0.9898724681170292
0.8495090938355062,0.9898724681170292
0.8496458467482292,0.9898724681170292
0.8497826436966672,0.9898724681170292
0.8499194847020934,0.9898724681170292
0.8500563697857948,0.9898724681170292
0.8501932989690721,0.9898724681170292
0.8503302722732399,0.9898724681170292
0.8504672897196262,0.9898724681170292
0.8506043513295729,0.9898724681170292
0.8507414571244358,0.9898724681170292
0.8508786071255844,0.9898724681170292
0.8510158013544018,0.9898724681170292
0.8511530398322851,0.9898724681170292
0.8512903225806452,0.9898724681170292
0.8514276496209066,0.9898724681170292
0.8515650209745079,0.9898724681170292
0.8517024366629014,0.9898724681170292
0.8518398967075532,0.9898724681170292
0.8519774011299435,0.9898724681170292
0.852114949951566,0.9898724681170292
0.8520910705635395,0.9896849212303076
0.8522286821705426,0.9896849212303076
0.8523663382329187,0.9896849212303076
0.8525040387722133,0.9896849212303076
0.8526417838099855,0.9896849212303076
0.8527795733678086,0.9896849212303076
0.8529174074672701,0.9896849212303076
0.853055286129971,0.9896849212303076
0.8531932093775263,0.9896849212303076
0.8533311772315654,0.9896849212303076
0.8533074559275433,0.9894973743435859
0.8534454868974441,0.9894973743435859
0.8535835625303348,0.9894973743435859
0.8537216828478964,0.9894973743435859
0.8538598478718239,0.9894973743435859
0.8539980576238265,0.9894973743435859
0.8541363121256274,0.9894973743435859
0.8542746113989638,0.9894973743435859
0.854251012145749,0.9893098274568642
0.8543893747975381,0.9893098274568642
0.8543657864895513,0.9891222805701425
0.8545042125729099,0.9891222805701425
0.8544806352292983,0.9889347336834209
0.8544570502431118,0.9887471867966992
0.854595558437348,0.9887471867966992
0.85473411154345,0.9887471867966992
0.8548727095832658,0.9887471867966992
0.8550113525786571,0.9887471867966992
0.8551500405515005,0.9887471867966992
0.8552887735236859,0.9887471867966992
0.8554275515171182,0.9887471867966992
0.8554040895813048,0.9885596399099775
0.8555429313423145,0.9885596399099775
0.8556818181818182,0.9885596399099775
0.855820750121773,0.9885596399099775
0.8559597271841507,0.9885596399099775
0.8560987493909371,0.9885596399099775
0.8562378167641326,0.9885596399099775
0.8563769293257514,0.9885596399099775
0.8565160870978226,0.9885596399099775
0.856655290102389,0.9885596399099775
0.856631989596879,0.9883720930232558
0.8567712567062267,0.9883720930232558
0.8567479674796747,0.9881845461365342
0.8568872987477638,0.9881845461365342
0.8570266753415745,0.9881845461365342
0.8571660972832276,0.9881845461365342
0.8573055645948584,0.9881845461365342
0.8572823433685923,0.9879969992498124
0.8572591145833334,0.9878094523630908
0.8573986651473221,0.9878094523630908
0.857538261152719,0.9878094523630908
0.8576779026217228,0.9878094523630908
0.8578175895765472,0.9878094523630908
0.8577944290601075,0.9876219054763691
0.8579341805148257,0.9876219054763691
0.858073977513443,0.9876219054763691
0.8582138200782269,0.9876219054763691
0.8581907090464548,0.9874343585896475
0.8583306162373655,0.9874343585896475
0.8584705690526659,0.9874343585896475
0.8586105675146771,0.9874343585896475
0.8585875061164574,0.9872468117029257
0.8587275693311582,0.9872468117029257
0.8588676782509381,0.9872468117029257
0.8590078328981723,0.9872468117029257
0.8591480332952506,0.9872468117029257
0.8592882794645772,0.9872468117029257
0.8594285714285714,0.9872468117029257
0.8595689092096669,0.9872468117029257
0.8595459741956557,0.9870592648162041
0.85968637700098,0.9870592648162041
0.8598268256820781,0.9870592648162041
0.859967320261438,0.9870592648162041
0.8601078607615623,0.9870592648162041
0.860248447204969,0.9870592648162041
0.86038907961419,0.9870592648162041
0.8605297580117724,0.9870592648162041
0.860670482420278,0.9870592648162041
0.8608112528622833,0.9870592648162041
0.8609520693603795,0.9870592648162041
0.8610929319371727,0.9870592648162041
0.861233840615284,0.9870592648162041
0.8613747954173486,0.9870592648162041
0.8613521034539204,0.9868717179294824
0.8613294040602488,0.9866841710427607
0.8614704437530702,0.9866841710427607
0.8616115296429742,0.9866841710427607
0.8617526617526617,0.9866841710427607
0.8618938401048493,0.9866841710427607
0.8620350647222678,0.9866841710427607
0.862176335627663,0.9866841710427607
0.8623176528437961,0.9866841710427607
0.8624590163934426,0.9866841710427607
0.8624364649942614,0.986496624156039
0.8625778943916038,0.986496624156039
0.8627193701820568,0.986496624156039
0.8628608923884514,0.986496624156039
0.8630024610336341,0.986496624156039
0.8631440761404661,0.986496624156039
0.8632857377318234,0.986496624156039
0.8634274458305975,0.986496624156039
0.8634050238056148,0.9863090772693174
0.8635467980295567,0.9863090772693174
0.8636886188208245,0.9863090772693174
0.8638304862023654,0.9863090772693174
0.8638081156563168,0.9861215303825956
0.8639500492934604,0.9861215303825956
0.8640920295809368,0.9861215303825956
0.8642340565417489,0.9861215303825956
0.8642117376294591,0.985933983495874
0.8641894113778362,0.9857464366091523
0.8643315244203256,0.9857464366091523
0.8644736842105263,0.9857464366091523
0.8646158907715085,0.9857464366091523
0.8647581441263573,0.9857464366091523
0.8649004442981735,0.9857464366091523
0.8650427913100724,0.9857464366091523
0.8651851851851852,0.9857464366091523
0.8653276259466579,0.9857464366091523
0.8654701136176519,0.9857464366091523
0.8656126482213439,0.9857464366091523
0.8657552297809257,0.9857464366091523
0.8658978583196046,0.9857464366091523
0.8660405338606031,0.9857464366091523
0.8661832564271589,0.9857464366091523
0.8661611999340696,0.9855588897224306
0.86630398944939,0.9855588897224306
0.8662819455894476,0.9853713428357089
0.866424802110818,0.9853713428357089
0.8664027709054923,0.9851837959489872
0.8663807324315408,0.9849962490622656
0.8665236759610625,0.9849962490622656
0.8666666666666667,0.9849962490622656
0.8668097045717115,0.9849962490622656
0.8669527896995708,0.9849962490622656
0.8670959220736338,0.9849962490622656
0.8672391017173051,0.9849962490622656
0.867382328654005,0.9849962490622656
0.8675256029071688,0.9849962490622656
0.8676689245002478,0.9849962490622656
0.8678122934567085,0.9849962490622656
0.867955709800033,0.9849962490622656
0.868099173553719,0.9849962490622656
0.8682426847412795,0.9849962490622656
0.8682208994708994,0.9848087021755438
0.8683644782536795,0.9848087021755438
0.868508104531922,0.9848087021755438
0.8686517783291977,0.9848087021755438
0.8687954996690933,0.9848087021755438
0.868939268575211,0.9848087021755438
0.8690830850711685,0.9848087021755438
0.8692269491805993,0.9848087021755438
0.8692052980132451,0.9846211552888222
0.8693492300049677,0.9846211552888222
0.8694932096720769,0.9846211552888222
0.8694715918502568,0.9844336084021005
0.8696156394963552,0.9844336084021005
0.8695940347970174,0.9842460615153789
0.8695724229366921,0.9840585146286571
0.8697165589259075,0.9840585146286571
0.8698607427055703,0.9840585146286571
0.8698391643176919,0.9838709677419355
0.869983416252073,0.9838709677419355
0.8701277160391442,0.9838709677419355
0.8702720637027206,0.9838709677419355
0.8702505392400863,0.9836834208552138
0.8702290076335878,0.9834958739684921
0.8703734439834024,0.9834958739684921
0.8703519256308101,0.9833083270817704
0.8704964303503238,0.9833083270817704
0.8706409830621056,0.9833083270817704
0.870619498422189,0.9831207801950488
0.8707641196013289,0.9831207801950488
0.8709087888353547,0.9831207801950488
0.8708873379860419,0.982933233308327
0.8710320757852751,0.982933233308327
0.8711768617021277,0.982933233308327
0.8713216957605985,0.982933233308327
0.8714665779847024,0.982933233308327
0.87161150839847,0.982933233308327
0.8715901530272788,0.9827456864216054
0.8715687905506572,0.9825581395348837
0.8717138103161398,0.9825581395348837
0.871858878349143,0.9825581395348837
0.8720039946737683,0.9825581395348837
0.8721491593141335,0.9825581395348837
0.8722943722943723,0.9825581395348837
0.8724396336386345,0.9825581395348837
0.8724183877415057,0.9823705926481621
0.8725637181409296,0.9823705926481621
0.8725424858380539,0.9821830457614403
0.8726878853524412,0.9821830457614403
0.8728333333333333,0.9821830457614403
0.8728121353558926,0.9819954988747187
0.8729576525508503,0.9819954988747187
0.8731032182758046,0.9819954988747187
0.8730820547031354,0.981807951987997
0.8732276897414513,0.981807951987997
0.8733733733733734,0.981807951987997
0.8735191056232271,0.981807951987997
0.8736648865153538,0.981807951987997
0.8736437990318812,0.9816204051012754
0.8737896494156928,0.9816204051012754
0.8739355485055936,0.9816204051012754
0.8739144956579826,0.9814328582145536
0.874060464339402,0.9814328582145536
0.8740394253257601,0.981245311327832
0.8741854636591478,0.981245311327832
0.8743315508021391,0.981245311327832
0.8744776867792078,0.981245311327832
0.8746238716148446,0.981245311327832
0.8746029092125063,0.9810577644411103
0.8747491638795987,0.9810577644411103
0.8748954674694766,0.9810577644411103
0.8750418200066912,0.9810577644411103
0.8751882215158107,0.9810577644411103
0.875334672021419,0.9810577644411103
0.8754811715481171,0.9810577644411103
0.8756277201205223,0.9810577644411103
0.8757743177632681,0.9810577644411103
0.8759209645010047,0.9810577644411103
0.8760676603583989,0.9810577644411103
0.876214405360134,0.9810577644411103
0.8763611995309097,0.9810577644411103
0.8765080428954424,0.9810577644411103
0.8764873470755824,0.9808702175543886
0.8766342608112638,0.9808702175543886
0.8766135792120704,0.9806826706676669
0.8767605633802817,0.9806826706676669
0.8769075968472245,0.9806826706676669
0.8768869506876887,0.9804951237809453
0.8768662976010736,0.9803075768942235
0.8770134228187919,0.9803075768942235
0.8771605974156738,0.9803075768942235
0.8773078214165827,0.9803075768942235
0.877287225113312,0.9801200300075019
0.8774345198119543,0.9801200300075019
0.8775818639798488,0.9801200300075019
0.8777292576419214,0.9801200300075019
0.8777087182932976,0.9799324831207802
0.8776881720430108,0.9797449362340586
0.8776676188875819,0.9795573893473368
0.8776470588235294,0.9793698424606152
0.8776264918473693,0.9791822955738935
0.8776059179556154,0.9789947486871718
0.8777534891541954,0.9789947486871718
0.8779011099899092,0.9789947486871718
0.8780487804878049,0.9789947486871718
0.878028263795424,0.9788072018004501
0.8781760053844859,0.9788072018004501
0.8783237967014473,0.9788072018004501
0.8784716377714189,0.9788072018004501
0.8784511784511785,0.9786196549137285
0.8785990907560195,0.9786196549137285
0.8787470528797575,0.9786196549137285
0.8788950648475661,0.9786196549137285
0.8790431266846361,0.9786196549137285
0.879022746419545,0.9784321080270068
0.8790023592854735,0.978244561140285
0.8789819652789482,0.9780570142535634
0.879130141604855,0.9780570142535634
0.8792783678974878,0.9780570142535634
0.8792580101180438,0.9778694673668417
0.8794063079777366,0.9778694673668417
0.8795546558704453,0.9778694673668417
0.8795343344018897,0.97768192048012
0.8796827539655754,0.97768192048012
0.879831223628692,0.97768192048012
0.8799797434166104,0.97768192048012
0.8801283133547189,0.97768192048012
0.8801080715974333,0.9774943735933983
0.8802567133930079,0.9774943735933983
0.8804054054054054,0.9774943735933983
0.8805541476600777,0.9774943735933983
0.8807029401824941,0.9774943735933983
0.8806827784350177,0.9773068267066767
0.8808316430020284,0.9773068267066767
0.8808114961961115,0.977119279819955
0.880791342576936,0.9769317329332333
0.8807711821410451,0.9767441860465116
0.8807510148849798,0.97655663915979
0.8807308408052783,0.9763690922730682
0.8808798646362098,0.9763690922730682
0.8808597055339313,0.9761815453863466
0.8808395396073121,0.9759939984996249
0.8809886575249704,0.9759939984996249
0.8811378259397223,0.9759939984996249
0.8811176968670618,0.9758064516129032
0.8812669376693767,0.9758064516129032
0.8814162290360833,0.9758064516129032
0.8813961369027449,0.9756189047261815
0.8813760379596679,0.9754313578394599
0.8815254237288136,0.9754313578394599
0.8816748601457874,0.9754313578394599
0.8816547982366904,0.9752438109527382
0.8816347295234865,0.9750562640660165
0.8817842605156038,0.9750562640660165
0.8817642069550466,0.9748687171792948
0.8819138106549033,0.9748687171792948
0.8820634651281181,0.9748687171792948
0.8822131704005431,0.9748687171792948
0.8823629264980478,0.9748687171792948
0.8825127334465195,0.9748687171792948
0.8824927831550348,0.9746811702925732
0.8826426630434783,0.9746811702925732
0.8827925938508578,0.9746811702925732
0.8827726809378186,0.9744936234058514
0.8829226847918437,0.9744936234058514
0.8829027872195785,0.9743060765191298
0.8830528641849397,0.9743060765191298
0.8830329819789188,0.9741185296324081
0.8831831321203877,0.9741185296324081
0.8833333333333333,0.9741185296324081
0.883483585643817,0.9741185296324081
0.8836338890779176,0.9741185296324081
0.8837842436617321,0.9741185296324081
0.8839346494213751,0.9741185296324081
0.8840851063829788,0.9741185296324081
0.8842356145726932,0.9741185296324081
0.8843861740166865,0.9741185296324081
0.8845367847411444,0.9741185296324081
0.884517118037813,0.9739309827456865
0.8846678023850085,0.9739309827456865
0.8846481513034589,0.9737434358589647
0.8847989093387867,0.9737434358589647
0.8849497187659792,0.9737434358589647
0.8851005796113195,0.9737434358589647
0.885080988917306,0.9735558889722431
0.8852319236016372,0.9735558889722431
0.8852123486269827,0.9733683420855214
0.8851927669737291,0.9731807951987997
0.8851731786384576,0.972993248312078
0.8853242320819112,0.972993248312078
0.8853046594982079,0.9728057014253564
0.8852850802321611,0.9726181545386346
0.8854362301519549,0.9726181545386346
0.8854166666666666,0.972430607651913
0.885397096498719,0.9722430607651913
0.8853775196446874,0.9720555138784697
0.8853579361011447,0.9718679669917479
0.8855092276144908,0.9718679669917479
0.8854896598871987,0.9716804201050263
0.8856410256410256,0.9716804201050263
0.8857924431526757,0.9716804201050263
0.8859439124487004,0.9716804201050263
0.8859244056781256,0.9714928732183046
0.8860759493670886,0.9714928732183046
0.8860564585115484,0.9713053263315828
0.886208076659822,0.9713053263315828
0.8863597467054595,0.9713053263315828
0.8865114686751112,0.9713053263315828
0.8864920390344119,0.9711177794448612
0.8864726027397261,0.9709302325581395
0.8866244219900667,0.9709302325581395
0.8866050017129153,0.9707426856714179
0.8865855747815659,0.9705551387846961
0.8865661411925977,0.9703675918979745
0.8867180805484147,0.9703675918979745
0.8868700719917724,0.9703675918979745
0.8868506771815532,0.9701800450112528
0.8870027434842249,0.9701800450112528
0.8871548619447779,0.9701800450112528
0.8873070325900515,0.9701800450112528
0.8872876994338652,0.9699924981245311
0.8874399450926561,0.9699924981245311
0.88742062811052,0.9698049512378094
0.8874013044970821,0.9696174043510878
0.8875536480686695,0.9696174043510878
0.8877060439560439,0.9696174043510878
0.88768675940237,0.969429857464366
0.8878392305049811,0.969429857464366
0.8879917539941591,0.969429857464366
0.8879725085910652,0.9692423105776444
0.888125107406771,0.9692423105776444
0.8881058783086971,0.9690547636909227
0.8880866425992779,0.9688672168042011
0.8882393397524071,0.9688672168042011
0.8883920894239037,0.9688672168042011
0.8883728930168558,0.9686796699174793
0.8885257182177877,0.9686796699174793
0.8886785960082588,0.9686796699174793
0.8886594389950094,0.9684921230307577
0.8888123924268503,0.9684921230307577
0.8889653985195386,0.9684921230307577
0.8889462809917356,0.968304576144036
0.8889271568796281,0.9681170292573144
0.8890802617981398,0.9681170292573144
0.8892334194659776,0.9681170292573144
0.8893866299104066,0.9681170292573144
0.889539893158711,0.9681170292573144
0.8896932092381937,0.9681170292573144
0.8898465781761765,0.9681170292573144
0.8898275862068965,0.9679294823705926
0.889981031212278,0.9679294823705926
0.8901345291479821,0.9679294823705926
0.8901155770225979,0.967741935483871
0.8900966183574879,0.9675543885971493
0.8900776531492666,0.9673668417104276
0.8902312737314463,0.9673668417104276
0.8903849473502503,0.9673668417104276
0.8903660220994475,0.9671792948237059
0.8905197720600933,0.9671792948237059
0.8906735751295337,0.9671792948237059
0.8906546899291761,0.9669917479369843
0.8908085694540429,0.9669917479369843
0.8907897010540867,0.9668042010502625
0.8907708261320428,0.9666166541635409
0.890751944684529,0.9664291072768192
0.8909059474412172,0.9664291072768192
0.8910600034584126,0.9664291072768192
0.8912141127637496,0.9664291072768192
0.8911952949316727,0.9662415603900976
0.8911764705882353,0.9660540135033758
0.8913306800484513,0.9660540135033758
0.891484942886812,0.9660540135033758
0.8916392591310369,0.9660540135033758
0.8917936288088643,0.9660540135033758
0.8917748917748918,0.9658664666166542
0.8919293384135781,0.9658664666166542
0.8919106183959813,0.9656789197299325
0.8920651420651421,0.9656789197299325
0.8922197192860856,0.9656789197299325
0.8923743500866551,0.9656789197299325
0.8925290344947131,0.9656789197299325
0.8926837725381415,0.9656789197299325
0.8926651638633605,0.9654913728432108
0.8928199791883454,0.9654913728432108
0.8928013876843018,0.9653038259564891
0.8929562803608605,0.9653038259564891
0.8931112267916016,0.9653038259564891
0.8930926761541131,0.9651162790697675
0.8932477000520743,0.9651162790697675
0.8932291666666666,0.9649287321830458
0.893384268102101,0.9649287321830458
0.8933657519972212,0.9647411852963241
0.8935209310404725,0.9647411852963241
0.8936761640027797,0.9647411852963241
0.8938314509122502,0.9647411852963241
0.8939867917970108,0.9647411852963241
0.8941421866852077,0.9647411852963241
0.894297635605007,0.9647411852963241
0.894453138584594,0.9647411852963241
0.8946086956521739,0.9647411852963241
0.8947643068359715,0.9647411852963241
0.894919972164231,0.9647411852963241
0.8949016878371324,0.9645536384096024
0.8948833971458405,0.9643660915228808
0.8950391644908616,0.9643660915228808
0.8950208913649025,0.964178544636159
0.8950026118753265,0.9639909977494373
0.8949843260188087,0.9638034508627157
0.8951402194739593,0.9638034508627157
0.8952961672473868,0.9638034508627157
0.8954521693674856,0.9638034508627157
0.8954339491111886,0.963615903975994
0.8955900296322119,0.963615903975994
0.8955718270571827,0.9634283570892723
0.8955536181342633,0.9632408102025506
0.8955354028601326,0.963053263315829
0.8956916099773242,0.963053263315829
0.895847871598046,0.963053263315829
0.8958296981329611,0.9628657164291072
0.8958115183246074,0.9626781695423856
0.8959678827020422,0.9626781695423856
0.895949720670391,0.9624906226556639
0.8961061637855771,0.9624906226556639
0.8960880195599022,0.9623030757689423
0.8960698689956332,0.9621155288822205
0.8962264150943396,0.9621155288822205
0.8963830159007513,0.9621155288822205
0.8965396714435512,0.9621155288822205
0.8965215871351162,0.9619279819954989
0.8966783216783217,0.9619279819954989
0.8968351110333974,0.9619279819954989
0.8969919552291011,0.9619279819954989
0.8971488542942102,0.9619279819954989
0.8973058082575227,0.9619279819954989
0.8972878390201224,0.9617404351087772
0.8974448722436121,0.9617404351087772
0.8976019604410993,0.9617404351087772
0.8977591036414566,0.9617404351087772
0.8977412011906847,0.9615528882220555
0.8978984238178634,0.9615528882220555
0.8978805394990366,0.9613653413353338
0.8980378416257884,0.9613653413353338
0.8981951988785701,0.9613653413353338
0.8983526112863652,0.9613653413353338
0.898510078878177,0.9613653413353338
0.898492286115007,0.9611777944486122
0.8986498334210065,0.9611777944486122
0.8988074359873729,0.9611777944486122
0.8989650938431855,0.9611777944486122
0.8989473684210526,0.9609902475618904
0.8991051061589752,0.9609902475618904
0.8990873990873991,0.9608027006751688
0.8990696857995436,0.9606151537884471
0.8990519662921348,0.9604276069017255
0.8990342405618964,0.9602400600150037
0.8990165086055497,0.9600525131282821
0.8991744247321272,0.9600525131282821
0.8993323963457485,0.9600525131282821
0.8994904234756633,0.9600525131282821
0.8994727592267135,0.9598649662415604
0.899630866584637,0.9598649662415604
0.8997890295358649,0.9598649662415604
0.8999472481097239,0.9598649662415604
0.8999296517762927,0.9596774193548387
0.8999120492524186,0.959489872468117
0.900070372976777,0.959489872468117
0.9002287524194967,0.959489872468117
0.9003871876099965,0.959489872468117
0.9005456785777152,0.959489872468117
0.9007042253521127,0.959489872468117
0.9008628279626695,0.959489872468117
0.9010214864388869,0.959489872468117
0.9011802008102872,0.959489872468117
0.9013389711064129,0.959489872468117
0.9014977973568282,0.959489872468117
0.901480437081424,0.9593023255813954
0.9016393442622951,0.9593023255813954
0.9017983074753173,0.9593023255813954
0.9019573267501323,0.9593023255813954
0.9021164021164021,0.9593023255813954
0.9022755336038102,0.9593023255813954
0.9024347212420607,0.9593023255813954
0.9024175048526557,0.9591147786946737
0.9025767737380869,0.9591147786946737
0.9025595763459842,0.958927231807952
0.9027189265536724,0.958927231807952
0.9027017481900053,0.9587396849212303
0.9026845637583892,0.9585521380345087
0.9026673732556085,0.9583645911477869
0.9026501766784453,0.9581770442610653
0.9026329740236791,0.9579894973743436
0.9026157652880876,0.957801950487622
0.9025985504684462,0.9576144036009002
0.9027581329561527,0.9576144036009002
0.9027409372236959,0.9574268567141786
0.9027237354085603,0.9572393098274569
0.9027065275075181,0.9570517629407351
0.9026893135173389,0.9568642160540135
0.9026720934347903,0.9566766691672918
0.9028318584070797,0.9566766691672918
0.9029916799433528,0.9566766691672918
0.9031515580736544,0.9566766691672918
0.9031344076500797,0.9564891222805701
0.9031172511512575,0.9563015753938484
0.9032772364924712,0.9563015753938484
0.9032600992204111,0.9561140285071268
0.9034201665780613,0.9561140285071268
0.9035802906770649,0.9561140285071268
0.9035631980145364,0.955926481620405
0.9035460992907801,0.9557389347336834
0.9037063309097357,0.9557389347336834
0.9036892515076268,0.9555513878469617
0.903672166045769,0.9553638409602401
0.903832505322924,0.9553638409602401
0.9039929015084295,0.9553638409602401
0.9041533546325878,0.9553638409602401
0.9043138647257234,0.9553638409602401
0.9044744318181818,0.9553638409602401
0.9046350559403303,0.9553638409602401
0.9047957371225577,0.9553638409602401
0.9049564753952745,0.9553638409602401
0.9051172707889126,0.9553638409602401
0.9051004087435578,0.9551762940735183
0.9050835407038749,0.9549887471867967
0.9050666666666667,0.954801200300075
0.905049786628734,0.9546136534133534
0.9052107415970123,0.9546136534133534
0.9053717538242618,0.9546136534133534
0.9055328233410426,0.9546136534133534
0.905693950177936,0.9546136534133534
0.9058551343655454,0.9546136534133534
0.9058383766464934,0.9544261065266316
0.9058216129606551,0.95423855963991
0.9058048433048433,0.9540510127531883
0.905966162065895,0.9540510127531883
0.9059494121838262,0.9538634658664666
0.9061108141813647,0.9538634658664666
0.9062722736992159,0.9538634658664666
0.906433790768134,0.9538634658664666
0.9065953654188948,0.9538634658664666
0.9065787127830273,0.9536759189797449
0.9065620542082738,0.9534883720930233
0.9065453896914571,0.9533008252063015
0.906528719229397,0.9531132783195799
0.9065120428189117,0.9529257314328582
0.9064953604568166,0.9527381845461366
0.9064786721399251,0.9525506376594148
0.9064619778650482,0.9523630907726932
0.9066238171755043,0.9523630907726932
0.9067857142857143,0.9523630907726932
0.9067690659046258,0.9521755438859715
0.9069310468024294,0.9521755438859715
0.9069144184384492,0.9519879969992499
0.9070764832022874,0.9519879969992499
0.9070598748882931,0.9518004501125281
0.9070432606363962,0.9516129032258065
0.9072054353656356,0.9516129032258065
0.9071888412017167,0.9514253563390848
0.9071722411017707,0.9512378094523631
0.9073345259391771,0.9512378094523631
0.9074968688495259,0.9512378094523631
0.90748031496063,0.9510502625656414
0.9074637551458743,0.9508627156789198
0.9074471894020766,0.950675168792198
0.9076096687555953,0.950675168792198
0.9075931232091691,0.9504876219054764
0.907576571735626,0.9503000750187547
0.9077391615908277,0.9503000750187547
0.9077226303529833,0.9501125281320331
0.9077060931899642,0.9499249812453113
0.9078687936906256,0.9499249812453113
0.9078522768017211,0.9497374343585896
0.9078357539896001,0.949549887471868
0.9079985652797704,0.949549887471868
0.9081614349775785,0.949549887471868
0.9081449587369932,0.9493623405851462
0.9081284765835277,0.9491747936984246
0.9081119885139985,0.9489872468117029
0.9082749955124754,0.9489872468117029
0.9084380610412927,0.9489872468117029
0.9086011851319806,0.9489872468117029
0.9085847701149425,0.9487996999249813
0.9085683492006467,0.9486121530382595
0.9087315846209126,0.9486121530382595
0.9088948787061994,0.9486121530382595
0.9088785046728972,0.9484246061515379
0.9090418838756067,0.9484246061515379
0.909205321826681,0.9484246061515379
0.9093688185578134,0.9484246061515379
0.9095323741007194,0.9484246061515379
0.9095161000179889,0.9482370592648162
0.9096797409139978,0.9482370592648162
0.9098434407054166,0.9482370592648162
0.9098272138228942,0.9480495123780945
0.9098109810981098,0.9478619654913728
0.9099747929420238,0.9478619654913728
0.9101386637853413,0.9478619654913728
0.9103025936599424,0.9478619654913728
0.9104665825977302,0.9478619654913728
0.9106306306306307,0.9478619654913728
0.910794737790593,0.9478619654913728
0.910958904109589,0.9478619654913728
0.9109428519920678,0.9476744186046512
0.9111071042192571,0.9476744186046512
0.9110910730387737,0.9474868717179294
0.911075036075036,0.9472993248312078
0.9112394010463648,0.9472993248312078
0.9114038253338145,0.9472993248312078
0.9113878361306623,0.9471117779444861
0.9113718411552346,0.9469242310577645
0.9113558404044051,0.9467366841710427
0.911520404478151,0.9467366841710427
0.9116850279934983,0.9467366841710427
0.911849710982659,0.9467366841710427
0.9120144534778681,0.9467366841710427
0.9121792555113841,0.9467366841710427
0.9123441171154889,0.9467366841710427
0.9123282718727405,0.9465491372843211
0.9124932200325439,0.9465491372843211
0.9126582278481012,0.9465491372843211
0.9128232953517815,0.9465491372843211
0.912807525325615,0.9463615903975994
0.9129726795730052,0.9463615903975994
0.9129569308722403,0.9461740435108777
0.9129411764705883,0.945986496624156
0.912925416364953,0.9457989497374344
0.912909650552236,0.9456114028507127
0.9128938790293372,0.945423855963991
0.913059228400652,0.945423855963991
0.9130434782608695,0.9452363090772693
0.9130277224134807,0.9450487621905477
0.9131931859369337,0.9450487621905477
0.9131774515135037,0.9448612153038259
0.9131617113850616,0.9446736684171043
0.9131459655485041,0.9444861215303826
0.9133115705476967,0.9444861215303826
0.9134772356248866,0.9444861215303826
0.9134615384615384,0.944298574643661
0.9134458356015243,0.9441110277569392
0.9136116152450091,0.9441110277569392
0.9135959339263025,0.9439234808702176
0.913761801016703,0.9439234808702176
0.9139277283457418,0.9439234808702176
0.9140937159462404,0.9439234808702176
0.9142597638510445,0.9439234808702176
0.9142441860465116,0.9437359339834959
0.9144103216427403,0.9437359339834959
0.9145765176299527,0.9437359339834959
0.9147427740410834,0.9437359339834959
0.9149090909090909,0.9437359339834959
0.9150754682669576,0.9437359339834959
0.9152419061476901,0.9437359339834959
0.9154084045843187,0.9437359339834959
0.9155749636098981,0.9437359339834959
0.9155595996360327,0.9435483870967742
0.9155442300691664,0.9433608402100525
0.9157109047879118,0.9433608402100525
0.915877640203933,0.9433608402100525
0.9158623201602623,0.9431732933233309
0.9160291438979964,0.9431732933233309
0.9161960284204773,0.9431732933233309
0.9163629737609329,0.9431732933233309
0.9163477310005468,0.9429857464366092
0.9163324826831936,0.9427981995498874
0.9163172288058341,0.9426106526631658
0.9164843180160467,0.9426106526631658
0.916651468174357,0.9426106526631658
0.916818679314119,0.9426106526631658
0.9168035030103996,0.9424231057764441
0.916970802919708,0.9424231057764441
0.9171381638985217,0.9424231057764441
0.9173055859802848,0.9424231057764441
0.9172904874931532,0.9422355588897224
0.9172753834915998,0.9420480120030007
0.9174429223744293,0.9420480120030007
0.917427840701498,0.9418604651162791
0.9175954686643523,0.9418604651162791
0.9177631578947368,0.9418604651162791
0.9177481264851033,0.9416729182295573
0.9179159049360146,0.9416729182295573
0.9180837447430975,0.9416729182295573
0.9180687637161667,0.9414853713428357
0.9182366928845802,0.9414853713428357
0.9182217343578485,0.941297824456114
0.9182067703568161,0.9411102775693924
0.9183748169838946,0.9411102775693924
0.918542925132711,0.9411102775693924
0.918711094837056,0.9411102775693924
0.9186962094854422,0.9409227306826706
0.9188644688644688,0.9409227306826706
0.9188496061549735,0.940735183795949
0.9190179552949799,0.940735183795949
0.9190031152647975,0.9405476369092273
0.9189882697947214,0.9403600900225056
0.9191567369385885,0.9403600900225056
0.9191419141914191,0.9401725431357839
0.9191270860077022,0.9399849962490623
0.9192956713132795,0.9399849962490623
0.9192808658961659,0.9397974493623406
0.9192660550458716,0.9396099024756189
0.9192512387594054,0.9394223555888972
0.9192364170337739,0.9392348087021756
0.9194051771617404,0.9392348087021756
0.919573999265516,0.9392348087021756
0.919742883379247,0.9392348087021756
0.919911829537105,0.9392348087021756
0.9198971155612714,0.9390472618154538
0.9200661521499449,0.9390472618154538
0.9202352508730013,0.9390472618154538
0.9204044117647059,0.9390472618154538
0.9203897775326346,0.9388597149287322
0.9205590290547996,0.9388597149287322
0.920544417877506,0.9386721680420105
0.9207137601177336,0.9386721680420105
0.9206991720331187,0.9384846211552889
0.9206845785793154,0.9382970742685671
0.920854040125161,0.9382970742685671
0.9208394698085419,0.9381095273818455
0.920824894126312,0.9379219804951238
0.9209944751381215,0.9379219804951238
0.9209799226376865,0.9377344336084021
0.9209653647752395,0.9375468867216804
0.9209508015478165,0.9373593398349588
0.9209362329524512,0.937171792948237
0.9209216589861751,0.9369842460615154
0.9210914454277286,0.9369842460615154
0.9212612944864467,0.9369842460615154
0.9212467724087052,0.9367966991747937
0.9214167127836193,0.9367966991747937
0.9214022140221402,0.9366091522880721
0.9213877099095774,0.9364216054013503
0.9213732004429679,0.9362340585146287
0.9213586856193465,0.936046511627907
0.9215288035450517,0.936046511627907
0.9216989843028625,0.936046511627907
0.9216845216106391,0.9358589647411854
0.9216700535747275,0.9356714178544636
0.9216555801921655,0.9354838709677419
0.9216411014599889,0.9352963240810203
0.9216266173752311,0.9351087771942985
0.9217970049916805,0.9351087771942985
0.9217825443786982,0.9349212303075769
0.9219530238579619,0.9349212303075769
0.9219385867554569,0.9347336834208552
0.9219241443108233,0.9345461365341335
0.9220947446336047,0.9345461365341335
0.9220803257449565,0.9343585896474118
0.9220659015179563,0.9341710427606902
0.9222366228476208,0.9341710427606902
0.9222222222222223,0.9339834958739685
0.9223930357473606,0.9339834958739685
0.9225639125602075,0.9339834958739685
0.9227348526959422,0.9339834958739685
0.9227205337286879,0.9337959489872468
0.9228915662650602,0.9337959489872468
0.9228772710418984,0.9336084021005251
0.9228629705173373,0.9334208552138035
0.9228486646884273,0.9332333083270817
0.9230198478946392,0.9332333083270817
0.9231910946196661,0.9332333083270817
0.9233624048988681,0.9332333083270817
0.9233481811432813,0.9330457614403601
0.923519584184147,0.9330457614403601
0.9235053843297438,0.9328582145536384
0.9236768802228412,0.9328582145536384
0.9236627043090639,0.9326706676669168
0.9236485231283671,0.932483120780195
0.9238201412114455,0.932483120780195
0.9238059840178405,0.9322955738934734
0.9237918215613383,0.9321080270067517
0.9237776538390036,0.93192048012003
0.9237634808478988,0.9317329332333083
0.9237493025850846,0.9315453863465867
0.9237351190476191,0.931357839459865
0.9239069767441861,0.931357839459865
0.9240788983997023,0.931357839459865
0.924250884049879,0.931357839459865
0.9242367833209233,0.9311702925731433
0.9242226773412773,0.9309827456864216
0.9243947858472998,0.9309827456864216
0.9245669584652636,0.9309827456864216
0.9245529061102832,0.9307951987997
0.9245388485187256,0.9306076519129782
0.924524785687663,0.9304201050262566
0.9246971109040074,0.9304201050262566
0.9246830723340791,0.9302325581395349
0.9248554913294798,0.9302325581395349
0.9250279746363297,0.9302325581395349
0.9252005222906174,0.9302325581395349
0.9251865671641791,0.9300450112528132
0.9253592088076134,0.9300450112528132
0.9253452780888392,0.9298574643660915
0.9253313421691245,0.9296699174793699
0.9253174010455564,0.9294823705926482
0.9253034547152195,0.9292948237059265
0.9252895031751961,0.9291072768192048
0.9254623575565104,0.9291072768192048
0.9254484304932735,0.9289197299324832
0.9256213791814614,0.9289197299324832
0.925607476635514,0.9287321830457614
0.9255935688913816,0.9285446361590397
0.9257666417352282,0.9285446361590397
0.925939779315504,0.9285446361590397
0.9259259259259259,0.9283570892723181
0.9260991580916744,0.9283570892723181
0.9262724550898204,0.9283570892723181
0.9262586561856635,0.9281695423855963
0.9264320479221265,0.9281695423855963
0.926418273731511,0.9279819954988747
0.9264044943820224,0.927794448612153
0.9263907098707623,0.9276069017254314
0.9263769201948295,0.9274193548387096
0.9265504965336331,0.9274193548387096
0.9267241379310345,0.9274193548387096
0.9267104029990628,0.927231807951988
0.9266966629171354,0.9270442610652663
0.9268704294018376,0.9270442610652663
0.9270442610652663,0.9270442610652663
0.9270305758769462,0.9268567141785446
0.927016885553471,0.9266691672918229
0.9270031900919498,0.9264816204051013
0.9271771771771772,0.9264816204051013
0.9271635066641637,0.9262940735183796
0.9273375891851295,0.9262940735183796
0.9273239436619718,0.9261065266316579
0.9274981217129977,0.9261065266316579
0.9276723652075897,0.9261065266316579
0.9276587748966554,0.9259189797449362
0.9276451794775418,0.9257314328582146
0.9278195488721804,0.9257314328582146
0.9278059785673999,0.9255438859714928
0.9279804437758555,0.9255438859714928
0.9279668986270453,0.9253563390847712
0.9281414597441685,0.9253563390847712
0.9281279397930385,0.9251687921980495
0.9281144147534813,0.9249812453113279
0.9281008846226237,0.9247936984246061
0.9282756024096386,0.9247936984246061
0.9282620975334211,0.9246061515378845
0.9282485875706215,0.9244186046511628
0.928235072518365,0.9242310577644411
0.9284099472494348,0.9242310577644411
0.9285848878839269,0.9242310577644411
0.9287598944591029,0.9242310577644411
0.9287464655984919,0.9240435108777194
0.9287330316742082,0.9238559639909978
0.9287195926833868,0.923668417104276
0.9288947566955865,0.923668417104276
0.9290699867949443,0.923668417104276
0.9290566037735849,0.9234808702175544
0.9290432157010756,0.9232933233308327
0.9292185730464326,0.9232933233308327
0.9293939966018501,0.9232933233308327
0.9295694864048338,0.9232933233308327
0.9295561850802644,0.9231057764441111
0.9295428787306385,0.9229182295573893
0.9295295673531079,0.9227306826706677
0.9295162509448224,0.922543135783946
0.9295029295029295,0.9223555888972244
0.9296786389413989,0.9223555888972244
0.9296653431650596,0.9221680420105026
0.9298411497730711,0.9221680420105026
0.9300170228863249,0.9221680420105026
0.9300037835792659,0.921980495123781
0.9299905392620624,0.9217929482370593
0.9299772899318698,0.9216054013503376
0.9301533219761499,0.9216054013503376
0.9303294206739872,0.9216054013503376
0.9305055860632456,0.9216054013503376
0.9304924242424243,0.9214178544636159
0.9304792574351203,0.9212303075768942
0.9304660856384994,0.9210427606901725
0.9304529088497252,0.9208552138034508
0.930439727065959,0.9206676669167292
0.9306161137440758,0.9206676669167292
0.9307925673113386,0.9206676669167292
0.9307794424426323,0.9204801200300075
0.9307663125948407,0.9202925731432858
0.93075317776513,0.9201050262565641
0.9309297912713472,0.9201050262565641
0.9311064718162839,0.9201050262565641
0.9310933940774487,0.9199174793698425
0.931270172773875,0.9199174793698425
0.9314470186099506,0.9199174793698425
0.9316239316239316,0.9199174793698425
0.9318009118541033,0.9199174793698425
0.9319779593387801,0.9199174793698425
0.9321550741163056,0.9199174793698425
0.9323322562250522,0.9199174793698425
0.932319391634981,0.9197299324831207
0.9323065221525004,0.9195423855963991
0.9322936477748194,0.9193548387096774
0.9324709910595397,0.9193548387096774
0.9324581430745814,0.9191672918229558
0.9324452901998097,0.918979744936234
0.9326227636086791,0.918979744936234
0.932609937178755,0.9187921980495124
0.9325971058644326,0.9186046511627907
0.9327747095791278,0.9186046511627907
0.9327619047619048,0.918417104276069
0.9329396075442942,0.918417104276069
0.9331173780487805,0.918417104276069
0.9331046312178388,0.9182295573893473
0.9332825009531072,0.9182295573893473
0.9332697807435653,0.9180420105026257
0.9334477498093059,0.9180420105026257
0.9334350562654968,0.917854463615904
0.9336131247615413,0.917854463615904
0.9336004579278764,0.9176669167291823
0.933587786259542,0.9174793698424606
0.9335751097537698,0.917291822955739
0.9335624284077892,0.9171042760690172
0.9335497422188276,0.9169167291822956
0.9337280366692131,0.9169167291822956
0.9337153772683858,0.9167291822955739
0.9337027130301873,0.9165416354088523
0.9336900439518441,0.9163540885221305
0.933868501529052,0.9163540885221305
0.933855859300325,0.9161665416354089
0.9338432122370937,0.9159789947486872
0.9338305603365844,0.9157914478619655
0.9338179035960215,0.9156039009752438
0.93399655634207,0.9156039009752438
0.9341752774588595,0.9156039009752438
0.9343540669856459,0.9156039009752438
0.9343415007656968,0.9154163540885222
0.9345203905801264,0.9154163540885222
0.9346993489084642,0.9154163540885222
0.9346868416012258,0.9152288072018004
0.9346743295019158,0.9150412603150788
0.9346618126077793,0.9148537134283571
0.9346492909160597,0.9146661665416355
0.9346367644239985,0.9144786196549137
0.9346242331288344,0.9142910727681921
0.9348034515819751,0.9142910727681921
0.9347909474491753,0.9141035258814704
0.9347784385190869,0.9139159789947486
0.9349577897160399,0.9139159789947486
0.9349453080023028,0.913728432108027
0.9349328214971209,0.9135408852213053
0.9349203301977347,0.9133533383345837
0.9349078341013825,0.9131657914478619
0.9348953332053006,0.9129782445611403
0.934882827506723,0.9127906976744186
0.9348703170028818,0.9126031507876969
0.9350499615680246,0.9126031507876969
0.9350374783778589,0.9124156039009752
0.9350249903883122,0.9122280570142536
0.9350124975966161,0.9120405101275318
0.935,0.9118529632408102
0.9349874975956914,0.9116654163540885
0.9349749903809157,0.9114778694673669
0.9351548970559939,0.9114778694673669
0.9353348729792148,0.9114778694673669
0.9353224254090472,0.9112903225806451
0.9355025028879477,0.9112903225806451
0.9354900828037743,0.9111027756939235
0.935477657935285,0.9109152288072018
0.9354652282797149,0.9107276819204801
0.935645472061657,0.9107276819204801
0.9358257853150896,0.9107276819204801
0.9358134155744025,0.9105401350337584
0.9359938307306729,0.9105401350337584
0.9359814886232164,0.9103525881470368
0.9359691417550626,0.910165041260315
0.9359567901234568,0.9099774943735934
0.9361373721782751,0.9099774943735934
0.9361250482439213,0.9097899474868717
0.93611271955221,0.9096024006001501
0.9362934362934363,0.9096024006001501
0.9362811353543155,0.9094148537134283
0.936268829663963,0.9092273068267067
0.9364496812825961,0.9092273068267067
0.9364374034003091,0.909039759939985
0.9364251207729468,0.9088522130532634
0.9366061074603789,0.9088522130532634
0.9365938526966944,0.9086646661665416
0.9367749419953596,0.9086646661665416
0.9367627151421388,0.90847711927982
0.9367504835589942,0.9082895723930983
0.9367382472431804,0.9081020255063766
0.9369195046439629,0.9081020255063766
0.9369072963034643,0.9079144786196549
0.9368950832365467,0.9077269317329333
0.9368828654404646,0.9075393848462115
0.9368706429124709,0.9073518379594899
0.936858415649816,0.9071642910727682
0.9368461836497481,0.9069767441860465
0.9368339469095137,0.9067891972993248
0.937015503875969,0.9067891972993248
0.937197131226982,0.9067891972993248
0.9371849554090733,0.9066016504126031
0.9373666860577855,0.9066016504126031
0.9373545384018619,0.9064141035258815
0.9375363724539282,0.9064141035258815
0.9377182770663562,0.9064141035258815
0.9379002522802251,0.9064141035258815
0.938082298136646,0.9064141035258815
0.9380702776159969,0.9062265566391597
0.9380582524271844,0.9060390097524381
0.9382404350359294,0.9060390097524381
0.9384226884226884,0.9060390097524381
0.9384107246939966,0.9058514628657164
0.9383987563155849,0.9056639159789948
0.9383867832847425,0.905476369092273
0.9385692068429238,0.905476369092273
0.9385572622982695,0.9052888222055514
0.9385453131077401,0.9051012753188297
0.9387278739544835,0.9051012753188297
0.938715953307393,0.904913728432108
0.9388986184082506,0.904913728432108
0.9390813546126897,0.904913728432108
0.9392641619622347,0.904913728432108
0.9394470404984424,0.904913728432108
0.9396299902629016,0.904913728432108
0.9396182313985196,0.9047261815453863
0.9396064679524645,0.9045386346586647
0.9395946999220577,0.904351087771943
0.939582927304619,0.9041635408852213
0.939766081871345,0.9041635408852213
0.9399493078572821,0.9041635408852213
0.9399375975039002,0.9039759939984996
0.9401209284181783,0.9039759939984996
0.9401092469761998,0.903788447111778
0.9402926829268292,0.903788447111778
0.9404761904761905,0.903788447111778
0.9406597696662112,0.903788447111778
0.9408434205388521,0.903788447111778
0.9408318687756297,0.9036009002250562
0.9408203125,0.9034133533383346
0.9408087517093182,0.9032258064516129
0.9409925752246971,0.9032258064516129
0.9411764705882353,0.9032258064516129
0.9413604378420641,0.9032258064516129
0.9413489736070382,0.9030382595648913
0.9413375048885413,0.9028507126781695
0.9413260316839429,0.9026631657914479
0.9413145539906104,0.9024756189047262
0.9413030718059088,0.9022880720180045
0.9412915851272016,0.9021005251312828
0.9414758269720102,0.9021005251312828
0.9414643696162882,0.9019129782445612
0.9416487174466419,0.9019129782445612
0.9416372894633764,0.9017254313578394
0.9416258570029383,0.9015378844711178
0.9418103448275862,0.9015378844711178
0.9417989417989417,0.9013503375843961
0.941983535868287,0.9013503375843961
0.9419721623211135,0.9011627906976745
0.9419607843137255,0.9009752438109527
0.9419494018434987,0.9007876969242311
0.9419380149078069,0.9006001500375094
0.941926623504022,0.9004126031507877
0.9421114599686028,0.9004126031507877
0.9421000981354269,0.900225056264066
0.942088731841382,0.9000375093773444
0.94227370901237,0.9000375093773444
0.9422623723487824,0.8998499624906227
0.9424474562954233,0.8998499624906227
0.9424361493123772,0.8996624156039009
0.9426213401454117,0.8996624156039009
0.9426100628930818,0.8994748687171793
0.9427953607234126,0.8994748687171793
0.9427841132520645,0.8992873218304576
0.9427728613569322,0.8990997749437359
0.9427616050354052,0.8989122280570142
0.9429470784969506,0.8989122280570142
0.9431326249508067,0.8989122280570142
0.9433182444400708,0.8989122280570142
0.943503937007874,0.8989122280570142
0.9436897026973814,0.8989122280570142
0.9436786136274123,0.8987246811702926
0.9438644869017137,0.8987246811702926
0.9440504334121356,0.8987246811702926
0.9442364532019705,0.8987246811702926
0.9444225463145447,0.8987246811702926
0.9444115907746895,0.8985371342835708
0.9444006309148265,0.8983495873968492
0.9445868664957602,0.8983495873968492
0.9445759368836292,0.8981620405101275
0.9447622805287039,0.8981620405101275
0.9447513812154696,0.8979744936234059
0.9449378330373002,0.8979744936234059
0.9451243584682195,0.8979744936234059
0.9451135241855874,0.8977869467366841
0.9451026856240127,0.8975993998499625
0.9450918427809599,0.8974118529632408
0.9450809956538917,0.8972243060765192
0.9450701442402687,0.8970367591897974
0.9450592885375494,0.8968492123030758
0.9450484285431904,0.8966616654163541
0.9450375642546461,0.8964741185296324
0.9450266956693691,0.8962865716429107
0.9450158227848101,0.8960990247561891
0.9450049455984174,0.8959114778694673
0.9449940641076375,0.8957239309827457
0.9449831783099149,0.895536384096024
0.944972288202692,0.8953488372093024
0.9449613937834093,0.8951612903225806
0.9449504950495049,0.894973743435859
0.9451376510200039,0.894973743435859
0.9451267828843106,0.8947861965491373
0.9451159104418466,0.8945986496624156
0.9451050336900515,0.8944111027756939
0.9452923686818633,0.8944111027756939
0.9452815226011102,0.8942235558889723
0.9452706722189174,0.8940360090022506
0.9452598175327251,0.8938484621155289
0.9454473318785955,0.8938484621155289
0.9454365079365079,0.8936609152288072
0.9454256796983529,0.8934733683420856
0.9454148471615721,0.8932858214553638
0.9454040103236053,0.8930982745686422
0.9453931691818904,0.8929107276819205
0.9455809334657398,0.8929107276819205
0.945570123162495,0.8927231807951987
0.9457579972183588,0.8927231807951987
0.9457472178060413,0.8925356339084771
0.9457364341085271,0.8923480870217554
0.9457256461232605,0.8921605401350338
0.9457148538476834,0.891972993248312
0.9457040572792362,0.8917854463615904
0.9456932564153571,0.8915978994748687
0.9456824512534819,0.891410352588147
0.9458706467661692,0.891410352588147
0.9460589171974523,0.891410352588147
0.9462472625920765,0.891410352588147
0.946236559139785,0.8912228057014253
0.9462258514240192,0.8910352588147037
0.9464143426294821,0.8910352588147037
0.9466029089460052,0.8910352588147037
0.9467915504184934,0.8910352588147037
0.9469802670918875,0.8910352588147037
0.9471690590111643,0.8910352588147037
0.9471585244267199,0.890847711927982
0.9473474272038293,0.890847711927982
0.9473369239976063,0.8906601650412603
0.9475259377494014,0.8906601650412603
0.9475154659748554,0.8904726181545386
0.9477045908183632,0.8904726181545386
0.9476941505290477,0.890285071267817
0.9476837060702875,0.8900975243810952
0.9478729778310365,0.8900975243810952
0.9478625649220935,0.8899099774943736
0.948051948051948,0.8899099774943736
0.9482414068745004,0.8899099774943736
0.9482310613631821,0.8897224306076519
0.9482207117153139,0.8895348837209303
0.9482103579284143,0.8893473368342085
0.9482,0.8891597899474869
0.9483896779355871,0.8891597899474869
0.9485794317727091,0.8891597899474869
0.9485691414848909,0.8889722430607652
0.9487590072057646,0.8889722430607652
0.9487487487487487,0.8887846961740435
0.9489387264717661,0.8887846961740435
0.9489284998998598,0.8885971492873218
0.9491185897435898,0.8885971492873218
0.9493087557603687,0.8885971492873218
0.9492985971943888,0.8884096024006002
0.9492884345560233,0.8882220555138785
0.9492782678428228,0.8880345086271568
0.9492680970523361,0.8878469617404351
0.9494584837545126,0.8878469617404351
0.9494483450351053,0.8876594148537135
0.9496388443017657,0.8876594148537135
0.9498294200280956,0.8876594148537135
0.9500200722601365,0.8876594148537135
0.9500100381449508,0.8874718679669917
0.9502008032128514,0.8874718679669917
0.9501908013657361,0.8872843210802701
0.950381679389313,0.8872843210802701
0.9503717098653808,0.8870967741935484
0.9503617363344051,0.8869092273068268
0.9505527638190955,0.8869092273068268
0.9507438681141938,0.8869092273068268
0.9507339634023728,0.886721680420105
0.9507240547063556,0.8865341335333834
0.9509153087909877,0.8865341335333834
0.9511066398390342,0.8865341335333834
0.9512980478969612,0.8865341335333834
0.9514895330112721,0.8865341335333834
0.9516810952285082,0.8865341335333834
0.9516713652839307,0.8863465866466617
0.9516616314199395,0.88615903975994
0.951651893634166,0.8859714928732183
0.9516421519242394,0.8857839459864967
0.9516324062877872,0.885596399099775
0.951622656722435,0.8854088522130532
0.9516129032258065,0.8852213053263316
0.9516031457955233,0.8850337584396099
0.9515933844292054,0.8848462115528882
0.9517853540447851,0.8848462115528882
0.9519774011299436,0.8848462115528882
0.9519677093844602,0.8846586646661665
0.9521598708114655,0.8846586646661665
0.9521502119927316,0.8844711177794449
0.952140549273021,0.8842835708927231
0.9523328620480711,0.8842835708927231
0.9523232323232323,0.8840960240060015
0.9525156597292382,0.8840960240060015
0.9525060630557801,0.8839084771192798
0.9524964625025267,0.8837209302325582
0.952486858067125,0.8835333833458364
0.9524772497472194,0.8833458364591148
0.9526699029126213,0.8833458364591148
0.9528626340279183,0.8833458364591148
0.952853095912586,0.8831582895723931
0.9530459421169803,0.8831582895723931
0.9532388663967611,0.8831582895723931
0.9532293986636972,0.8829707426856714
0.9532199270959902,0.8827831957989497
0.9532104516913105,0.8825956489122281
0.9532009724473258,0.8824081020255063
0.9531914893617022,0.8822205551387847
0.9531820024321037,0.882033008252063
0.9533752280559498,0.882033008252063
0.9535685320356854,0.882033008252063
0.953761914418982,0.882033008252063
0.9539553752535497,0.882033008252063
0.9541489145871374,0.882033008252063
0.9541396103896104,0.8818454613653414
0.9541303024152629,0.8816579144786196
0.9541209906617946,0.881470367591898
0.9541116751269035,0.8812828207051763
0.954102355808286,0.8810952738184546
0.9542961608775137,0.8810952738184546
0.9544900446972775,0.8810952738184546
0.9544807965860598,0.8809077269317329
0.9544715447154472,0.8807201800450113
0.954462289083147,0.8805326331582896
0.9546563643757625,0.8805326331582896
0.9546471425666057,0.8803450862715679
0.9548413344182262,0.8803450862715679
0.9548321464903357,0.8801575393848462
0.955026455026455,0.8801575393848462
0.9550173010380623,0.8799699924981246
0.9550081433224755,0.8797824456114028
0.954998981877418,0.8795948987246812
0.954989816700611,0.8794073518379595
0.9549806477897739,0.8792198049512379
0.9549714751426243,0.8790322580645161
0.9549622987568779,0.8788447111777945
0.9549531186302487,0.8786571642910728
0.9549439347604485,0.878469617404351
0.9551386623164764,0.878469617404351
0.9553334693045075,0.878469617404351
0.9555283557731539,0.878469617404351
0.9555192817792287,0.8782820705176294
0.9555102040816327,0.8780945236309077
0.955705245968565,0.8780945236309077
0.9556962025316456,0.877906976744186
0.9558913620584031,0.877906976744186
0.9558823529411765,0.8777194298574643
0.9558733401430031,0.8775318829707427
0.9558643236616264,0.877344336084021
0.9558553034947884,0.8771567891972993
0.955846279640229,0.8769692423105776
0.9558372520956859,0.876781695423856
0.9560327198364008,0.876781695423856
0.9562282675393741,0.876781695423856
0.9562193126022913,0.8765941485371342
0.9562103540004092,0.8764066016504126
0.9562013917314777,0.8762190547636909
0.9563971340839303,0.8762190547636909
0.9563882063882064,0.8760315078769693
0.9565840671718207,0.8760315078769693
0.9565751741089717,0.8758439609902475
0.9567711534521615,0.8758439609902475
0.9567622950819672,0.8756564141035259
0.9569583931133429,0.8756564141035259
0.956949569495695,0.8754688672168042
0.9569407422595858,0.8752813203300825
0.9569319114027892,0.8750937734433608
0.9569230769230769,0.8749062265566392
0.957119409109561,0.8749062265566392
0.9571106094808126,0.8747186796699175
0.9571018062397373,0.8745311327831958
0.9572982960377746,0.8745311327831958
0.9572895277207393,0.8743435858964741
0.9572807558020128,0.8741560390097525
0.9572719802793755,0.8739684921230307
0.9572632011506061,0.8737809452363091
0.9572544184134812,0.8735933983495874
0.9574511819116136,0.8735933983495874
0.9576480263157895,0.8735933983495874
0.9578449516759202,0.8735933983495874
0.9578362813656931,0.8734058514628658
0.9578276074881712,0.873218304576144
0.9578189300411523,0.8730307576894224
0.9578102490224326,0.8728432108027007
0.9578015644298065,0.872655663915979
0.9579987646695491,0.872655663915979
0.9579901153212521,0.8724681170292573
0.9581874356333676,0.8724681170292573
0.9583848372476308,0.8724681170292573
0.9583762621059139,0.8722805701425357
0.9585737840065952,0.8722805701425357
0.95856524427953,0.872093023255814
0.9585567010309278,0.8719054763690923
0.9587543823468756,0.8719054763690923
0.9587458745874587,0.8717179294823706
0.958737363317516,0.871530382595649
0.9587288485348742,0.8713428357089272
0.9587203302373581,0.8711552888222055
0.9589182493806772,0.8711552888222055
0.9591162502581044,0.8711552888222055
0.9591078066914498,0.8709677419354839
0.9593059285271638,0.8709677419354839
0.959297520661157,0.8707801950487621
0.9594957635875181,0.8707801950487621
0.9594873914840844,0.8705926481620405
0.9596857556336572,0.8705926481620405
0.9596774193548387,0.8704051012753188
0.9596690796277145,0.8702175543885972
0.9598676044683492,0.8702175543885972
0.9598593006414236,0.8700300075018754
0.9600579470198676,0.8700300075018754
0.9600496791554544,0.8698424606151538
0.9600414078674948,0.8696549137284321
0.9600331331538621,0.8694673668417104
0.9602319801159901,0.8694673668417104
0.9602237414543194,0.8692798199549887
0.9602154993783671,0.8690922730682671
0.9602072538860104,0.8689047261815454
0.9601990049751243,0.8687171792948237
0.9601907526435828,0.868529632408102
0.9603898797179593,0.868529632408102
0.960381663555279,0.8683420855213804
0.9603734439834025,0.8681545386346586
0.9603652210002075,0.867966991747937
0.9605645496056455,0.867966991747937
0.960763960971559,0.867966991747937
0.9609634551495017,0.867966991747937
0.9609553478712357,0.8677794448612153
0.9609472372247612,0.8675918979744937
0.9609391232079784,0.8674043510877719
0.9611388196176226,0.8674043510877719
0.9611307420494699,0.8672168042010503
0.9611226611226611,0.8670292573143286
0.9611145768351008,0.8668417104276069
0.9611064891846922,0.8666541635408852
0.9610983981693364,0.8664666166541636
0.961090303786933,0.8662790697674418
0.9610822060353799,0.8660915228807202
0.9610741049125728,0.8659039759939985
0.9612742036227357,0.8659039759939985
0.9612661391087047,0.8657164291072769
0.9614663611747553,0.8657164291072769
0.9614583333333333,0.8655288822205551
0.9614503021462805,0.8653413353338335
0.9614422676115048,0.8651537884471118
0.9614342297269126,0.8649662415603901
0.9614261884904087,0.8647786946736684
0.9614181438998958,0.8645911477869468
0.961410095953275,0.864403600900225
0.9614020446484457,0.8642160540135033
0.9616026711185309,0.8642160540135033
0.9615946566478815,0.8640285071267817
0.9615866388308977,0.86384096024006
0.961787429525997,0.86384096024006
0.9617794486215538,0.8636534133533383
0.9617714643827031,0.8634658664666166
0.9619724195570414,0.8634658664666166
0.9619644723092999,0.863278319579895
0.9619565217391305,0.8630907726931732
0.961948567844449,0.8629032258064516
0.9619406106231703,0.8627156789197299
0.9619326500732065,0.8625281320330083
0.9619246861924686,0.8623405851462865
0.9619167189788659,0.8621530382595649
0.9621180410213478,0.8621530382595649
0.9621101109482939,0.8619654913728432
0.9621021775544388,0.8617779444861215
0.9620942408376963,0.8615903975993998
0.9620863007959782,0.8614028507126782
0.9622878692646134,0.8614028507126782
0.9622799664710813,0.8612153038259565
0.962481660029344,0.8612153038259565
0.9624737945492663,0.8610277569392348
0.9624659257706017,0.8608402100525131
0.9624580536912751,0.8606526631657915
0.9624501783092091,0.8604651162790697
0.9626521191775074,0.8604651162790697
0.9626442812172088,0.8602775693923481
0.9626364399664148,0.8600900225056264
0.9626285954230527,0.8599024756189048
0.9628307433851323,0.8599024756189048
0.962822936357908,0.859714928732183
0.9628151260504202,0.8595273818454614
0.9630174406387897,0.8595273818454614
0.9630096679277007,0.8593398349587397
0.9630018919487072,0.859152288072018
0.9629941126997477,0.8589647411852963
0.9631966351209253,0.8589647411852963
0.963188893563315,0.8587771942985747
0.9631811487481591,0.858589647411853
0.9633838383838383,0.858589647411853
0.9635866133445591,0.858589647411853
0.9635789473684211,0.8584021005251313
0.9635712781638239,0.8582145536384096
0.9635636057287279,0.858027006751688
0.9635559300610912,0.8578394598649662
0.9635482511588707,0.8576519129782446
0.963540569020021,0.8574643660915229
0.9635328836424958,0.8572768192048013
0.9637360320472275,0.8572768192048013
0.963728384647828,0.8570892723180795
0.9637207340223581,0.8569017254313578
0.9637130801687763,0.8567141785446362
0.9639164380671028,0.8567141785446362
0.9639088222878852,0.8565266316579144
0.9641123073675322,0.8565266316579144
0.9641047297297297,0.8563390847711928
0.9640971488912354,0.8561515378844711
0.9640895648500212,0.8559639909977494
0.9642932600887386,0.8559639909977494
0.9642857142857143,0.8557764441110277
0.9642781652927499,0.8555888972243061
0.9642706131078224,0.8554013503375844
0.9642630577289067,0.8552138034508627
0.9644670050761421,0.8552138034508627
0.9646710387137719,0.8552138034508627
0.9646635632670334,0.855026256564141
0.9646560846560847,0.8548387096774194
0.9648602878916173,0.8548387096774194
0.9648528477662502,0.8546511627906976
0.9648454044896231,0.854463615903976
0.9650497775894937,0.854463615903976
0.965042372881356,0.8542760690172543
0.9652468743377834,0.8542760690172543
0.9652395082662145,0.8540885221305327
0.9652321390714437,0.8539009752438109
0.9652247667514843,0.8537134283570893
0.9652173913043478,0.8535258814703676
0.9654221467967755,0.8535258814703676
0.9654148100997242,0.8533383345836459
0.9654074702886248,0.8531507876969242
0.9654001273614944,0.8529632408102026
0.9656050955414013,0.8529632408102026
0.9655977914631556,0.8527756939234808
0.965802888700085,0.8527756939234808
0.9660080730826429,0.8527756939234808
0.9660008499787506,0.8525881470367592
0.9659936238044633,0.8524006001500375
0.9659863945578231,0.8522130532633159
0.9659791622368701,0.8520255063765941
0.9659719268396427,0.8518379594898725
0.9659646883641778,0.8516504126031508
0.9659574468085106,0.8514628657164292
0.9659502021706746,0.8512753188297074
0.9659429544487016,0.8510877719429858
0.9659357036406216,0.8509002250562641
0.9659284497444633,0.8507126781695424
0.9661341853035144,0.8507126781695424
0.9661269706007669,0.8505251312828207
0.9663328361389303,0.8505251312828207
0.9663256606990622,0.8503375843960991
0.9663184821999574,0.8501500375093773
0.9663113006396589,0.8499624906226556
0.9665173811047132,0.8499624906226556
0.9667235494880546,0.8499624906226556
0.9667164497546405,0.849774943735934
0.9667093469910372,0.8495873968492123
0.9669156883671292,0.8495873968492123
0.9671221178479932,0.8495873968492123
0.9671150971599403,0.8493998499624906
0.9673216574113627,0.8493998499624906
0.967314676351207,0.8492123030757689
0.9673076923076923,0.8490247561890473
0.9673007052789058,0.8488372093023255
0.9675074818298418,0.8488372093023255
0.9677143468035065,0.8488372093023255
0.9677074422583405,0.8486496624156039
0.9679144385026738,0.8486496624156039
0.9681215233204964,0.8486496624156039
0.9681147014765675,0.8484621155288822
0.9681078767123288,0.8482745686421606
0.9681010490259045,0.8480870217554388
0.9683083511777302,0.8480870217554388
0.9683015635039623,0.8478994748687172
0.968508997429306,0.8478994748687172
0.9685022498392972,0.8477119279819955
0.968495499357051,0.8475243810952738
0.9684887459807074,0.8473368342085521
0.9684819897084048,0.8471492873218305
0.9686896847523054,0.8471492873218305
0.9688974688974689,0.8471492873218305
0.9691053422012443,0.8471492873218305
0.9693133047210301,0.8471492873218305
0.9693067181798669,0.8469617404351087
0.9693001288106483,0.8467741935483871
0.9692935366115525,0.8465866466616654
0.969286941580756,0.8463990997749438
0.9692803437164339,0.846211552888222
0.9694886119467125,0.846211552888222
0.9694820545884376,0.8460240060015004
0.969475494411006,0.8458364591147787
0.9694689314125995,0.845648912228057
0.9694623655913979,0.8454613653413353
0.9694557969455797,0.8452738184546137
0.9694492254733219,0.845086271567892
0.9694426511727997,0.8448987246811703
0.9694360740421868,0.8447111777944486
0.9696447793326157,0.8447111777944486
0.9696382428940569,0.844523630907727
0.969631703639888,0.8443360840210052
0.9696251615682895,0.8441485371342836
0.9696186166774402,0.8439609902475619
0.9696120689655172,0.8437734433608403
0.9696055184306963,0.8435858964741185
0.9695989650711514,0.8433983495873969
0.969592408885055,0.8432108027006752
0.969585849870578,0.8430232558139535
0.96957928802589,0.8428357089272318
0.9695727233491584,0.8426481620405101
0.9695661558385495,0.8424606151537885
0.969559585492228,0.8422730682670667
0.9695530123083568,0.8420855213803451
0.9695464362850972,0.8418979744936234
0.9695398574206092,0.8417104276069017
0.969533275713051,0.84152288072018
0.9697428139183056,0.84152288072018
0.9699524427150886,0.84152288072018
0.9701621621621621,0.84152288072018
0.9701557093425606,0.8413353338334584
0.9701492537313433,0.8411477869467366
0.9701427953266984,0.840960240060015
0.9701363341268123,0.8407726931732933
0.9701298701298702,0.8405851462865717
0.970123403334055,0.8403975993998499
0.9701169337375487,0.8402100525131283
0.9703270521983972,0.8402100525131283
0.9703206239168111,0.8400225056264066
0.9703141928494041,0.839834958739685
0.9703077589943649,0.8396474118529632
0.9705181010188597,0.8396474118529632
0.9705117085862967,0.8394598649662416
0.970722186076773,0.8394598649662416
0.9709327548806942,0.8394598649662416
0.9709264482534172,0.8392723180795199
0.9711371527777778,0.8392723180795199
0.971130887779466,0.8390847711927982
0.9711246200607903,0.8388972243060765
0.9711183496199783,0.8387096774193549
0.9711120764552563,0.8385221305326331
0.971105800564849,0.8383345836459115
0.9713168187744459,0.8383345836459115
0.9715279287111498,0.8383345836459115
0.9715217391304348,0.8381470367591898
0.9715155468580126,0.8379594898724682
0.9715093518921271,0.8377719429857464
0.9715031542310202,0.8375843960990248
0.971496953872933,0.8373968492123031
0.9714907508161045,0.8372093023255814
0.9714845450587724,0.8370217554388597
0.9714783365991727,0.8368342085521381
0.9714721254355401,0.8366466616654163
0.9716837290350686,0.8366466616654163
0.971677559912854,0.8364591147786947
0.9716713881019831,0.836271567891973
0.9716652136006975,0.8360840210052514
0.9716590364072378,0.8358964741185296
0.971652856519843,0.8357089272318079
0.9718647764449291,0.8357089272318079
0.9718586387434555,0.8355213803450863
0.9718524983635174,0.8353338334583645
0.9718463553033609,0.8351462865716429
0.972058502510369,0.8351462865716429
0.9722707423580786,0.8351462865716429
0.9722646866127975,0.8349587396849212
0.9724770642201835,0.8349587396849212
0.9724710509067075,0.8347711927981996
0.972465034965035,0.8345836459114778
0.9724590163934427,0.8343960990247562
0.9724529951902056,0.8342085521380345
0.9726656461841242,0.8342085521380345
0.9726596675415573,0.8340210052513128
0.972653686283089,0.8338334583645911
0.9726477024070022,0.8336459114778695
0.972641715911578,0.8334583645911477
0.9726357267950964,0.8332708177044261
0.9726297350558354,0.8330832708177044
0.9726237406920718,0.8328957239309828
0.9726177437020811,0.832708177044261
0.9726117440841368,0.8325206301575394
0.972605741836511,0.8323330832708177
0.9725997369574748,0.832145536384096
0.9728129796097347,0.832145536384096
0.9730263157894737,0.832145536384096
0.9730203992103531,0.8319579894973743
0.9732338745063625,0.8319579894973743
0.9734474434935264,0.8319579894973743
0.973441615452151,0.8317704426106527
0.9734357848518111,0.831582895723931
0.9736495388669302,0.831582895723931
0.9736437513727213,0.8313953488372093
0.9736379613356766,0.8312078019504876
0.973851900681169,0.8312078019504876
0.9738461538461538,0.831020255063766
0.9740602330182457,0.831020255063766
0.9740545294635005,0.8308327081770442
0.974048823400044,0.8306451612903226
0.9740431148262209,0.8304576144036009
0.9742574257425742,0.8304576144036009
0.9742517605633803,0.8302700675168793
0.9744662117543473,0.8302700675168793
0.9744605900484368,0.8300825206301575
0.9744549658665492,0.8298949737434359
0.9744493392070485,0.8297074268567142
0.974443710068297,0.8295198799699925
0.9746584398413398,0.8295198799699925
0.9746528543090147,0.8293323330832708
0.974647266313933,0.8291447861965492
0.9748621830209482,0.8291447861965492
0.9748566387295986,0.8289572393098275
0.9748510919920582,0.8287696924231058
0.9748455428067079,0.8285821455363841
0.9748399911719268,0.8283945986496624
0.9748344370860927,0.8282070517629407
0.9748288805475822,0.828019504876219
0.9748233215547704,0.8278319579894974
0.9748177601060305,0.8276444111027756
0.9748121961997349,0.827456864216054
0.9748066298342541,0.8272693173293323
0.9748010610079576,0.8270817704426107
0.9747954897192129,0.8268942235558889
0.9747899159663865,0.8267066766691673
0.9747843397478434,0.8265191297824456
0.9747787610619469,0.826331582895724
0.974773179907059,0.8261440360090022
0.9747675962815405,0.8259564891222806
0.9749833960593314,0.8259564891222806
0.975199291408326,0.8259564891222806
0.9751937984496124,0.8257689422355589
0.9754098360655737,0.8257689422355589
0.975404387325504,0.8255813953488372
0.9753989361702128,0.8253938484621155
0.9753934825980936,0.8252063015753939
0.9753880266075388,0.8250187546886721
0.9756043468618318,0.8250187546886721
0.9758207630878438,0.8250187546886721
0.9758153982693588,0.8248312078019505
0.9758100310696849,0.8246436609152288
0.9758046614872364,0.8244561140285072
0.9760213143872114,0.8244561140285072
0.9760159893404398,0.8242685671417854
0.9762327854286984,0.8242685671417854
0.9762275049988891,0.8240810202550638
0.9762222222222222,0.8238934733683421
0.9764392087130473,0.8238934733683421
0.9764339706536238,0.8237059264816204
0.9764287302646208,0.8235183795948987
0.9764234875444839,0.8233308327081771
0.9764182424916574,0.8231432858214554
0.9764129951045839,0.8229557389347337
0.9764077453817048,0.822768192048012
0.9764024933214603,0.8225806451612904
0.976397238922289,0.8223930982745686
0.976391982182628,0.822205551387847
0.9763867231009133,0.8220180045011253
0.9763814616755794,0.8218304576144037
0.976376197905059,0.8216429107276819
0.9763709317877842,0.8214553638409603
0.9765886287625418,0.8214553638409603
0.9765834076717217,0.8212678169542386
0.9765781842516172,0.8210802700675168
0.9765729585006694,0.8208927231807952
0.9765677304173176,0.8207051762940735
0.9765625,0.8205176294073518
0.9765572672471534,0.8203300825206301
0.9765520321572131,0.8201425356339085
0.9765467947286129,0.8199549887471868
0.9767649687220733,0.8199549887471868
0.9767597765363129,0.8197674418604651
0.9767545820295038,0.8195798949737434
0.9767493852000895,0.8193923480870218
0.9767441860465116,0.8192048012003
0.9767389845672109,0.8190172543135784
0.9767337807606264,0.8188297074268567
0.9769523383307227,0.8188297074268567
0.9769471799462847,0.818642160540135
0.9769420192522946,0.8184546136534133
0.9769368562472011,0.8182670667666917
0.9769316909294513,0.81807951987997
0.9769265232974911,0.8178919729932483
0.9769213533497647,0.8177044261065266
0.9769161810847153,0.817516879219805
0.9771351714862139,0.817516879219805
0.9773542600896861,0.817516879219805
0.9775734469612021,0.817516879219805
0.9775684163301929,0.8173293323330832
0.977563383441777,0.8171417854463616
0.9775583482944344,0.8169542385596399
0.9775533108866442,0.8167666916729183
0.9775482712168837,0.8165791447861965
0.977543229283629,0.8163915978994749
0.977538185085355,0.8162040510127532
0.9777578072343294,0.8162040510127532
0.977752808988764,0.8160165041260315
0.9777478084962913,0.8158289572393098
0.9777428057553957,0.8156414103525882
0.9777378007645604,0.8154538634658665
0.9777327935222672,0.8152663165791448
0.9777277840269967,0.8150787696924231
0.9777227722772277,0.8148912228057015
0.9777177582714383,0.8147036759189797
0.9779378658262045,0.8147036759189797
0.9779328979959468,0.8145161290322581
0.9779279279279279,0.8143285821455364
0.9779229556206352,0.8141410352588146
0.9779179810725552,0.813953488372093
0.9779130042821726,0.8137659414853713
0.9779080252479712,0.8135783945986497
0.977903043968433,0.8133908477119279
0.9781235904375282,0.8133908477119279
0.9783442364087526,0.8133908477119279
0.9783393501805054,0.8132033008252063
0.9783344617467841,0.8130157539384846
0.9783295711060948,0.812828207051763
0.9783246782569429,0.8126406601650412
0.978319783197832,0.8124531132783196
0.9783148859272646,0.8122655663915979
0.9783099864437416,0.8120780195048762
0.9785310734463277,0.8120780195048762
0.9785262206148282,0.8118904726181545
0.9785213655889667,0.8117029257314329
0.9785165083672547,0.8115153788447111
0.9785116489482018,0.8113278319579895
0.9787330316742081,0.8113278319579895
0.9787282190540846,0.8111402850712678
0.9789497510185604,0.8111402850712678
0.9789449852841295,0.8109527381845462
0.9789402173913043,0.8107651912978244
0.9789354473386184,0.8105776444111028
0.9789306751246035,0.8103900975243811
0.9789259007477906,0.8102025506376594
0.978921124206709,0.8100150037509377
0.9789163454998866,0.8098274568642161
0.9789115646258504,0.8096399099774944
0.9789067815831254,0.8094523630907727
0.9789019963702359,0.809264816204051
0.9788972089857045,0.8090772693173294
0.9788924194280526,0.8088897224306076
0.9791146424517594,0.8088897224306076
0.9791099000908265,0.808702175543886
0.9791051555757438,0.8085146286571643
0.9791004089050431,0.8083270817704427
0.9790956600772551,0.8081395348837209
0.9790909090909091,0.8079519879969993
0.9790861559445329,0.8077644411102776
0.979081400636653,0.8075768942235559
0.9790766431657949,0.8073893473368342
0.9790718835304822,0.8072018004501126
0.9792946530147896,0.8072018004501126
0.9792899408284024,0.8070142535633908
0.9792852264966992,0.8068267066766691
0.9792805100182149,0.8066391597899475
0.9792757913914826,0.8064516129032258
0.9792710706150342,0.8062640660165041
0.9792663476874003,0.8060765191297824
0.9792616226071102,0.8058889722430608
0.979256895372692,0.805701425356339
0.9792521659826722,0.8055138784696174
0.9792474344355758,0.8053263315828957
0.979242700729927,0.8051387846961741
0.9794661190965093,0.8051387846961741
0.9794614331355546,0.8049512378094523
0.97945674503538,0.8047636909227307
0.9794520547945206,0.804576144036009
0.9794473624115094,0.8043885971492873
0.9796710826861581,0.8043885971492873
0.9796664381996801,0.8042010502625656
0.979890310786106,0.8042010502625656
0.9801142857142857,0.8042010502625656
0.9801097393689986,0.804013503375844
0.9801051909444317,0.8038259564891223
0.9801006404391582,0.8036384096024006
0.9800960878517502,0.8034508627156789
0.980091533180778,0.8032633158289573
0.9803158617532616,0.8032633158289573
0.9803113553113553,0.8030757689422355
0.9803068468055873,0.8028882220555139
0.9803023362345397,0.8027006751687922
0.9802978235967926,0.8025131282820706
0.9802933088909258,0.8023255813953488
0.9802887921155169,0.8021380345086272
0.9802842732691426,0.8019504876219055
0.9802797523503783,0.8017629407351838
0.9805045871559633,0.8017629407351838
0.9807295251204404,0.8017629407351838
0.9807251032583754,0.8015753938484621
0.9807206793665366,0.8013878469617405
0.9807162534435262,0.8012003000750187
0.9807118254879449,0.8010127531882971
0.9807073954983923,0.8008252063015754
0.9807029634734665,0.8006376594148538
0.9806985294117647,0.800450112528132
0.9806940933118823,0.8002625656414104
0.9806896551724138,0.8000750187546887
0.9806852149919522,0.7998874718679669
0.9809107635694572,0.7998874718679669
0.9809063722107201,0.7996999249812453
0.9809019788311091,0.7995123780945236
0.980897583429229,0.799324831207802
0.9808931860036832,0.7991372843210802
0.9808887865530739,0.7989497374343586
0.9808843850760018,0.7987621905476369
0.9808799815710666,0.7985746436609152
0.9811059907834101,0.7985746436609152
0.9811016363217331,0.7983870967741935
0.9810972798524665,0.7981995498874719
0.9810929213742218,0.7980120030007501
0.9810885608856088,0.7978244561140285
0.9810841983852364,0.7976369092273068
0.981079833871712,0.7974493623405852
0.9810754673436418,0.7972618154538634
0.9810710987996306,0.7970742685671418
0.9810667282382821,0.7968867216804201
0.9812933025404157,0.7968867216804201
0.9812889812889813,0.7966991747936985
0.9815157116451017,0.7966991747936985
0.9815114397966258,0.7965116279069767
0.9815071659731854,0.7963240810202551
0.9815028901734104,0.7961365341335334
0.9814986123959297,0.7959489872468117
0.9814943326393708,0.79576144036009
0.98149005090236,0.7955738934733684
0.9814857671835223,0.7953863465866466
0.9814814814814815,0.795198799699925
0.9817087288724242,0.795198799699925
0.9819360815192218,0.795198799699925
0.9819318971507992,0.7950112528132033
0.982159406858202,0.7950112528132033
0.9821552723059096,0.7948237059264817
0.9821511358368104,0.7946361590397599
0.982146997449571,0.7944486121530383
0.9821428571428571,0.7942610652663166
0.9821387149153329,0.794073518379595
0.9821345707656612,0.7938859714928732
0.9821304246925041,0.7936984246061516
0.9821262766945218,0.7935108777194299
0.9821221267703738,0.7933233308327082
0.9821179749187181,0.7931357839459865
0.9821138211382113,0.7929482370592649
0.9821096654275093,0.7927606901725431
0.9821055077852661,0.7925731432858214
0.9821013482101348,0.7923855963990998
0.9823296907695884,0.7923855963990998
0.9825581395348837,0.7923855963990998
0.9825540823447313,0.792198049512378
0.9825500232666357,0.7920105026256564
0.9825459622992786,0.7918229557389347
0.9825418994413407,0.7916354088522131
0.9827706635622817,0.7916354088522131
0.9827666511411272,0.7914478619654913
0.9827626368506872,0.7912603150787697
0.9827586206896551,0.791072768192048
0.9827546026567233,0.7908852213053263
0.9827505827505828,0.7906976744186046
0.9827465609699231,0.790510127531883
0.9827425373134329,0.7903225806451613
0.9827385117797994,0.7901350337584396
0.9827344843677088,0.7899474868717179
0.982730455075846,0.7897599399849963
0.9827264239028944,0.7895723930982745
0.9827223908475368,0.7893848462115529
0.982718355908454,0.7891972993248312
0.982714319084326,0.7890097524381096
0.9829439252336448,0.7890097524381096
0.9829399392381397,0.7888222055513878
0.9829359513791491,0.7886346586646662
0.9829319616553659,0.7884471117779445
0.9829279700654817,0.7882595648912228
0.9829239766081871,0.7880720180045011
0.9829199812821713,0.7878844711177795
0.9829159840861221,0.7876969242310577
0.9829119850187266,0.7875093773443361
0.9829079840786701,0.7873218304576144
0.982903981264637,0.7871342835708928
0.9828999765753104,0.786946736684171
0.9831302717900656,0.786946736684171
0.9831263182563862,0.7867591897974494
0.9831223628691983,0.7865716429107277
0.9831184056271981,0.786384096024006
0.9831144465290806,0.7861965491372843
0.9831104855735397,0.7860090022505627
0.9831065227592679,0.785821455363841
0.9831025580849566,0.7856339084771192
0.9830985915492958,0.7854463615903976
0.9830946231509744,0.7852588147036759
0.9833255049318929,0.7852588147036759
0.9833215879727507,0.7850712678169542
0.9833176691729323,0.7848837209302325
0.9833137485311398,0.7846961740435109
0.9833098260460743,0.7845086271567892
0.9833059017164355,0.7843210802700675
0.9833019755409219,0.7841335333833458
0.983298047518231,0.7839459864966242
0.9832941176470589,0.7837584396099024
0.9832901859261003,0.7835708927231808
0.983286252354049,0.7833833458364591
0.9832823169295973,0.7831957989497375
0.9835138954309939,0.7831957989497375
0.9837455830388693,0.7831957989497375
0.9839773798303487,0.7831957989497375
0.9842092858826302,0.7831957989497375
0.9842055634134842,0.7830082520630157
0.9842018391888705,0.7828207051762941
0.9841981132075471,0.7826331582895724
0.9841943854682709,0.7824456114028507
0.984190655969797,0.782258064516129
0.9844229407599717,0.782258064516129
0.9844192634560907,0.7820705176294074
0.9844155844155844,0.7818829707426856
0.9844119036372225,0.781695423855964
0.9844082211197732,0.7815078769692423
0.9844045368620038,0.7813203300825207
0.9844008508626803,0.7811327831957989
0.9843971631205674,0.7809452363090773
0.984393473634429,0.7807576894223556
0.9843897824030274,0.780570142535634
0.9843860894251242,0.7803825956489122
0.9843823946994794,0.7801950487621906
0.984378698224852,0.7800075018754689
0.9846117424242424,0.7800075018754689
0.9846080985081695,0.7798199549887472
0.9846044528659403,0.7796324081020255
0.9846008054963279,0.7794448612153039
0.9845971563981043,0.7792573143285821
0.9845935055700403,0.7790697674418605
0.9845898530109056,0.7788822205551388
0.9845861987194688,0.7786946736684172
0.9845825426944972,0.7785071267816954
0.9845788849347569,0.7783195798949737
0.9845752254390128,0.7781320330082521
0.984571564206029,0.7779444861215303
0.9845679012345679,0.7777569392348087
0.9845642365233911,0.777569392348087
0.9845605700712589,0.7773818454613654
0.9845569018769303,0.7771942985746436
0.9845532319391636,0.777006751687922
0.984549560256715,0.7768192048012003
0.9845458868283404,0.7766316579144786
0.9845422116527943,0.7764441110277569
0.9845385347288297,0.7762565641410353
0.9845348560551986,0.7760690172543135
0.9847691575440266,0.7760690172543135
0.9847655320161867,0.7758814703675919
0.9847619047619047,0.7756939234808702
0.9847582757799476,0.7755063765941486
0.9847546450690805,0.7753188297074268
0.9847510126280676,0.7751312828207052
0.9847473784556721,0.7749437359339835
0.9847437425506556,0.7747561890472618
0.9847401049117788,0.7745686421605401
0.9847364655378011,0.7743810952738185
0.9847328244274809,0.7741935483870968
0.9847291815795752,0.7740060015003751
0.98472553699284,0.7738184546136534
0.9847218906660301,0.7736309077269318
0.9849570200573066,0.7736309077269318
0.9849534272748985,0.77344336084021
0.9849498327759197,0.7732558139534884
0.9849462365591398,0.7730682670667667
0.984942638623327,0.772880720180045
0.9849390389672484,0.7726931732933233
0.9849354375896701,0.7725056264066017
0.9849318344893566,0.77231807951988
0.9849282296650718,0.7721305326331583
0.9849246231155779,0.7719429857464366
0.9849210148396362,0.771755438859715
0.9849174048360066,0.7715678919729932
0.9849137931034483,0.7713803450862715
0.9849101796407186,0.7711927981995499
0.984906564446574,0.7710052513128282
0.9849029475197699,0.7708177044261065
0.9851390220517737,0.7708177044261065
0.9851354591225125,0.7706301575393848
0.9851318944844125,0.7704426106526632
0.9851283281362437,0.7702550637659414
0.9851247600767754,0.7700675168792198
0.9851211903047756,0.7698799699924981
0.985117618819011,0.7696924231057765
0.9851140456182473,0.7695048762190547
0.9851104707012488,0.7693173293323331
0.9851068940667788,0.7691297824456114
0.9851033157135992,0.7689422355588897
0.985099735640471,0.768754688672168
0.9853365384615385,0.768754688672168
0.985333012743448,0.7685671417854464
0.9853294853294853,0.7683795948987246
0.9853259562184268,0.768192048012003
0.9853224254090471,0.7680045011252813
0.9853188929001203,0.7678169542385597
0.9853153586904189,0.7676294073518379
0.9855526125692271,0.7676294073518379
0.9855491329479769,0.7674418604651163
0.9857865574560347,0.7674418604651163
0.9857831325301205,0.7672543135783946
0.9857797059532417,0.767066766691673
0.9857762777242044,0.7668792198049512
0.9857728478418134,0.7666916729182296
0.9857694163048721,0.7665041260315079
0.9857659831121833,0.7663165791447862
0.9857625482625483,0.7661290322580645
0.985759111754767,0.7659414853713429
0.9857556735876388,0.7657539384846211
0.9857522337599613,0.7655663915978995
0.9857487922705314,0.7653788447111778
0.9857453491181445,0.7651912978244562
0.985741904301595,0.7650037509377344
0.9857384578196761,0.7648162040510128
0.9857350096711799,0.7646286571642911
0.9857315598548972,0.7644411102775694
0.9857281083696178,0.7642535633908477
0.9857246552141302,0.764066016504126
0.9859632139399807,0.764066016504126
0.9859598160251755,0.7638784696174044
0.9859564164648911,0.7636909227306826
0.9859530152579317,0.763503375843961
0.9859496124031008,0.7633158289572393
0.9859462078992004,0.7631282820705176
0.9859428017450315,0.7629407351837959
0.9861818181818182,0.7629407351837959
0.9861784675072744,0.7627531882970743
0.9861751152073732,0.7625656414103525
0.9864143619602135,0.7625656414103525
0.9864110652754186,0.7623780945236309
0.9864077669902913,0.7621905476369092
0.9864044671036659,0.7620030007501876
0.986401165614376,0.7618154538634658
0.9863978625212534,0.7616279069767442
0.9863945578231292,0.7614403600900225
0.9863912515188336,0.7612528132033008
0.986387943607195,0.7610652663165791
0.9863846340870411,0.7608777194298575
0.9863813229571985,0.7606901725431358
0.9863780102164923,0.7605026256564141
0.9863746958637469,0.7603150787696924
0.9863713798977853,0.7601275318829708
0.9863680623174295,0.759939984996249
0.9863647431214999,0.7597524381095274
0.9863614223088164,0.7595648912228057
0.9866017052375152,0.7595648912228057
0.9865984405458089,0.7593773443360841
0.9865951742627346,0.7591897974493623
0.9868356899073623,0.7591897974493623
0.9868324798829554,0.7590022505626407
0.9868292682926829,0.758814703675919
0.9870700170773359,0.758814703675919
0.9870668618838457,0.7586271567891973
0.9870637051501099,0.7584396099024756
0.987060546875,0.758252063015754
0.9870573870573871,0.7580645161290323
0.9870542256961407,0.7578769692423106
0.9870510627901294,0.7576894223555889
0.9872922776148583,0.7576894223555889
0.9872891713517478,0.7575018754688673
0.9872860635696822,0.7573143285821455
0.9872829542675471,0.7571267816954238
0.987279843444227,0.7569392348087022
0.9872767310986054,0.7567516879219804
0.9872736172295644,0.7565641410352588
0.9872705018359853,0.7563765941485371
0.9872673849167483,0.7561890472618155
0.9872642664707323,0.7560015003750937
0.9875061244487996,0.7560015003750937
0.9875030629747611,0.7558139534883721
0.9875,0.7556264066016504
0.9874969355234126,0.7554388597149287
0.9874938695438941,0.755251312828207
0.9874908020603385,0.7550637659414854
0.9874877330716388,0.7548762190547637
0.9874846625766871,0.754688672168042
0.9874815905743741,0.7545011252813203
0.9874785170635895,0.7543135783945987
0.987475442043222,0.7541260315078769
0.9874723655121592,0.7539384846211553
0.9874692874692874,0.7537509377344336
0.9874662079134923,0.753563390847712
0.9874631268436578,0.7533758439609902
0.9874600442586673,0.7531882970742686
0.9874569601574028,0.7530007501875469
0.9874538745387453,0.7528132033008252
0.9876968503937008,0.7528132033008252
0.987693822298794,0.7526256564141035
0.9876907927129492,0.7524381095273819
0.9876877616350652,0.7522505626406601
0.9876847290640394,0.7520630157539385
0.9876816949987681,0.7518754688672168
0.9876786594381469,0.7516879219804952
0.9876756223810698,0.7515003750937734
0.98767258382643,0.7513128282070518
0.9876695437731196,0.7511252813203301
0.9876665022200296,0.7509377344336085
0.9876634591660498,0.7507501875468867
0.9876604146100691,0.7505626406601651
0.9876573685509751,0.7503750937734434
0.9876543209876543,0.7501875468867217
0.9876512719189924,0.75
0.9876482213438735,0.7498124531132783
0.9876451692611812,0.7496249062265566
0.9876421156697973,0.7494373593398349
0.9876390605686032,0.7492498124531133
0.9876360039564788,0.7490622655663915
0.9876329458323028,0.7488747186796699
0.987629886194953,0.7486871717929482
0.9876268250433061,0.7484996249062266
0.9876237623762376,0.7483120780195048
0.9876206981926219,0.7481245311327832
0.9876176324913324,0.7479369842460615
0.987614565271241,0.7477494373593399
0.987611496531219,0.7475618904726181
0.9876084262701363,0.7473743435858965
0.9876053544868617,0.7471867966991748
0.9876022811802628,0.7469992498124531
0.9875992063492064,0.7468117029257314
0.9875961299925576,0.7466241560390098
0.9875930521091811,0.746436609152288
0.9875899726979399,0.7462490622655664
0.9875868917576961,0.7460615153788447
0.9875838092873106,0.7458739684921231
0.9875807252856433,0.7456864216054013
0.9875776397515528,0.7454988747186797
0.9875745526838966,0.745311327831958
0.9875714640815312,0.7451237809452363
0.9875683739433118,0.7449362340585146
0.9875652822680925,0.744748687171793
0.9875621890547264,0.7445611402850713
0.9875590943020652,0.7443735933983496
0.9875559980089597,0.7441860465116279
0.9875529001742595,0.7439984996249063
0.9875498007968128,0.7438109527381845
0.987546699875467,0.7436234058514629
0.9875435974090683,0.7434358589647412
0.9875404933964615,0.7432483120780196
0.9875373878364905,0.7430607651912978
0.987534280727998,0.7428732183045762
0.9875311720698254,0.7426856714178545
0.9875280618608132,0.7424981245311327
0.9875249500998003,0.7423105776444111
0.9875218367856251,0.7421230307576894
0.9875187219171243,0.7419354838709677
0.9875156054931336,0.741747936984246
0.9875124875124875,0.7415603900975244
0.987759180614539,0.7415603900975244
0.9877561219390305,0.7413728432108027
0.9877530617345663,0.741185296324081
0.98775,0.7409977494373593
0.9877469367341836,0.7408102025506377
0.987743871935968,0.7406226556639159
0.9879909932449337,0.7406226556639159
0.987987987987988,0.7404351087771943
0.9882352941176471,0.7404351087771943
0.9882323485227842,0.7402475618904726
0.9882294014525419,0.740060015003751
0.9882264529058116,0.7398724681170292
0.9882235028814833,0.7396849212303076
0.9882205513784461,0.7394973743435859
0.9882175983955879,0.7393098274568642
0.9884653961885657,0.7393098274568642
0.9884625031351894,0.7391222805701425
0.9884596086302058,0.7389347336834209
0.988456712672522,0.7387471867966992
0.9884538152610441,0.7385596399099775
0.9884509163946774,0.7383720930232558
0.9884480160723255,0.7381845461365342
0.9884451142928913,0.7379969992498124
0.9884422110552764,0.7378094523630908
0.9884393063583815,0.7376219054763691
0.9884364002011061,0.7374343585896475
0.9884334925823485,0.7372468117029257
0.988430583501006,0.7370592648162041
0.9884276729559749,0.7368717179294824
0.98842476094615,0.7366841710427607
0.9884218474704254,0.736496624156039
0.9886706948640483,0.736496624156039
0.9886678418534374,0.7363090772693174
0.9886649874055415,0.7361215303825956
0.9886621315192744,0.735933983495874
0.9886592741935484,0.7357464366091523
0.988656415427275,0.7355588897224306
0.988905698436712,0.7355588897224306
0.9889029003783102,0.7353713428357089
0.9889001009081736,0.7351837959489872
0.9888973000252335,0.7349962490622656
0.98889449772842,0.7348087021755438
0.9888916940166624,0.7346211552888222
0.9888888888888889,0.7344336084021005
0.9888860823440263,0.7342460615153789
0.9888832743810005,0.7340585146286571
0.9888804649987364,0.7338709677419355
0.9891304347826086,0.7338709677419355
0.9891276864728192,0.7336834208552138
0.9891249367728883,0.7334958739684921
0.9891221856817607,0.7333083270817704
0.9891194331983806,0.7331207801950488
0.9891166793216907,0.732933233308327
0.9891139240506329,0.7327456864216054
0.9891111673841478,0.7325581395348837
0.9891084093211753,0.7323705926481621
0.9891056498606536,0.7321830457614403
0.9891028890015205,0.7319954988747187
0.9891001267427123,0.731807951987997
0.9890973630831643,0.7316204051012754
0.9890945980218108,0.7314328582145536
0.989091831557585,0.731245311327832
0.989089063689419,0.7310577644411103
0.9890862944162436,0.7308702175543886
0.989083523736989,0.7306826706676669
0.9890807516505841,0.7304951237809453
0.9890779781559563,0.7303075768942235
0.9890752032520326,0.7301200300075019
0.9890724269377382,0.7299324831207802
0.9890696492119979,0.7297449362340586
0.9890668700737351,0.7295573893473368
0.9890640895218719,0.7293698424606152
0.9890613075553294,0.7291822955738935
0.989058524173028,0.7289947486871718
0.9890557393738865,0.7288072018004501
0.9890529531568228,0.7286196549137285
0.9890501655207538,0.7284321080270068
0.9890473764645951,0.728244561140285
0.9890445859872612,0.7280570142535634
0.9890417940876657,0.7278694673668417
0.9890390007647208,0.72768192048012
0.9890362060173381,0.7274943735933983
0.9890334098444274,0.7273068267066767
0.989030612244898,0.727119279819955
0.9890278132176575,0.7269317329332333
0.989025012761613,0.7267441860465116
0.9890222108756701,0.72655663915979
0.9890194075587334,0.7263690922730682
0.989272030651341,0.7263690922730682
0.9892692897291773,0.7261815453863466
0.9892665474060823,0.7259939984996249
0.9892638036809815,0.7258064516129032
0.9892610585527998,0.7256189047261815
0.9892583120204603,0.7254313578394599
0.9892555640828856,0.7252438109527382
0.989252814738997,0.7250562640660165
0.9892500639877143,0.7248687171792948
0.989247311827957,0.7246811702925732
0.9892445582586428,0.7244936234058514
0.9892418032786885,0.7243060765191298
0.98923904688701,0.7241185296324081
0.9892362890825218,0.7239309827456865
0.9892335298641374,0.7237434358589647
0.9894871794871795,0.7237434358589647
0.9894844832008207,0.7235558889722431
0.9897383273473577,0.7235558889722431
0.9897356941236849,0.7233683420855214
0.9897330595482546,0.7231807951987997
0.9897304236200257,0.722993248312078
0.9897277863379559,0.7228057014253564
0.9897251477010018,0.7226181545386346
0.9897225077081192,0.722430607651913
0.9897198663582627,0.7222430607651913
0.9897172236503856,0.7220555138784697
0.9897145795834404,0.7218679669917479
0.9897119341563786,0.7216804201050263
0.9897092873681502,0.7214928732183046
0.9897066392177046,0.7213053263315828
0.9897039897039897,0.7211177794448612
0.9897013388259527,0.7209302325581395
0.9896986865825392,0.7207426856714179
0.9896960329726945,0.7205551387846961
0.9896933779953621,0.7203675918979745
0.9896907216494846,0.7201800450112528
0.9896880639340037,0.7199924981245311
0.9896854048478597,0.7198049512378094
0.9896827443899923,0.7196174043510878
0.9896800825593395,0.719429857464366
0.9896774193548387,0.7192423105776444
0.9896747547754259,0.7190547636909227
0.9896720888200361,0.7188672168042011
0.9896694214876033,0.7186796699174793
0.9896667527770602,0.7184921230307577
0.9896640826873385,0.718304576144036
0.9899198759369346,0.718304576144036
0.9899172699069286,0.7181170292573144
0.9899146625290923,0.7179294823705926
0.9899120538023797,0.717741935483871
0.9899094437257439,0.7175543885971493
0.9899068322981367,0.7173668417104276
0.9899042195185089,0.7171792948237059
0.9899016053858105,0.7169917479369843
0.98989898989899,0.7168042010502625
0.9898963730569948,0.7166166541635409
0.9898937548587717,0.7164291072768192
0.9898911353032659,0.7162415603900976
0.9898885143894218,0.7160540135033758
0.9898858921161826,0.7158664666166542
0.9898832684824903,0.7156789197299325
0.9898806434872859,0.7154913728432108
0.9898780171295095,0.7153038259564891
0.9898753894080997,0.7151162790697675
0.9898727603219943,0.7149287321830458
0.9898701298701299,0.7147411852963241
0.9898674980514419,0.7145536384096024
0.9901247401247402,0.7145536384096024
0.9901221731219132,0.7143660915228808
0.9901196047841914,0.714178544636159
0.9901170351105332,0.7139909977494373
0.9901144640998959,0.7138034508627157
0.990111891751236,0.713615903975994
0.9901093180635085,0.7134283570892723
0.9901067430356678,0.7132408102025506
0.9901041666666667,0.713053263315829
0.9901015889554572,0.7128657164291072
0.9900990099009901,0.7126781695423856
0.9903570497784727,0.7126781695423856
0.9903545359749739,0.7124906226556639
0.9903520208604955,0.7123030757689423
0.9903495044340115,0.7121155288822205
0.9903469866944952,0.7119279819954989
0.9903444676409185,0.7117404351087772
0.9903419472722527,0.7115528882220555
0.9903394255874673,0.7113653413353338
0.9903369025855314,0.7111777944486122
0.9905956112852664,0.7111777944486122
0.9905931539064542,0.7109902475618904
0.9905906952430737,0.7108027006751688
0.9905882352941177,0.7106151537884471
0.9905857740585774,0.7104276069017255
0.9905833115354433,0.7102400600150037
0.9905808477237049,0.7100525131282821
0.9905783826223502,0.7098649662415604
0.9905759162303664,0.7096774193548387
0.99057344854674,0.709489872468117
0.9905709795704557,0.7093023255813954
0.9905685093004978,0.7091147786946737
0.9905660377358491,0.708927231807952
0.9905635648754915,0.7087396849212303
0.9905610907184059,0.7085521380345087
0.990558615263572,0.7083645911477869
0.9905561385099685,0.7081770442610653
0.9905536604565731,0.7079894973743436
0.9905511811023622,0.707801950487622
0.9905487004463114,0.7076144036009002
0.990546218487395,0.7074268567141786
0.9905437352245863,0.7072393098274569
0.9905412506568576,0.7070517629407351
0.99053876478318,0.7068642160540135
0.9905362776025236,0.7066766691672918
0.9905337891138575,0.7064891222805701
0.9905312993161494,0.7063015753938484
0.9905288082083662,0.7061140285071268
0.9905263157894737,0.705926481620405
0.9905238220584365,0.7057389347336834
0.990521327014218,0.7055513878469617
0.9905188306557808,0.7053638409602401
0.9905163329820864,0.7051762940735183
0.9907773386034255,0.7051762940735183
0.9907749077490775,0.7049887471867967
0.9907724756129712,0.704801200300075
0.9907700421940928,0.7046136534133534
0.9907676074914271,0.7044261065266316
0.9907651715039578,0.70423855963991
0.9907627342306677,0.7040510127531883
0.9907602956705386,0.7038634658664666
0.9907578558225508,0.7036759189797449
0.9907554146856841,0.7034883720930233
0.9907529722589168,0.7033008252063015
0.9907505285412262,0.7031132783195799
0.9907480835315887,0.7029257314328582
0.9907456372289793,0.7027381845461366
0.9907431896323724,0.7025506376594148
0.9907407407407407,0.7023630907726932
0.9907382905530564,0.7021755438859715
0.9907358390682901,0.7019879969992499
0.9907333862854117,0.7018004501125281
0.9907309322033898,0.7016129032258065
0.990728476821192,0.7014253563390848
0.9907260201377849,0.7012378094523631
0.9907235621521335,0.7010502625656414
0.9907211028632026,0.7008627156789198
0.9907186422699549,0.700675168792198
0.9907161803713528,0.7004876219054764
0.9907137171663571,0.7003000750187547
0.9907112526539278,0.7001125281320331
0.9907087868330237,0.6999249812453113
0.9907063197026023,0.6997374343585896
0.9907038512616202,0.699549887471868
0.990701381509033,0.6993623405851462
0.9906989104437949,0.6991747936984246
0.9906964380648591,0.6989872468117029
0.9906939643711778,0.6987996999249813
0.9906914893617021,0.6986121530382595
0.9906890130353817,0.6984246061515379
0.9906865353911655,0.6982370592648162
0.9906840564280011,0.6980495123780945
0.990681576144835,0.6978619654913728
0.9906790945406125,0.6976744186046512
0.9906766116142781,0.6974868717179294
0.9906741273647749,0.6972993248312078
0.9906716417910447,0.6971117779444861
0.9906691548920288,0.6969242310577645
0.9906666666666667,0.6967366841710427
0.9906641771138971,0.6965491372843211
0.9906616862326574,0.6963615903975994
0.9906591940218842,0.6961740435108777
0.9906567004805126,0.695986496624156
0.9906542056074766,0.6957989497374344
0.9906517094017094,0.6956114028507127
0.9906492118621427,0.695423855963991
0.9909139497594869,0.695423855963991
0.9909115209836942,0.6952363090772693
0.990909090909091,0.6950487621905477
0.990906659534635,0.6948612153038259
0.990904226859283,0.6946736684171043
0.9909017928819909,0.6944861215303826
0.9908993576017131,0.694298574643661
0.9908969210174029,0.6941110277569392
0.9908944831280129,0.6939234808702176
0.990892043932494,0.6937359339834959
0.9908896034297964,0.6935483870967742
0.9908871616188689,0.6933608402100525
0.9908847184986596,0.6931732933233309
0.9908822740681148,0.6929857464366092
0.9908798283261803,0.6927981995498874
0.9908773812718004,0.6926106526631658
0.9908749329039184,0.6924231057764441
0.9908724832214765,0.6922355588897224
0.9908700322234156,0.6920480120030007
0.9911361804995971,0.6920480120030007
0.9911337990327781,0.6918604651162791
0.9914001612469766,0.6918604651162791
0.9913978494623656,0.6916729182295573
0.9913955364345254,0.6914853713428357
0.991393222162453,0.691297824456114
0.991390906645144,0.6911102775693924
0.9913885898815931,0.6909227306826706
0.9913862718707941,0.690735183795949
0.9913839526117394,0.6905476369092273
0.9913816321034205,0.6903600900225056
0.9913793103448276,0.6901725431357839
0.9913769873349502,0.6899849962490623
0.9913746630727763,0.6897974493623406
0.991372337557293,0.6896099024756189
0.9913700107874865,0.6894223555888972
0.9913676827623416,0.6892348087021756
0.9913653534808419,0.6890472618154538
0.9913630229419703,0.6888597149287322
0.9913606911447084,0.6886721680420105
0.9913583580880367,0.6884846211552889
0.9913560237709347,0.6882970742685671
0.9913536881923805,0.6881095273818455
0.9913513513513513,0.6879219804951238
0.9913490132468235,0.6877344336084021
0.9913466738777718,0.6875468867216804
0.9913443332431702,0.6873593398349588
0.9913419913419913,0.687171792948237
0.9913396481732071,0.6869842460615154
0.9913373037357878,0.6867966991747937
0.991334958028703,0.6866091522880721
0.991332611050921,0.6864216054013503
0.9913302628014088,0.6862340585146287
0.9913279132791328,0.686046511627907
0.9913255624830577,0.6858589647411854
0.9913232104121475,0.6856714178544636
0.9913208570653648,0.6854838709677419
0.9913185024416712,0.6852963240810203
0.9913161465400271,0.6851087771942985
0.991313789359392,0.6849212303075769
0.9913114308987239,0.6847336834208552
0.9913090711569799,0.6845461365341335
0.991306710133116,0.6843585896474118
0.991304347826087,0.6841710427606902
0.9915737972275075,0.6841710427606902
0.9915715062533986,0.6839834958739685
0.9915692140331792,0.6837959489872468
0.9915669205658324,0.6836084021005251
0.9918367346938776,0.6836084021005251
0.9918345127925966,0.6834208552138035
0.9918322896814593,0.6832333083270817
0.9918300653594772,0.6830457614403601
0.9918278398256606,0.6828582145536384
0.9918256130790191,0.6826706676669168
0.9918233851185609,0.682483120780195
0.9918211559432933,0.6822955738934734
0.9918189255522225,0.6821080270067517
0.9918166939443536,0.68192048012003
0.9918144611186903,0.6817329332333083
0.9918122270742358,0.6815453863465867
0.9918099918099919,0.681357839459865
0.991807755324959,0.6811702925731433
0.9918055176181371,0.6809827456864216
0.9918032786885246,0.6807951987997
0.9918010385351189,0.6806076519129782
0.9917987971569163,0.6804201050262566
0.9917965545529123,0.6802325581395349
0.9917943107221007,0.6800450112528132
0.9917920656634747,0.6798574643660915
0.9917898193760263,0.6796699174793699
0.9917875718587462,0.6794823705926482
0.9917853231106243,0.6792948237059265
0.9917830731306492,0.6791072768192048
0.9917808219178083,0.6789197299324832
0.991778569471088,0.6787321830457614
0.9917763157894737,0.6785446361590397
0.9917740608719495,0.6783570892723181
0.9917718047174986,0.6781695423855963
0.9917695473251029,0.6779819954988747
0.9917672886937431,0.677794448612153
0.9917650288223991,0.6776069017254314
0.9917627677100495,0.6774193548387096
0.9920351551771491,0.6774193548387096
0.9920329670329671,0.677231807951988
0.9920307776861775,0.6770442610652663
0.9920285871357889,0.6768567141785446
0.9920263953808084,0.6766691672918229
0.992024202420242,0.6764816204051013
0.992022008253095,0.6762940735183796
0.9920198128783709,0.6761065266316579
0.9920176162950729,0.6759189797449362
0.9920154185022027,0.6757314328582146
0.9920132194987606,0.6755438859714928
0.9920110192837466,0.6753563390847712
0.9920088178561587,0.6751687921980495
0.9920066152149944,0.6749812453113279
0.9920044113592501,0.6747936984246061
0.9920022062879206,0.6746061515378845
0.992,0.6744186046511628
0.9919977924944813,0.6742310577644411
0.9922715981231024,0.6742310577644411
0.9922694643843181,0.6740435108777194
0.992267329466998,0.6738559639909978
0.9922651933701657,0.673668417104276
0.9922630560928434,0.6734808702175544
0.992260917634052,0.6732933233308327
0.9922587779928117,0.6731057764441111
0.9922566371681416,0.6729182295573893
0.9922544951590595,0.6727306826706677
0.9922523519645822,0.672543135783946
0.9922502075837254,0.6723555888972244
0.9922480620155039,0.6721680420105026
0.992245915258931,0.671980495123781
0.9922437673130194,0.6717929482370593
0.9922416181767802,0.6716054013503376
0.9922394678492239,0.6714178544636159
0.9922373163293596,0.6712303075768942
0.9922351636161952,0.6710427606901725
0.9922330097087378,0.6708552138034508
0.9922308546059934,0.6706676669167292
0.9922286983069665,0.6704801200300075
0.9922265408106608,0.6702925731432858
0.9922243821160789,0.6701050262565641
0.9922222222222222,0.6699174793698425
0.9922200611280911,0.6697299324831207
0.9922178988326849,0.6695423855963991
0.9922157353350014,0.6693548387096774
0.9922135706340378,0.6691672918229558
0.99221140472879,0.668979744936234
0.9922092376182526,0.6687921980495124
0.9922070693014194,0.6686046511627907
0.9922048997772829,0.668417104276069
0.9922027290448343,0.6682295573893473
0.9922005571030641,0.6680420105026257
0.9921983839509613,0.667854463615904
0.992196209587514,0.6676669167291823
0.9921940340117089,0.6674793698424606
0.9921918572225321,0.667291822955739
0.992189679218968,0.6671042760690172
0.9921875,0.6669167291822956
0.9921853195646106,0.6667291822955739
0.9921831379117811,0.6665416354088523
0.9921809550404915,0.6663540885221305
0.9921787709497206,0.6661665416354089
0.9921765856384465,0.6659789947486872
0.9921743991056456,0.6657914478619655
0.9921722113502935,0.6656039009752438
0.9921700223713646,0.6654163540885222
0.9921678321678322,0.6652288072018004
0.9921656407386682,0.6650412603150788
0.9921634480828435,0.6648537134283571
0.9921612541993281,0.6646661665416355
0.9921590590870905,0.6644786196549137
0.9921568627450981,0.6642910727681921
0.9921546651723172,0.6641035258814704
0.992152466367713,0.6639159789947486
0.9921502663302495,0.663728432108027
0.9921480650588895,0.6635408852213053
0.9921458625525946,0.6633533383345837
0.9921436588103255,0.6631657914478619
0.9921414538310412,0.6629782445611403
0.9921392476137002,0.6627906976744186
0.9921370401572592,0.6626031507876969
0.9921348314606742,0.6624156039009752
0.9921326215228997,0.6622280570142536
0.9921304103428893,0.6620405101275318
0.9921281979195952,0.6618529632408102
0.9921259842519685,0.6616654163540885
0.9921237693389592,0.6614778694673669
0.9924029262802476,0.6614778694673669
0.9924007880664227,0.6612903225806451
0.9923986486486487,0.6611027756939235
0.9923965080259082,0.6609152288072018
0.9923943661971831,0.6607276819204801
0.9923922231614539,0.6605401350337584
0.9923900789177001,0.6603525881470368
0.9923879334649,0.660165041260315
0.9923857868020305,0.6599774943735934
0.9923814898419865,0.6596024006001501
0.9923793395427604,0.6594148537134283
0.9923771880293619,0.6592273068267067
0.9923750353007625,0.659039759939985
0.9923728813559322,0.6588522130532634
0.99237072619384,0.6586646661665416
0.9923685698134539,0.65847711927982
0.9923664122137404,0.6582895723930983
0.9923642533936652,0.6581020255063766
0.9923620933521924,0.6579144786196549
0.9923599320882852,0.6577269317329333
0.9923577696009057,0.6575393848462115
0.9923556058890147,0.6573518379594899
0.9923534409515717,0.6571642910727682
0.9923512747875354,0.6569767441860465
0.9923491073958629,0.6567891972993248
0.9923469387755102,0.6566016504126031
0.9923447689254323,0.6564141035258815
0.9923425978445831,0.6562265566391597
0.9923404255319149,0.6560390097524381
0.9923382519863791,0.6558514628657164
0.992336077206926,0.6556639159789948
0.9923339011925043,0.655476369092273
0.9923317239420619,0.6552888222055514
0.9923295454545454,0.6551012753188297
0.9923273657289002,0.654913728432108
0.9923251847640705,0.6547261815453863
0.9923230025589992,0.6545386346586647
0.992320819112628,0.654351087771943
0.9923186344238976,0.6541635408852213
0.9923164484917473,0.6539759939984996
0.9923142613151152,0.653788447111778
0.9923120728929385,0.6536009002250562
0.9923098832241527,0.6534133533383346
0.9923076923076923,0.6532258064516129
0.9923055001424907,0.6530382595648913
0.99230330672748,0.6528507126781695
0.99258625605931,0.6528507126781695
0.9925841414717627,0.6526631657914479
0.9925820256776035,0.6524756189047262
0.992865296803653,0.6524756189047262
0.9928632600628033,0.6522880720180045
0.9928612221587664,0.6521005251312828
0.9928591830905455,0.6519129782445612
0.9928571428571429,0.6517254313578394
0.9928551014575593,0.6515378844711178
0.9928530588907948,0.6513503375843961
0.9928510151558478,0.6511627906976745
0.9928489702517163,0.6509752438109527
0.9931330472103004,0.6509752438109527
0.9931310818546079,0.6507876969242311
0.9931291153736044,0.6506001500375094
0.993127147766323,0.6504126031507877
0.9931251790317961,0.650225056264066
0.9931232091690544,0.6500375093773444
0.9931212381771282,0.6498499624906227
0.9931192660550459,0.6496624156039009
0.9931172928018354,0.6494748687171793
0.9931153184165232,0.6492873218304576
0.9931133428981349,0.6490997749437359
0.9931113662456946,0.6489122280570142
0.9931093884582257,0.6487246811702926
0.9931074095347502,0.6485371342835708
0.993105429474289,0.6483495873968492
0.993103448275862,0.6481620405101275
0.993101465938488,0.6479744936234059
0.9930994824611846,0.6477869467366841
0.9930974978429681,0.6475993998499625
0.9930955120828538,0.6474118529632408
0.9930935251798562,0.6472243060765192
0.9930915371329879,0.6470367591897974
0.9930895479412611,0.6468492123030758
0.9930875576036866,0.6466616654163541
0.993085566119274,0.6464741185296324
0.9930835734870317,0.6462865716429107
0.9930815797059671,0.6460990247561891
0.9930795847750865,0.6459114778694673
0.9930775886933949,0.6457239309827457
0.9930755914598961,0.645536384096024
0.9930735930735931,0.6453488372093024
0.9930715935334873,0.6451612903225806
0.9930695928385793,0.644973743435859
0.9930675909878682,0.6447861965491373
0.9930655879803525,0.6445986496624156
0.9930635838150289,0.6444111027756939
0.9930615784908933,0.6442235558889723
0.9930595720069404,0.6440360090022506
0.9930575643621637,0.6438484621155289
0.9930555555555556,0.6436609152288072
0.9930535455861071,0.6434733683420856
0.9930515344528084,0.6432858214553638
0.9930495221546481,0.6430982745686422
0.9930475086906141,0.6429107276819205
0.9930454940596929,0.6427231807951987
0.9930434782608696,0.6425356339084771
0.9930414612931284,0.6423480870217554
0.9930394431554525,0.6421605401350338
0.9930374238468234,0.641972993248312
0.9930354033662218,0.6417854463615904
0.993033381712627,0.6415978994748687
0.9930313588850174,0.641410352588147
0.99302933488237,0.6412228057014253
0.9930273097036607,0.6410352588147037
0.993025283347864,0.640847711927982
0.9930232558139535,0.6406601650412603
0.9930212271009015,0.6404726181545386
0.9930191972076788,0.640285071267817
0.9930171661332557,0.6400975243810952
0.9930151338766007,0.6399099774943736
0.9930131004366812,0.6397224306076519
0.9933022714036109,0.6397224306076519
0.9933003204194581,0.6395348837209303
0.9932983682983683,0.6393473368342085
0.9932964150393472,0.6391597899474869
0.9932944606413994,0.6389722430607652
0.9932925051035287,0.6387846961740435
0.9932905484247374,0.6385971492873218
0.9932885906040269,0.6384096024006002
0.993286631640397,0.6382220555138785
0.9932846715328467,0.6380345086271568
0.9932827102803738,0.6378469617404351
0.9932807478819748,0.6376594148537135
0.9932787843366452,0.6374718679669917
0.9932768196433791,0.6372843210802701
0.9932748538011696,0.6370967741935484
0.9932728868090085,0.6369092273068268
0.9932709186658865,0.636721680420105
0.9932689493707931,0.6365341335333834
0.9932669789227166,0.6363465866466617
0.9932650073206443,0.63615903975994
0.9932630345635618,0.6359714928732183
0.9932610606504542,0.6357839459864967
0.9932590855803048,0.635596399099775
0.9932571093520962,0.6354088522130532
0.9932551319648094,0.6352213053263316
0.9932531534174245,0.6350337584396099
0.9932511737089202,0.6348462115528882
0.9932491928382742,0.6346586646661665
0.9932472108044628,0.6344711177794449
0.9932452276064611,0.6342835708927231
0.9932432432432432,0.6340960240060015
0.9932412577137819,0.6339084771192798
0.9932392710170488,0.6337209302325582
0.9932372831520141,0.6335333833458364
0.9932352941176471,0.6333458364591148
0.9932333039129155,0.6331582895723931
0.9932313125367863,0.6329707426856714
0.993229319988225,0.6327831957989497
0.9932273262661955,0.6325956489122281
0.9932253313696613,0.6324081020255063
0.993223335297584,0.6322205551387847
0.9932213380489242,0.632033008252063
0.9932193396226415,0.6318454613653414
0.9935122382777941,0.6318454613653414
0.9935103244837759,0.6316579144786196
0.9935064935064936,0.6312828207051763
0.9935045763212282,0.6310952738184546
0.993502658003544,0.6309077269317329
0.9935007385524373,0.6307201800450113
0.9934988179669031,0.6305326331582896
0.9934968962459355,0.6303450862715679
0.9934949733885275,0.6301575393848462
0.9934930493936706,0.6299699924981246
0.993491124260355,0.6297824456114028
0.9934891979875703,0.6295948987246812
0.9934872705743043,0.6294073518379595
0.993485342019544,0.6292198049512379
0.9934834123222749,0.6290322580645161
0.9934814814814815,0.6288447111777945
0.9937759336099585,0.6288447111777945
0.9937740883486511,0.6286571642910728
0.9937722419928826,0.628469617404351
0.993770394541679,0.6282820705176294
0.9937685459940653,0.6280945236309077
0.993766696349065,0.627906976744186
0.9937648456057007,0.6277194298574643
0.9937629937629938,0.6275318829707427
0.9937611408199644,0.627344336084021
0.9937592867756315,0.6271567891972993
0.9937574316290131,0.6269692423105776
0.9937555753791257,0.626781695423856
0.9937537180249851,0.6265941485371342
0.9937518595656055,0.6264066016504126
0.99375,0.6262190547636909
0.9937481393271808,0.6260315078769693
0.9937462775461584,0.6258439609902475
0.9937444146559428,0.6256564141035259
0.9937425506555423,0.6254688672168042
0.9937406855439642,0.6252813203300825
0.9937388193202147,0.6250937734433608
0.9937369519832986,0.6249062265566392
0.9937350835322196,0.6247186796699175
0.9937332139659804,0.6245311327831958
0.993731343283582,0.6243435858964741
0.9937294714840251,0.6241560390097525
0.9937275985663082,0.6239684921230307
0.9937257245294293,0.6237809452363091
0.9937238493723849,0.6235933983495874
0.9937219730941704,0.6234058514628658
0.99372009569378,0.623218304576144
0.9940173496859108,0.623218304576144
0.9940155595451825,0.6230307576894224
0.9940137683328345,0.6228432108027007
0.9940119760479041,0.622655663915979
0.994010182689428,0.6224681170292573
0.994008388256441,0.6222805701425357
0.9940065927479772,0.622093023255814
0.9940047961630696,0.6219054763690923
0.9940029985007496,0.6217179294823706
0.994001199760048,0.621530382595649
0.993999399939994,0.6213428357089272
0.9939975990396158,0.6211552888222055
0.9939957970579406,0.6209677419354839
0.993993993993994,0.6207801950487621
0.9939921898468008,0.6205926481620405
0.9939903846153846,0.6204051012753188
0.9939885782987676,0.6202175543885972
0.9939867708959711,0.6200300075018754
0.9939849624060151,0.6198424606151538
0.9939831528279182,0.6196549137284321
0.9939813421606981,0.6194673668417104
0.9939795304033715,0.6192798199549887
0.9939777175549533,0.6190922730682671
0.9939759036144579,0.6189047261815454
0.9939740885808979,0.6187171792948237
0.9939722724532851,0.618529632408102
0.9939704552306301,0.6183420855213804
0.9939686369119421,0.6181545386346586
0.9939668174962293,0.617966991747937
0.9939649969824985,0.6177794448612153
0.9939631753697555,0.6175918979744937
0.9939613526570048,0.6174043510877719
0.9939595288432498,0.6172168042010503
0.9939558779087337,0.6168417104276069
0.9939540507859734,0.6166541635408852
0.9939522225582098,0.6164666166541636
0.9939503932244405,0.6162790697674418
0.9939485627836612,0.6160915228807202
0.9939467312348669,0.6159039759939985
0.9939448985770512,0.6157164291072769
0.9939430648092066,0.6155288822205551
0.9939412299303242,0.6153413353338335
0.9939393939393939,0.6151537884471118
0.9939375568354046,0.6149662415603901
0.9939357186173439,0.6147786946736684
0.9939338792841977,0.6145911477869468
0.9939320388349514,0.614403600900225
0.9939301972685888,0.6142160540135033
0.9939283545840923,0.6140285071267817
0.9939265107804434,0.61384096024006
0.9939246658566221,0.6136534133533383
0.9939228198116075,0.6134658664666166
0.993920972644377,0.613278319579895
0.993919124353907,0.6130907726931732
0.9939172749391727,0.6129032258064516
0.9939154243991482,0.6127156789197299
0.9939135727328059,0.6125281320330083
0.9939117199391172,0.6123405851462865
0.9939098660170523,0.6121530382595649
0.9939080109655802,0.6119654913728432
0.9939061547836685,0.6117779444861215
0.9939042974702834,0.6115903975993998
0.9939024390243902,0.6114028507126782
0.9939005794449527,0.6112153038259565
0.9938987187309335,0.6110277569392348
0.9938968568812938,0.6108402100525131
0.9938949938949939,0.6106526631657915
0.9938931297709923,0.6104651162790697
0.9938912645082468,0.6102775693923481
0.9938893981057134,0.6100900225056264
0.9938875305623472,0.6099024756189048
0.9938856618771018,0.609714928732183
0.9938837920489296,0.6095273818454614
0.9938819210767819,0.6093398349587397
0.9938800489596084,0.609152288072018
0.9938781756963575,0.6089647411852963
0.9938763012859767,0.6087771942985747
0.9938744257274119,0.608589647411853
0.9938725490196079,0.6084021005251313
0.9938706711615078,0.6082145536384096
0.9938687921520539,0.608027006751688
0.9938669119901871,0.6078394598649662
0.9938650306748467,0.6076519129782446
0.9938631482049709,0.6074643660915229
0.9938612645794966,0.6072768192048013
0.9938593797973595,0.6070892723180795
0.9938574938574939,0.6069017254313578
0.9938556067588326,0.6067141785446362
0.9938537185003073,0.6065266316579144
0.9938518290808485,0.6063390847711928
0.993849938499385,0.6061515378844711
0.9938480467548446,0.6059639909977494
0.9938461538461538,0.6057764441110277
0.9938442597722376,0.6055888972243061
0.9938423645320197,0.6054013503375844
0.9938404681244225,0.6052138034508627
0.9938385705483672,0.605026256564141
0.9938366718027735,0.6048387096774194
0.9938347718865598,0.6046511627906976
0.9938328707986432,0.604463615903976
0.9938309685379395,0.6042760690172543
0.9938290651033631,0.6040885221305327
0.9938271604938271,0.6039009752438109
0.9938252547082432,0.6037134283570893
0.993823347745522,0.6035258814703676
0.9938214396045721,0.6033383345836459
0.9938195302843016,0.6031507876969242
0.9938176197836167,0.6029632408102026
0.9938157081014224,0.6027756939234808
0.9938137952366223,0.6025881470367592
0.9938118811881188,0.6024006001500375
0.9938099659548127,0.6022130532633159
0.9938080495356038,0.6020255063765941
0.9938061319293899,0.6018379594898725
0.9938042131350682,0.6016504126031508
0.9938022931515339,0.6014628657164292
0.9938003719776813,0.6012753188297074
0.993798449612403,0.6010877719429858
0.9937965260545906,0.6009002250562641
0.9937946013031337,0.6007126781695424
0.9937926753569212,0.6005251312828207
0.9937907482148401,0.6003375843960991
0.9940993788819876,0.6003375843960991
0.9940975458216837,0.6001500375093773
0.9940957116221255,0.5999624906226556
0.9940938762822505,0.599774943735934
0.994092039800995,0.5995873968492123
0.9940902021772939,0.5993998499624906
0.9940883634100809,0.5992123030757689
0.9940865234982882,0.5990247561890473
0.9940846824408468,0.5988372093023255
0.9940828402366864,0.5986496624156039
0.9940809968847352,0.5984621155288822
0.9940791523839202,0.5982745686421606
0.9940773067331671,0.5980870217554388
0.9940754599314,0.5978994748687172
0.9940736119775421,0.5977119279819955
0.9940717628705148,0.5975243810952738
0.9940699126092385,0.5973368342085521
0.9940680611926319,0.5971492873218305
0.9940662086196127,0.5969617404351087
0.9940643548890972,0.5967741935483871
0.9940625,0.5965866466616654
0.9940606439512347,0.5963990997749438
0.9940587867417136,0.596211552888222
0.9940569283703472,0.5960240060015004
0.9940550688360451,0.5958364591147787
0.9940532081377151,0.595648912228057
0.9940513462742643,0.5954613653413353
0.9940494832445975,0.5952738184546137
0.9940476190476191,0.595086271567892
0.9940457536822312,0.5948987246811703
0.9940438871473354,0.5947111777944486
0.9940420194418313,0.594523630907727
0.9940401505646174,0.5943360840210052
0.9940382805145905,0.5941485371342836
0.9940364092906466,0.5939609902475619
0.9940345368916798,0.5937734433608403
0.9940326633165829,0.5935858964741185
0.9940307885642475,0.5933983495873969
0.9940289126335637,0.5932108027006752
0.9940270355234203,0.5930232558139535
0.9940251572327043,0.5928357089272318
0.994023277760302,0.5926481620405101
0.9940213971050975,0.5924606151537885
0.9940195152659742,0.5922730682670667
0.9940176322418136,0.5920855213803451
0.9940157480314961,0.5918979744936234
0.9940138626339005,0.5917104276069017
0.9940119760479041,0.59152288072018
0.9940100882723834,0.5913353338334584
0.9940081993062125,0.5911477869467366
0.9940063091482649,0.590960240060015
0.9940044177974124,0.5907726931732933
0.9940025252525253,0.5905851462865717
0.9940006315124724,0.5903975993998499
0.9939987365761213,0.5902100525131283
0.993996840442338,0.5900225056264066
0.9939949431099874,0.589834958739685
0.9939930445779324,0.5896474118529632
0.9939911448450348,0.5894598649662416
0.993989243910155,0.5892723180795199
0.9939873417721519,0.5890847711927982
0.9939854384298829,0.5888972243060765
0.993983533882204,0.5887096774193549
0.9939816281279696,0.5885221305326331
0.993979721166033,0.5883345836459115
0.9939778129952457,0.5881470367591898
0.9939759036144579,0.5879594898724682
0.9939739930225182,0.5877719429857464
0.9939720812182741,0.5875843960990248
0.9939701682005713,0.5873968492123031
0.993968253968254,0.5872093023255814
0.9939663385201651,0.5870217554388597
0.9939644218551461,0.5868342085521381
0.9939625039720369,0.5866466616654163
0.9939605848696758,0.5864591147786947
0.9942766295707473,0.5864591147786947
0.9942748091603053,0.586271567891973
0.9942729875914731,0.5860840210052514
0.9942711648631445,0.5858964741185296
0.994269340974212,0.5857089272318079
0.9942675159235669,0.5855213803450863
0.9942656897100988,0.5853338334583645
0.994263862332696,0.5851462865716429
0.9942620337902455,0.5849587396849212
0.9945790816326531,0.5849587396849212
0.9945773524720893,0.5847711927981996
0.9945756222080409,0.5845836459114778
0.994573890839451,0.5843960990247562
0.9945721583652618,0.5842085521380345
0.9945704247844139,0.5840210052513128
0.9945686900958467,0.5838334583645911
0.994566954298498,0.5836459114778695
0.9945652173913043,0.5834583645911477
0.9945634793732011,0.5832708177044261
0.9945617402431222,0.5830832708177044
0.99456,0.5828957239309828
0.9945582586427657,0.582708177044261
0.994556516170349,0.5825206301575394
0.9945547725816785,0.5823330832708177
0.9945530278756809,0.582145536384096
0.9945512820512821,0.5819579894973743
0.9945495351074062,0.5817704426106527
0.9945477870429763,0.581582895723931
0.9945460378569136,0.5813953488372093
0.9945442875481386,0.5812078019504876
0.9945425361155699,0.581020255063766
0.9945407835581246,0.5808327081770442
0.9945390298747189,0.5806451612903226
0.9945372750642674,0.5804576144036009
0.994535519125683,0.5802700675168793
0.9945337620578778,0.5800825206301575
0.9945320038597619,0.5798949737434359
0.9945302445302445,0.5797074268567142
0.994528484068233,0.5795198799699925
0.9945267224726336,0.5793323330832708
0.994524959742351,0.5791447861965492
0.9945231958762887,0.5789572393098275
0.9945214308733483,0.5787696924231058
0.9945196647324307,0.5785821455363841
0.9945178974524347,0.5783945986496624
0.9945161290322581,0.5782070517629407
0.994514359470797,0.578019504876219
0.9945125887669464,0.5778319579894974
0.9945108169195996,0.5776444111027756
0.9945090439276486,0.577456864216054
0.9945072697899838,0.5772693173293323
0.9945054945054945,0.5770817704426107
0.9945037180730683,0.5768942235558889
0.9945019404915912,0.5767066766691673
0.9945001617599483,0.5765191297824456
0.9944983818770227,0.576331582895724
0.9944966008416963,0.5761440360090022
0.9944948186528497,0.5759564891222806
0.9944930353093618,0.5757689422355589
0.9944912508101101,0.5755813953488372
0.9944894651539709,0.5753938484621155
0.9944876783398184,0.5752063015753939
0.9944858903665261,0.5750187546886721
0.9944841012329656,0.5748312078019505
0.9944823109380071,0.5746436609152288
0.9944805194805195,0.5744561140285072
0.9944787268593699,0.5742685671417854
0.9944769330734243,0.5740810202550638
0.994475138121547,0.5738934733683421
0.9944733420026007,0.5737059264816204
0.9944715447154472,0.5735183795948987
0.994469746258946,0.5733308327081771
0.9944679466319557,0.5731432858214554
0.9944661458333334,0.5729557389347337
0.9944643438619343,0.572768192048012
0.9944625407166123,0.5725806451612904
0.9944607363962202,0.5723930982745686
0.9944589308996089,0.572205551387847
0.9944571242256276,0.5720180045011253
0.9944553163731246,0.5718304576144037
0.9944535073409462,0.5716429107276819
0.9944516971279374,0.5714553638409603
0.9944498857329416,0.5712678169542386
0.9944480731548008,0.5710802700675168
0.9944462593923554,0.5708927231807952
0.9944444444444445,0.5707051762940735
0.9944426283099052,0.5705176294073518
0.994438992476284,0.5701425356339085
0.9944371727748691,0.5699549887471868
0.9944353518821604,0.5697674418604651
0.9944335297969875,0.5695798949737434
0.9944317065181788,0.5693923480870218
0.994429882044561,0.5692048012003
0.994428056374959,0.5690172543135784
0.9944262295081967,0.5688297074268567
0.9944244014430961,0.568642160540135
0.9944225721784777,0.5684546136534133
0.9944207417131605,0.5682670667666917
0.994418910045962,0.56807951987997
0.9944170771756978,0.5678919729932483
0.9944152431011827,0.5677044261065266
0.994413407821229,0.567516879219805
0.9944115713346483,0.5673293323330832
0.9944097336402499,0.5671417854463616
0.9944078947368421,0.5669542385596399
0.9944060546232313,0.5667666916729183
0.9944042132982225,0.5665791447861965
0.994402370760619,0.5663915978994749
0.9944005270092227,0.5662040510127532
0.9943986820428337,0.5660165041260315
0.9943968358602505,0.5658289572393098
0.9943949884602704,0.5656414103525882
0.9943931398416886,0.5654538634658665
0.9943912900032993,0.5652663165791448
0.9943894389438944,0.5650787696924231
0.9943875866622648,0.5648912228057015
0.9943857331571995,0.5647036759189797
0.994383878427486,0.5645161290322581
0.9943820224719101,0.5643285821455364
0.9943801652892562,0.5641410352588146
0.9943783068783069,0.563953488372093
0.9943764472378432,0.5637659414853713
0.9943745863666446,0.5635783945986497
0.9943727242634889,0.5633908477119279
0.9943708609271523,0.5632033008252063
0.9943689963564094,0.5630157539384846
0.9943671305500331,0.562828207051763
0.9943652635067949,0.5626406601650412
0.9943633952254642,0.5624531132783196
0.9943615257048093,0.5622655663915979
0.9943596549435966,0.5620780195048762
0.9943577829405907,0.5618904726181545
0.9943559096945551,0.5617029257314329
0.994354035204251,0.5615153788447111
0.9943521594684386,0.5613278319579895
0.9943502824858758,0.5611402850712678
0.9946808510638298,0.5611402850712678
0.9946790821416694,0.5609527381845462
0.9946773120425815,0.5607651912978244
0.994675540765391,0.5605776444111028
0.9946737683089214,0.5603900975243811
0.9946719946719946,0.5602025506376594
0.9946702198534311,0.5600150037509377
0.9946684438520493,0.5598274568642161
0.9946666666666667,0.5596399099774944
0.9946648882960987,0.5594523630907727
0.9946631087391594,0.559264816204051
0.9946613279946613,0.5590772693173294
0.9946595460614153,0.5588897224306076
0.9946577629382304,0.558702175543886
0.9946559786239145,0.5585146286571643
0.9946541931172737,0.5583270817704427
0.9946524064171123,0.5581395348837209
0.9946506185222334,0.5579519879969993
0.9946488294314382,0.5577644411102776
0.9946470391435263,0.5575768942235559
0.9946452476572959,0.5573893473368342
0.9946434549715434,0.5572018004501126
0.9946416610850636,0.5570142535633908
0.9946398659966499,0.5568267066766691
0.9946380697050938,0.5566391597899475
0.9946362722091854,0.5564516129032258
0.994634473507713,0.5562640660165041
0.9946326735994633,0.5560765191297824
0.9946308724832215,0.5558889722430608
0.994629070157771,0.555701425356339
0.9946272666218939,0.5555138784696174
0.9946254618743702,0.5553263315828957
0.9946236559139785,0.5551387846961741
0.9946218487394958,0.5549512378094523
0.9946200403496974,0.5547636909227307
0.9946182307433569,0.554576144036009
0.9946164199192463,0.5543885971492873
0.994614607876136,0.5542010502625656
0.9946127946127946,0.554013503375844
0.9946109801279892,0.5538259564891223
0.9946091644204852,0.5536384096024006
0.9946073474890462,0.5534508627156789
0.9946055293324343,0.5532633158289573
0.9946037099494098,0.5530757689422355
0.9946018893387314,0.5528882220555139
0.9946000674991563,0.5527006751687922
0.9945982444294396,0.5525131282820706
0.994596420128335,0.5523255813953488
0.9945945945945946,0.5521380345086272
0.9945927678269686,0.5519504876219055
0.9945909398242055,0.5517629407351838
0.9945891105850524,0.5515753938484621
0.9949255751014885,0.5515753938484621
0.9949238578680203,0.5513878469617405
0.9949221394719026,0.5512003000750187
0.9949204199119539,0.5510127531882971
0.9949186991869918,0.5508252063015754
0.994916977295832,0.5506376594148538
0.9949152542372881,0.550450112528132
0.9949135300101729,0.5502625656414104
0.9949118046132972,0.5500750187546887
0.9949100780454699,0.5498874718679669
0.994908350305499,0.5496999249812453
0.9949066213921901,0.5495123780945236
0.9949048913043478,0.549324831207802
0.9949031600407747,0.5491372843210802
0.9949014276002719,0.5489497374343586
0.9948996939816389,0.5487621905476369
0.9948979591836735,0.5485746436609152
0.9948962232051718,0.5483870967741935
0.9948944860449285,0.5481995498874719
0.9948927477017364,0.5480120030007501
0.9948910081743869,0.5478244561140285
0.9948892674616695,0.5476369092273068
0.9948875255623721,0.5474493623405852
0.9948857824752813,0.5472618154538634
0.9948840381991815,0.5470742685671418
0.9948822927328557,0.5468867216804201
0.9948805460750854,0.5466991747936985
0.9948787982246501,0.5465116279069767
0.9948770491803278,0.5463240810202551
0.9948752989408951,0.5461365341335334
0.9948735475051265,0.5459489872468117
0.9948717948717949,0.54576144036009
0.9948700410396717,0.5455738934733684
0.9948682860075265,0.5453863465866466
0.9948665297741273,0.545198799699925
0.9948647723382403,0.5450112528132033
0.9948630136986302,0.5448237059264817
0.9948612538540597,0.5446361590397599
0.9948594928032899,0.5444486121530383
0.9948577305450805,0.5442610652663166
0.9948559670781894,0.544073518379595
0.9948542024013722,0.5438859714928732
0.9948524365133836,0.5436984246061516
0.9948506694129763,0.5435108777194299
0.9948471315699072,0.5431357839459865
0.9948453608247423,0.5429482370592649
0.994843588862152,0.5427606901725431
0.9948418156808804,0.5425731432858214
0.9948400412796697,0.5423855963990998
0.9948382656572609,0.542198049512378
0.9951807228915662,0.542198049512378
0.9951790633608816,0.5420105026256564
0.9955218739235274,0.5420105026256564
0.9955203308063405,0.5418229557389347
0.9955187866253016,0.5416354088522131
0.9955172413793103,0.5414478619654913
0.9955156950672646,0.5412603150787697
0.9955141476880607,0.541072768192048
0.9955125992405938,0.5408852213053263
0.9955110497237569,0.5406976744186046
0.9955094991364422,0.540510127531883
0.9955079474775398,0.5403225806451613
0.9955063947459385,0.5401350337584396
0.9955048409405256,0.5399474868717179
0.9955032860601868,0.5397599399849963
0.9955017301038063,0.5395723930982745
0.9955001730702665,0.5393848462115529
0.9954986149584487,0.5391972993248312
0.9954970557672325,0.5390097524381096
0.9954954954954955,0.5388222055513878
0.9954939341421144,0.5386346586646662
0.9954923717059639,0.5384471117779445
0.9954908081859174,0.5382595648912228
0.9954892435808467,0.5380720180045011
0.9954876778896217,0.5378844711177795
0.9954861111111111,0.5376969242310577
0.995484543244182,0.5375093773443361
0.9954829742876998,0.5373218304576144
0.9954814042405283,0.5371342835708928
0.9954798331015299,0.536946736684171
0.9954782608695653,0.5367591897974494
0.9954766875434934,0.5365716429107277
0.995475113122172,0.536384096024006
0.9958217270194986,0.536384096024006
0.9958202716823407,0.5361965491372843
0.9958188153310105,0.5360090022505627
0.9958173579644476,0.535821455363841
0.99581589958159,0.5356339084771192
0.9958144401813742,0.5354463615903976
0.9958129797627355,0.5352588147036759
0.9958115183246073,0.5350712678169542
0.9958100558659218,0.5348837209302325
0.9958071278825996,0.5345086271567892
0.9958056623558197,0.5343210802700675
0.9958041958041958,0.5341335333833458
0.9958027282266527,0.5339459864966242
0.9958012596221134,0.5337584396099024
0.9957997899894995,0.5335708927231808
0.9957983193277311,0.5333833458364591
0.9957968476357268,0.5331957989497375
0.9957953749124037,0.5330082520630157
0.9957939011566772,0.5328207051762941
0.9957924263674615,0.5326331582895724
0.9957909505436688,0.5324456114028507
0.9957894736842106,0.532258064516129
0.9957879957879958,0.5320705176294074
0.9957865168539326,0.5318829707426856
0.9957850368809273,0.531695423855964
0.9957835558678847,0.5315078769692423
0.9957820738137083,0.5313203300825207
0.9957805907172996,0.5311327831957989
0.995779106577559,0.5309452363090773
0.995777621393385,0.5307576894223556
0.9957761351636748,0.530570142535634
0.995774647887324,0.5303825956489122
0.9957731595632265,0.5301950487621906
0.9957716701902748,0.5300075018754689
0.9957701797673599,0.5298199549887472
0.995768688293371,0.5296324081020255
0.9957671957671957,0.5294448612153039
0.9957657021877205,0.5292573143285821
0.9957642075538299,0.5290697674418605
0.9957627118644068,0.5288822205551388
0.9957612151183327,0.5286946736684172
0.9957597173144876,0.5285071267816954
0.9957582184517497,0.5283195798949737
0.9957567185289957,0.5281320330082521
0.9957552175451008,0.5279444861215303
0.9957537154989384,0.5277569392348087
0.9957522123893805,0.527569392348087
0.9957507082152974,0.5273818454613654
0.9957492029755579,0.5271942985746436
0.9957476966690291,0.527006751687922
0.9957461892945764,0.5268192048012003
0.9957431713373537,0.5264441110277569
0.9960965223562811,0.5264441110277569
0.9960951366702165,0.5262565641410353
0.99609375,0.5260690172543135
0.9960923623445825,0.5258814703675919
0.996090973702914,0.5256939234808702
0.9960895840739424,0.5255063765941486
0.9964438122332859,0.5255063765941486
0.9964425471362505,0.5253188297074268
0.99644128113879,0.5251312828207052
0.996440014239943,0.5249437359339835
0.9964387464387464,0.5247561890472618
0.9964374777342359,0.5245686421605401
0.9964362081254454,0.5243810952738185
0.9964349376114082,0.5241935483870968
0.9964336661911555,0.5240060015003751
0.9964323938637174,0.5238184546136534
0.9964311206281228,0.5236309077269318
0.9964298464833988,0.52344336084021
0.9964285714285714,0.5232558139534884
0.9964272954626653,0.5230682670667667
0.996783416726233,0.5230682670667667
0.9967822667143368,0.522880720180045
0.9967811158798283,0.5226931732933233
0.9967799642218247,0.5225056264066017
0.9967788117394416,0.52231807951988
0.9967776584317938,0.5221305326331583
0.9967765042979942,0.5219429857464366
0.9967753493371552,0.521755438859715
0.9967741935483871,0.5215678919729932
0.9967730369307995,0.5213803450862715
0.9967718794835008,0.5211927981995499
0.9971295299605311,0.5211927981995499
0.9971284996410624,0.5210052513128282
0.9971274685816877,0.5208177044261065
0.9971264367816092,0.5206301575393848
0.9971254042400287,0.5204426106526632
0.9971243709561467,0.5202550637659414
0.9971233369291622,0.5200675168792198
0.9971223021582734,0.5198799699924981
0.9971212666426772,0.5196924231057765
0.9971202303815695,0.5195048762190547
0.9971191933741448,0.5193173293323331
0.9971181556195965,0.5191297824456114
0.9971171171171171,0.5189422355588897
0.9971160778658976,0.518754688672168
0.997115037865128,0.5185671417854464
0.9971139971139971,0.5183795948987246
0.9971129556116926,0.518192048012003
0.9971119133574007,0.5180045011252813
0.997110870350307,0.5178169542385597
0.9971098265895953,0.5176294073518379
0.9971087820744489,0.5174418604651163
0.9971077368040492,0.5172543135783946
0.9971066907775769,0.517066766691673
0.9971056439942113,0.5168792198049512
0.9971045964531307,0.5166916729182296
0.997103548153512,0.5165041260315079
0.997102499094531,0.5163165791447862
0.9971014492753624,0.5161290322580645
0.9971003986951794,0.5159414853713429
0.9970993473531544,0.5157539384846211
0.9970982952484585,0.5155663915978995
0.9970972423802612,0.5153788447111778
0.9970961887477314,0.5151912978244562
0.9970951343500363,0.5150037509377344
0.9970940791863422,0.5148162040510128
0.997093023255814,0.5146286571642911
0.9970919665576155,0.5144411102775694
0.9970909090909091,0.5142535633908477
0.9970898508548564,0.514066016504126
0.9970887918486172,0.5138784696174044
0.9970877320713506,0.5136909227306826
0.9970866715222141,0.513503375843961
0.9970856102003643,0.5133158289572393
0.9970845481049563,0.5131282820705176
0.997083485235144,0.5129407351837959
0.9970824215900802,0.5127531882970743
0.9970813571689164,0.5125656414103525
0.997080291970803,0.5123780945236309
0.9970792259948886,0.5121905476369092
0.9970781592403214,0.5120030007501876
0.9970770917062477,0.5118154538634658
0.9970760233918129,0.5116279069767442
0.9970749542961609,0.5114403600900225
0.9970738844184345,0.5112528132033008
0.9970728137577753,0.5110652663165791
0.9970717423133236,0.5108777194298575
0.9970706700842182,0.5106901725431358
0.9970695970695971,0.5105026256564141
0.9970685232685965,0.5103150787696924
0.9970674486803519,0.5101275318829708
0.9970663733039971,0.509939984996249
0.9970652971386648,0.5097524381095274
0.9970642201834863,0.5095648912228057
0.9970631424375918,0.5093773443360841
0.9970620639001102,0.5091897974493623
0.997060984570169,0.5090022505626407
0.9970599044468945,0.508814703675919
0.9970588235294118,0.5086271567891973
0.9970577418168445,0.5084396099024756
0.9970566593083149,0.508252063015754
0.9970555760029445,0.5080645161290323
0.9970544918998527,0.5078769692423106
0.9970534069981584,0.5076894223555889
0.9970523212969786,0.5075018754688673
0.9970512347954295,0.5073143285821455
0.9970501474926253,0.5071267816954238
0.9970490593876798,0.5069392348087022
0.9970479704797048,0.5067516879219804
0.997046880767811,0.5065641410352588
0.9970457902511078,0.5063765941485371
0.9970446989287034,0.5061890472618155
0.9970436067997044,0.5060015003750937
0.9970425138632163,0.5058139534883721
0.9970414201183432,0.5056264066016504
0.997040325564188,0.5054388597149287
0.997039230199852,0.505251312828207
0.9970381340244354,0.5050637659414854
0.997037037037037,0.5048762190547637
0.9970359392367544,0.504688672168042
0.9970348406226834,0.5045011252813203
0.9970337411939192,0.5043135783945987
0.9970326409495549,0.5041260315078769
0.9970315398886828,0.5039384846211553
0.9970304380103935,0.5037509377344336
0.9970293353137765,0.503563390847712
0.9970282317979198,0.5033758439609902
0.99702712746191,0.5031882970742686
0.9970260223048327,0.5030007501875469
0.9970249163257716,0.5028132033008252
0.9970238095238095,0.5026256564141035
0.9970227018980276,0.5024381095273819
0.9970215934475056,0.5022505626406601
0.9970204841713222,0.5020630157539385
0.9970193740685543,0.5018754688672168
0.997018263138278,0.5016879219804952
0.9970171513795675,0.5015003750937734
0.9970160387914957,0.5013128282070518
0.9970149253731343,0.5011252813203301
0.9970138111235536,0.5009377344336085
0.9970126960418223,0.5007501875468867
0.9970115801270079,0.5005626406601651
0.9970104633781763,0.5003750937734434
0.9970093457943925,0.5001875468867217
0.9970082273747195,0.5
0.9970071081182192,0.4998124531132783
0.9970059880239521,0.49962490622655664
0.9970048670909771,0.49943735933983496
0.997003745318352,0.4992498124531133
0.997002622705133,0.4990622655663916
0.9970014992503748,0.4988747186796699
0.9970003749531309,0.49868717179294825
0.9969992498124531,0.49849962490622657
0.9969981238273922,0.4983120780195049
0.996996996996997,0.4981245311327832
0.9969958693203155,0.49793698424606153
0.9969947407963937,0.49774943735933985
0.9969936114242766,0.4975618904726182
0.9969924812030075,0.4973743435858965
0.9969913501316284,0.4971867966991748
0.9969902182091799,0.49699924981245314
0.9969890854347008,0.49681170292573146
0.9969879518072289,0.4966241560390098
0.9969868173258004,0.4964366091522881
0.9969856819894499,0.49624906226556637
0.9969845457972107,0.4960615153788447
0.9969834087481146,0.495873968492123
0.996982270841192,0.49568642160540133
0.9969811320754717,0.49549887471867965
0.9969799924499811,0.49531132783195797
0.9969788519637462,0.4951237809452363
0.9969777106157914,0.4949362340585146
0.9969765684051398,0.49474868717179293
0.9969754253308128,0.49456114028507125
0.9969742813918305,0.4943735933983496
0.9969731365872115,0.4941860465116279
0.9969719909159728,0.4939984996249062
0.9969708443771299,0.49381095273818454
0.996969696969697,0.49362340585146286
0.9969685486926866,0.4934358589647412
0.9969673995451099,0.4932483120780195
0.9969662495259765,0.4930607651912978
0.9969650986342944,0.49287321830457614
0.9969639468690702,0.49268567141785446
0.996962794229309,0.4924981245311328
0.9969616407140144,0.4923105776444111
0.9969604863221885,0.49212303075768943
0.9969593310528316,0.49193548387096775
0.996958174904943,0.49174793698424607
0.99695701787752,0.4915603900975244
0.9969558599695586,0.4913728432108027
0.9969547011800532,0.49118529632408103
0.996953541507997,0.49099774943735935
0.9969523809523809,0.4908102025506377
0.9969512195121951,0.490622655663916
0.9969500571864277,0.4904351087771943
0.9969488939740656,0.49024756189047264
0.9969477298740939,0.49006001500375096
0.9969465648854962,0.4898724681170293
0.9969453990072547,0.4896849212303076
0.9969442322383499,0.4894973743435859
0.9969430645777608,0.48930982745686424
0.9969418960244648,0.4891222805701425
0.9969407265774378,0.48893473368342083
0.9969395562356542,0.48874718679669915
0.9969383849980865,0.4885596399099775
0.9973200612557427,0.4885596399099775
0.9973190348525469,0.4883720930232558
0.9973180076628353,0.4881845461365341
0.9973169796857033,0.48799699924981244
0.9973159509202454,0.48780945236309076
0.997698504027618,0.48780945236309076
0.9976976208749041,0.4876219054763691
0.9976967370441459,0.4874343585896474
0.9976958525345622,0.4872468117029257
0.9976949673453708,0.48705926481620404
0.9976940814757879,0.48687171792948236
0.9976931949250288,0.4866841710427607
0.9976923076923077,0.486496624156039
0.9976914197768373,0.4863090772693173
0.9976905311778291,0.48612153038259565
0.9976896418944936,0.48593398349587397
0.99768875192604,0.4857464366091523
0.9976878612716763,0.4855588897224306
0.9976869699306091,0.48537134283570893
0.997686077902044,0.48518379594898725
0.9976851851851852,0.48499624906226557
0.9976842917792358,0.4848087021755439
0.9976833976833976,0.4846211552888222
0.9976825028968713,0.48443360840210054
0.9976816074188563,0.48424606151537886
0.9976807112485504,0.4840585146286572
0.9976798143851509,0.4838709677419355
0.997678916827853,0.4836834208552138
0.9976780185758514,0.48349587396849214
0.9976771196283392,0.48330832708177046
0.9976762199845082,0.4831207801950488
0.997675319643549,0.4829332333083271
0.9976744186046511,0.4827456864216054
0.9976735168670027,0.48255813953488375
0.9976726144297905,0.48237059264816207
0.9976717112922002,0.4821830457614404
0.9976708074534162,0.48199549887471865
0.9976699029126214,0.481807951987997
0.9976689976689976,0.4816204051012753
0.9976680917217257,0.4814328582145536
0.9976671850699844,0.48124531132783194
0.9976662777129521,0.48105776444111026
0.9976653696498055,0.4808702175543886
0.9976644608797197,0.4806826706676669
0.9976635514018691,0.4804951237809452
0.9976626412154266,0.48030757689422354
0.9976617303195635,0.48012003000750186
0.9976608187134502,0.4799324831207802
0.9976599063962559,0.4797449362340585
0.9976589933671479,0.4795573893473368
0.9976580796252927,0.47936984246061515
0.9976571651698555,0.47918229557389347
0.99765625,0.4789947486871718
0.9976553341148886,0.4788072018004501
0.9976544175136826,0.47861965491372843
0.9976535001955417,0.47843210802700675
0.9976525821596244,0.4782445611402851
0.997651663405088,0.4780570142535634
0.9976507439310884,0.4778694673668417
0.9976498237367802,0.47768192048012004
0.9976489028213166,0.47749437359339836
0.9976479811838495,0.4773068267066767
0.9976470588235294,0.477119279819955
0.9976461357395057,0.4769317329332333
0.9976452119309263,0.47674418604651164
0.9976442873969376,0.47655663915978996
0.997643362136685,0.4763690922730683
0.9976424361493124,0.4761815453863466
0.9976415094339622,0.4759939984996249
0.9976405819897759,0.47580645161290325
0.997639653815893,0.47561890472618157
0.9976387249114522,0.4754313578394599
0.9976377952755906,0.4752438109527382
0.9976368649074439,0.47505626406601653
0.9976359338061466,0.4748687171792948
0.9976350019708317,0.4746811702925731
0.9976340694006309,0.47449362340585144
0.9976331360946745,0.47430607651912976
0.9976322020520916,0.4741185296324081
0.9976312672720095,0.4739309827456864
0.9976303317535545,0.4737434358589647
0.9976293954958514,0.47355588897224304
0.9976284584980237,0.47336834208552137
0.9976275207591934,0.4731807951987997
0.997626582278481,0.472993248312078
0.9976256430550059,0.47280570142535633
0.997624703087886,0.47261815453863465
0.9976237623762376,0.47243060765191297
0.9976228209191759,0.4722430607651913
0.9976218787158145,0.4720555138784696
0.9976209357652657,0.47186796699174793
0.9976199920666402,0.47168042010502625
0.9976190476190476,0.4714928732183046
0.9976181024215959,0.4713053263315829
0.9976171564733916,0.4711177794448612
0.9976162097735399,0.47093023255813954
0.9976152623211447,0.47074268567141786
0.9976143141153081,0.4705551387846962
0.9976133651551312,0.4703675918979745
0.9976124154397135,0.4701800450112528
0.9976114649681529,0.46999249812453114
0.997610513739546,0.46980495123780946
0.9976095617529881,0.4696174043510878
0.9976086090075728,0.4694298574643661
0.9976076555023924,0.46924231057764443
0.9976067012365377,0.46905476369092275
0.9976057462090981,0.46886721680420107
0.9976047904191617,0.4686796699174794
0.9976038338658147,0.4684921230307577
0.9976028765481423,0.46830457614403603
0.9976019184652278,0.46811702925731435
0.9976009596161536,0.4679294823705927
0.9976,0.46774193548387094
0.9975990396158463,0.46755438859714926
0.9975980784627703,0.4673668417104276
0.9975971165398478,0.4671792948237059
0.9975961538461539,0.4669917479369842
0.9975951903807615,0.46680420105026255
0.9975942261427426,0.46661665416354087
0.9975932611311673,0.4664291072768192
0.9975922953451043,0.4662415603900975
0.997591328783621,0.46605401350337583
0.9975903614457832,0.46586646661665415
0.9975893933306549,0.4656789197299325
0.997588424437299,0.4654913728432108
0.9975874547647768,0.4653038259564891
0.997586484312148,0.46511627906976744
0.9975855130784709,0.46492873218304576
0.9975845410628019,0.4647411852963241
0.9975835682641966,0.4645536384096024
0.9975825946817083,0.4643660915228807
0.9975816203143894,0.46417854463615904
0.9975806451612903,0.46399099774943736
0.9975796692214602,0.4638034508627157
0.9975786924939467,0.463615903975994
0.9975777149777957,0.4634283570892723
0.9975767366720517,0.46324081020255065
0.9975757575757576,0.46305326331582897
0.9975747776879548,0.4628657164291073
0.997573797007683,0.4626781695423856
0.9975728155339806,0.46249062265566393
0.9975718332658843,0.46230307576894225
0.9975708502024292,0.46211552888222057
0.9975698663426489,0.4619279819954989
0.9975688816855753,0.4617404351087772
0.9975678962302391,0.46155288822205554
0.9975669099756691,0.46136534133533386
0.9975659229208925,0.4611777944486122
0.997564935064935,0.4609902475618905
0.997563946406821,0.4608027006751688
0.9975629569455727,0.4606151537884471
0.9975619666802112,0.4604276069017254
0.9975609756097561,0.4602400600150037
0.9975599837332249,0.46005251312828205
0.9975589910496339,0.45986496624156037
0.9975579975579976,0.4596774193548387
0.997557003257329,0.459489872468117
0.9975560081466395,0.45930232558139533
0.9975550122249389,0.45911477869467365
0.9975540154912352,0.458927231807952
0.9975530179445351,0.4587396849212303
0.9975520195838433,0.4585521380345086
0.9975510204081632,0.45836459114778694
0.9975500204164965,0.45817704426106526
0.9975490196078431,0.4579894973743436
0.9975480179812015,0.4578019504876219
0.9975470155355682,0.4576144036009002
0.9975460122699387,0.45742685671417854
0.997545008183306,0.45723930982745686
0.9975440032746623,0.4570517629407352
0.9975429975429976,0.4568642160540135
0.9975419909873003,0.4566766691672918
0.9975409836065574,0.45648912228057015
0.997539975399754,0.45630157539384847
0.9975389663658737,0.4561140285071268
0.9975379565038982,0.4559264816204051
0.9975369458128078,0.45573893473368343
0.9975359342915812,0.45555138784696175
0.9975349219391948,0.4553638409602401
0.9975339087546239,0.4551762940735184
0.9975328947368421,0.4549887471867967
0.9975318798848211,0.45480120030007504
0.9975308641975309,0.45461365341335336
0.9975298476739399,0.4544261065266317
0.9975288303130149,0.45423855963991
0.9975278121137207,0.4540510127531883
0.9975267930750206,0.45386346586646664
0.9975257731958763,0.45367591897974496
0.9975247524752475,0.45348837209302323
0.9975237309120925,0.45330082520630155
0.9975227085053675,0.45311327831957987
0.9975216852540273,0.4529257314328582
0.9975206611570248,0.4527381845461365
0.9975196362133113,0.45255063765941483
0.9975175837815474,0.4521755438859715
0.9975165562913907,0.4519879969992498
0.9975155279503105,0.4518004501125281
0.9975144987572494,0.45161290322580644
0.997513468711148,0.45142535633908476
0.9975124378109452,0.4512378094523631
0.9975114060555786,0.4510502625656414
0.9975103734439834,0.4508627156789197
0.9975093399750934,0.45067516879219804
0.997507270461155,0.4503000750187547
0.9975062344139651,0.450112528132033
0.9975051975051975,0.44992498124531133
0.997504159733777,0.44973743435858965
0.9975031210986267,0.44954988747186797
0.9975020815986678,0.4493623405851463
0.9975010412328197,0.4491747936984246
0.9975,0.44898724681170293
0.9974989578991247,0.44879969992498125
0.9974979149291076,0.4486121530382596
0.9974968710888611,0.4484246061515379
0.9974958263772955,0.4482370592648162
0.9974947807933194,0.44804951237809454
0.9974937343358395,0.44786196549137286
0.9974926870037609,0.4476744186046512
0.9974916387959866,0.4474868717179295
0.9974905897114178,0.4472993248312078
0.9974895397489539,0.44711177794448614
0.9974884889074926,0.44692423105776447
0.9974874371859297,0.4467366841710428
0.9974863845831587,0.4465491372843211
0.9974853310980721,0.4463615903975994
0.9974842767295597,0.4461740435108777
0.99748322147651,0.445986496624156
0.9974821653378095,0.44579894973743434
0.9974811083123426,0.44561140285071266
0.997480050398992,0.445423855963991
0.9974789915966387,0.4452363090772693
0.9974779319041615,0.4450487621905476
0.9974768713204374,0.44486121530382594
0.9974758098443416,0.44467366841710426
0.9974747474747475,0.4444861215303826
0.9974736842105263,0.4442985746436609
0.9974726200505476,0.4441110277569392
0.9974715549936789,0.44392348087021755
0.9974704890387859,0.44373593398349587
0.9974694221847322,0.4435483870967742
0.9974683544303797,0.4433608402100525
0.9974672857745884,0.44317329332333083
0.9974662162162162,0.44298574643660915
0.9974651457541192,0.4427981995498875
0.9974640743871513,0.4426106526631658
0.9974630021141649,0.4424231057764441
0.9974619289340102,0.44223555888972244
0.9974608548455354,0.44204801200300076
0.9974597798475868,0.4418604651162791
0.9974587039390089,0.4416729182295574
0.997457627118644,0.4414853713428357
0.9974565493853328,0.44129782445611404
0.9974554707379135,0.44111027756939236
0.9974543911752227,0.4409227306826707
0.9974522292993631,0.4405476369092273
0.9974511469838573,0.44036009002250565
0.9974500637484063,0.44017254313578397
0.9974489795918368,0.4399849962490623
0.9974478945129732,0.4397974493623406
0.9974468085106383,0.43960990247561893
0.9974457215836526,0.43942235558889725
0.9974446337308348,0.4392348087021755
0.9974435449510013,0.43904726181545384
0.9974424552429667,0.43885971492873216
0.9974413646055437,0.4386721680420105
0.9974402730375427,0.4384846211552888
0.9974391805377721,0.4382970742685671
0.9974380871050385,0.43810952738184544
0.9974369927381461,0.43792198049512376
0.9974358974358974,0.4377344336084021
0.9974348011970928,0.4375468867216804
0.9974337040205303,0.4373593398349587
0.9974326059050064,0.43717179294823705
0.997431506849315,0.43698424606151537
0.9974304068522484,0.4367966991747937
0.9974293059125964,0.436609152288072
0.997428204029147,0.43642160540135033
0.9974271012006861,0.43623405851462865
0.9974259974259975,0.436046511627907
0.9974248927038627,0.4358589647411853
0.9974237870330614,0.4356714178544636
0.9974226804123711,0.43548387096774194
0.9974215728405672,0.43529632408102026
0.9974204643164231,0.4351087771942986
0.9974193548387097,0.4349212303075769
0.9974182444061962,0.4347336834208552
0.9974160206718347,0.43435858964741186
0.997414907367514,0.4341710427606902
0.9974137931034482,0.4339834958739685
0.9974126778783958,0.4337959489872468
0.997411561691113,0.43360840210052515
0.9974104445403539,0.43342085521380347
0.9974093264248705,0.4332333083270818
0.9974082073434125,0.4330457614403601
0.9974070872947277,0.43285821455363843
0.9974059662775616,0.43267066766691675
0.9974048442906575,0.4324831207801951
0.9974037213327563,0.4322955738934734
0.9974025974025974,0.43210802700675166
0.9974014724989173,0.43192048012003
0.9973992197659298,0.4315453863465866
0.997398091934085,0.43135783945986494
0.9973969631236442,0.43117029257314327
0.9973958333333334,0.4309827456864216
0.9973947025618758,0.4307951987996999
0.9973935708079931,0.43060765191297823
0.9973924380704041,0.43042010502625655
0.9973913043478261,0.43023255813953487
0.9973901696389734,0.4300450112528132
0.9973890339425587,0.4298574643660915
0.9973878972572922,0.42966991747936983
0.9973867595818815,0.42948237059264815
0.9973856209150327,0.4292948237059265
0.997384481255449,0.4291072768192048
0.9973833406018316,0.4289197299324831
0.9973821989528796,0.42873218304576144
0.9973810563072893,0.42854463615903976
0.9973799126637555,0.4283570892723181
0.9973787680209698,0.4281695423855964
0.9973776223776224,0.4279819954988747
0.9973764757324005,0.42779444861215304
0.9973753280839895,0.42760690172543137
0.9973741794310722,0.4274193548387097
0.9973730297723292,0.427231807951988
0.9973718791064389,0.42704426106526633
0.9973707274320771,0.42685671417854465
0.9973695747479175,0.42666916729182297
0.9973684210526316,0.4264816204051013
0.9973672663448881,0.4262940735183796
0.9973661106233538,0.42610652663165793
0.997364953886693,0.42591897974493625
0.9973637961335676,0.4257314328582146
0.9973626373626374,0.4255438859714929
0.9973614775725593,0.4253563390847712
0.9973603167619886,0.42516879219804954
0.9973591549295775,0.4249812453113278
0.9973579920739762,0.4247936984246061
0.9973568281938326,0.42460615153788445
0.997355663287792,0.42441860465116277
0.9973544973544973,0.4242310577644411
0.9973533303925893,0.4240435108777194
0.9973521624007061,0.42385596399099773
0.9973509933774835,0.42366841710427605
0.9973498233215548,0.4234808702175544
0.997348652231551,0.4232933233308327
0.9973474801061007,0.423105776444111
0.9977885891198585,0.423105776444111
0.9977876106194691,0.42291822955738934
0.9977866312527667,0.42273068267066766
0.9977856510186005,0.422543135783946
0.9977846699158175,0.4223555888972243
0.9977836879432624,0.4221680420105026
0.9977827050997783,0.42198049512378094
0.9977817213842058,0.42179294823705926
0.9977807367953839,0.4216054013503376
0.9977797513321492,0.4214178544636159
0.9977787649933363,0.4212303075768942
0.9977777777777778,0.42104276069017255
0.9977767896843042,0.42085521380345087
0.9977758007117438,0.4206676669167292
0.9977748108589231,0.4204801200300075
0.9977738201246661,0.42029257314328583
0.9977718360071302,0.4199174793698425
0.9977708426214891,0.4197299324831208
0.9977698483496877,0.4195423855963991
0.99776885319054,0.41935483870967744
0.9977678571428571,0.41916729182295576
0.9977668602054489,0.4189797449362341
0.9977658623771224,0.4187921980495124
0.997764863656683,0.4186046511627907
0.9977638640429338,0.41841710427606904
0.9977628635346756,0.41822955738934736
0.9977618621307073,0.4180420105026257
0.9977598566308243,0.41766691672918227
0.9977588525324966,0.4174793698424606
0.9977578475336323,0.4172918229557389
0.9977568416330193,0.41710427606901723
0.9977558348294434,0.41691672918229555
0.9977548271216884,0.4167291822955739
0.9977538185085355,0.4165416354088522
0.9977528089887641,0.4163540885221305
0.997751798561151,0.41616654163540884
0.9977507872244714,0.41597899474868716
0.9977487618190004,0.4156039009752438
0.9977477477477478,0.4154163540885221
0.9977467327625056,0.41522880720180044
0.9977457168620378,0.41504126031507876
0.997744700045106,0.4148537134283571
0.9977436823104693,0.4146661665416354
0.9977426636568849,0.4144786196549137
0.9977416440831075,0.41429107276819205
0.9977406235878897,0.41410352588147037
0.9977396021699819,0.4139159789947487
0.9977385798281321,0.413728432108027
0.997737556561086,0.41354088522130533
0.9977365323675872,0.41335333833458365
0.9977355072463768,0.413165791447862
0.9977344811961939,0.4129782445611403
0.9977334542157752,0.4127906976744186
0.9977324263038548,0.41260315078769694
0.9977313974591652,0.41241560390097526
0.9977303676804358,0.4122280570142536
0.9977293369663942,0.4120405101275319
0.9977272727272727,0.41166541635408854
0.9977262391996362,0.41147786946736686
0.9977252047315741,0.4112903225806452
0.9977241693218024,0.4111027756939235
0.9977231329690346,0.4109152288072018
0.9977220956719818,0.41072768192048015
0.9977210574293528,0.4105401350337584
0.9977200182398541,0.41035258814703673
0.9977189781021898,0.41016504126031506
0.9977179370150616,0.4099774943735934
0.997716894977169,0.4097899474868717
0.9977158519872088,0.40960240060015
0.9977148080438757,0.40941485371342834
0.9977137631458619,0.40922730682670666
0.9977127172918573,0.409039759939985
0.9977116704805492,0.4088522130532633
0.9977106227106227,0.4086646661665416
0.9977095739807604,0.40847711927981994
0.9977085242896425,0.40828957239309827
0.9977074736359468,0.4081020255063766
0.9977053694355209,0.40772693173293323
0.9977043158861341,0.40753938484621155
0.9977032613688562,0.40735183795948987
0.9977022058823529,0.4071642910727682
0.9977011494252873,0.4069767441860465
0.9977000919963201,0.40678919729932483
0.9976990335941095,0.40660165041260315
0.9976979742173112,0.4064141035258815
0.9976969138645785,0.4062265566391598
0.9976958525345622,0.4060390097524381
0.9976947902259106,0.40585146286571644
0.9976937269372693,0.40566391597899476
0.997692662667282,0.4054763690922731
0.9976915974145891,0.4052888222055514
0.9976905311778291,0.4051012753188297
0.9976894639556377,0.40491372843210804
0.9976883957466481,0.40472618154538637
0.9976873265494912,0.4045386346586647
0.997686256362795,0.404351087771943
0.9976851851851852,0.40416354088522133
0.9976841130152848,0.40397599399849965
0.9976830398517146,0.40378844711177797
0.9976819656930923,0.4036009002250563
0.9976808905380334,0.40341335333833456
0.9976798143851509,0.4032258064516129
0.9976787372330548,0.4030382595648912
0.997677659080353,0.4028507126781695
0.9976765799256505,0.40266316579144784
0.99767549976755,0.40247561890472616
0.9976744186046511,0.4022880720180045
0.9976733364355514,0.4021005251312828
0.9976722532588455,0.4019129782445611
0.9976711690731253,0.40172543135783945
0.9976700838769804,0.40153788447111777
0.9976689976689976,0.4013503375843961
0.9976679104477612,0.4011627906976744
0.9976668222118525,0.40097524381095273
0.9976657329598506,0.40078769692423105
0.9976646426903316,0.4006001500375094
0.9976635514018691,0.4004126031507877
0.9976624590930341,0.400225056264066
0.9976613657623947,0.40003750937734434
0.9976602714085167,0.39984996249062266
0.9976591760299626,0.399662415603901
0.9976580796252927,0.3994748687171793
0.9976569821930646,0.3992873218304576
0.9976558837318331,0.39909977494373594
0.9976547842401501,0.39891222805701426
0.997653683716565,0.3987246811702926
0.9976525821596244,0.3985371342835709
0.9976514795678723,0.3983495873968492
0.9976503759398496,0.39816204051012755
0.997649271274095,0.39797449362340587
0.9976481655691439,0.3977869467366842
0.9976470588235294,0.3975993998499625
0.9976459510357816,0.39741185296324083
0.9976448422044277,0.39722430607651915
0.9976437323279924,0.3970367591897975
0.9976426214049976,0.3968492123030758
0.9976415094339622,0.3966616654163541
0.9976403964134025,0.39647411852963244
0.9981114258734656,0.39647411852963244
0.9981105337742088,0.3962865716429107
0.998109640831758,0.396099024756189
0.9981087470449173,0.39591147786946734
0.9981078524124882,0.39572393098274566
0.9981069569332702,0.395536384096024
0.9981060606060606,0.3953488372093023
0.9981051634296542,0.3951612903225806
0.9981042654028436,0.39497374343585895
0.9981033665244191,0.39478619654913727
0.9981024667931688,0.3945986496624156
0.9981015662078785,0.3944111027756939
0.9981006647673314,0.39422355588897223
0.9980997624703087,0.39403600900225055
0.9980988593155894,0.3938484621155289
0.9980979553019496,0.3936609152288072
0.9980970504281637,0.3934733683420855
0.9980952380952381,0.39309827456864216
0.9980943306336351,0.3929107276819205
0.998093422306959,0.3927231807951988
0.9980925131139723,0.3925356339084771
0.9980916030534351,0.39234808702175544
0.9980906921241051,0.39216054013503376
0.998088867654085,0.3917854463615904
0.9980879541108987,0.3915978994748687
0.9980870396939263,0.39141035258814705
0.9980861244019139,0.39122280570142537
0.9980852082336046,0.3910352588147037
0.9980842911877394,0.390847711927982
0.9980833732630571,0.39066016504126033
0.9980824544582934,0.39047261815453865
0.9980815347721822,0.390285071267817
0.9980806142034548,0.3900975243810953
0.9980796927508402,0.3899099774943736
0.9980787704130644,0.38972243060765194
0.9980778471888515,0.38953488372093026
0.9980769230769231,0.3893473368342086
0.9980759980759981,0.38915978994748684
0.9980750721847931,0.38897224306076517
0.9980741454020221,0.3887846961740435
0.9980732177263969,0.3885971492873218
0.9980722891566265,0.38840960240060013
0.9980713596914176,0.38822205551387845
0.9980704293294742,0.38803450862715677
0.9980694980694981,0.3878469617404351
0.9980685659101883,0.3876594148537134
0.9980676328502416,0.38747186796699173
0.9980666988883519,0.38728432108027006
0.9980657640232108,0.3870967741935484
0.9980648282535075,0.3869092273068267
0.9980638915779284,0.386721680420105
0.9980629539951574,0.38653413353338334
0.998062015503876,0.38634658664666166
0.998061076102763,0.38615903975994
0.9980601357904947,0.3859714928732183
0.9980591945657448,0.3857839459864966
0.9980582524271845,0.38559639909977494
0.9980573093734822,0.38540885221305327
0.9980563654033042,0.3852213053263316
0.9980554205153136,0.3850337584396099
0.9980544747081712,0.38484621155288823
0.9980535279805353,0.38465866466616655
0.9980525803310614,0.38447111777944487
0.9980516317584024,0.3842835708927232
0.9980506822612085,0.3840960240060015
0.9980497318381277,0.38390847711927983
0.9980487804878049,0.38372093023255816
0.9980478282088824,0.3835333833458365
0.998046875,0.3833458364591148
0.9980459208597948,0.3831582895723931
0.9980449657869013,0.38297074268567144
0.9980440097799511,0.38278319579894976
0.9980430528375733,0.3825956489122281
0.9980420949583945,0.3824081020255064
0.9980401763841255,0.382033008252063
0.9980392156862745,0.3818454613653413
0.998038254046101,0.38165791447861963
0.9980372914622179,0.38147036759189795
0.9980363279332352,0.3812828207051763
0.9980353634577603,0.3810952738184546
0.9985257985257985,0.3810952738184546
0.9985250737463127,0.3809077269317329
0.9985243482538121,0.38072018004501124
0.9985236220472441,0.38053263315828956
0.9985228951255539,0.3803450862715679
0.9985221674876847,0.3801575393848462
0.9985214391325776,0.3799699924981245
0.9985207100591716,0.37978244561140284
0.9985199802664035,0.37959489872468116
0.9985192497532083,0.3794073518379595
0.9985185185185185,0.3792198049512378
0.9985177865612648,0.3790322580645161
0.9985170538803757,0.37884471117779445
0.9985163204747775,0.37865716429107277
0.9985155863433943,0.3784696174043511
0.9985148514851485,0.3782820705176294
0.9985141158989599,0.37809452363090773
0.9985133795837463,0.37790697674418605
0.9985126425384234,0.3777194298574644
0.9985119047619048,0.3775318829707427
0.9985111662531018,0.377344336084021
0.9985104270109235,0.37715678919729934
0.9985096870342772,0.37696924231057766
0.9985089463220675,0.376781695423856
0.9985082048731975,0.3765941485371343
0.9985074626865672,0.3764066016504126
0.9985067197610752,0.37621905476369094
0.9985059760956175,0.37603150787696926
0.9985052316890882,0.3758439609902476
0.9985044865403788,0.3756564141035259
0.9985037406483791,0.3754688672168042
0.9985029940119761,0.37528132033008255
0.9985022466300549,0.37509377344336087
0.9985014985014985,0.37490622655663913
0.9985007496251874,0.37471867966991745
0.9985,0.3745311327831958
0.9984992496248124,0.3743435858964741
0.9984984984984985,0.3741560390097524
0.9984977466199298,0.37396849212303074
0.998496993987976,0.37378094523630906
0.9984962406015038,0.3735933983495874
0.9984954864593781,0.3734058514628657
0.9984947315604616,0.373218304576144
0.9984939759036144,0.37303075768942234
0.9984932194876946,0.37284321080270066
0.9984924623115577,0.372655663915979
0.9984917043740573,0.3724681170292573
0.9984909456740443,0.3722805701425356
0.9984901862103673,0.37209302325581395
0.9984894259818731,0.37190547636909227
0.9984886649874055,0.3717179294823706
0.9984871406959153,0.37134283570892723
0.9984863773965691,0.37115528882220555
0.9984856133266027,0.3709677419354839
0.9984848484848485,0.3707801950487622
0.9984840828701365,0.3705926481620405
0.9984833164812943,0.37040510127531884
0.9984825493171472,0.37021755438859716
0.9984817813765182,0.3700300075018755
0.9984810126582279,0.3698424606151538
0.9984802431610942,0.3696549137284321
0.9984794728839331,0.36946736684171044
0.9984787018255578,0.36927981995498876
0.9984779299847792,0.3690922730682671
0.9984771573604061,0.3689047261815454
0.9984763839512443,0.3687171792948237
0.9984756097560976,0.36852963240810205
0.9984748347737672,0.36834208552138037
0.9984740590030519,0.3681545386346587
0.9984732824427481,0.367966991747937
0.9984725050916496,0.3677794448612153
0.9984717269485481,0.3675918979744936
0.9984709480122325,0.3674043510877719
0.998470168281489,0.36721680420105024
0.9984693877551021,0.36702925731432856
0.998468606431853,0.3668417104276069
0.998467824310521,0.3666541635408852
0.9984670413898825,0.3664666166541635
0.9984662576687117,0.36627906976744184
0.99846547314578,0.36609152288072017
0.9984646878198568,0.3659039759939985
0.9984639016897081,0.3657164291072768
0.9984631147540983,0.36552888222055513
0.9984623270117888,0.36534133533383345
0.9984615384615385,0.36515378844711177
0.9984607491021037,0.3649662415603901
0.9984599589322382,0.3647786946736684
0.9984591679506933,0.36459114778694673
0.9984583761562179,0.36440360090022506
0.9984575835475579,0.3642160540135034
0.9984567901234568,0.3640285071267817
0.9984559958826557,0.36384096024006
0.9984552008238929,0.36365341335333834
0.9984544049459042,0.36346586646661666
0.9984536082474227,0.363278319579895
0.998452810727179,0.3630907726931733
0.9984520123839009,0.3629032258064516
0.9984512132163139,0.36271567891972994
0.9984504132231405,0.36252813203300827
0.9984496124031008,0.3623405851462866
0.9984488107549121,0.3621530382595649
0.9984480082772892,0.36196549137284323
0.9984472049689441,0.36177794448612155
0.9984464008285863,0.36159039759939987
0.9984455958549223,0.3614028507126782
0.9984447900466563,0.3612153038259565
0.9984439834024896,0.36102775693923483
0.9984431759211209,0.36084021005251316
0.9984423676012462,0.3606526631657914
0.9984415584415585,0.36046511627906974
0.9984407484407485,0.36027756939234806
0.9984399375975039,0.3600900225056264
0.9984391259105099,0.3599024756189047
0.9984383133784487,0.359714928732183
0.9984375,0.35952738184546135
0.9984366857738406,0.35933983495873967
0.9984358706986444,0.359152288072018
0.9984350547730829,0.3589647411852963
0.9984342379958246,0.35877719429857463
0.9984334203655353,0.35858964741185295
0.9984326018808778,0.3584021005251313
0.9984317825405122,0.3582145536384096
0.9984309623430963,0.3580270067516879
0.9984301412872841,0.35783945986496624
0.9984293193717277,0.35765191297824456
0.9984284965950759,0.3574643660915229
0.9984276729559748,0.3572768192048012
0.9984260230849947,0.35690172543135784
0.9984251968503937,0.35671417854463616
0.9984243697478992,0.3565266316579145
0.9984235417761429,0.3563390847711928
0.998422712933754,0.3561515378844711
0.9984218832193582,0.35596399099774945
0.998421052631579,0.35577644411102777
0.9984202211690363,0.3555888972243061
0.9984193888303478,0.3554013503375844
0.9984177215189873,0.35502625656414105
0.9984168865435357,0.3548387096774194
0.9984160506863781,0.3546511627906977
0.9984152139461173,0.354463615903976
0.9984143763213531,0.35427606901725434
0.9984135378106822,0.35408852213053266
0.9984126984126984,0.353900975243811
0.9984118581259925,0.3537134283570893
0.9984110169491526,0.35352588147036756
0.9984101748807631,0.3533383345836459
0.9984093319194062,0.3531507876969242
0.9984084880636604,0.3529632408102025
0.9984076433121019,0.35277569392348085
0.9984067976633032,0.35258814703675917
0.9984059511158342,0.3524006001500375
0.9984051036682615,0.3522130532633158
0.9984042553191489,0.35202550637659413
0.9984034060670569,0.35183795948987245
0.9984025559105432,0.3516504126031508
0.9984017048481619,0.3514628657164291
0.9984008528784648,0.3512753188297074
0.9984,0.35108777194298574
0.9983991462113126,0.35090022505626406
0.9983982915109451,0.3507126781695424
0.9983974358974359,0.3505251312828207
0.9983965793693212,0.350337584396099
0.9983957219251337,0.35015003750937734
0.9983948635634029,0.34996249062265566
0.9983940042826552,0.349774943735934
0.998393144081414,0.3495873968492123
0.9983922829581994,0.3493998499624906
0.9983914209115281,0.34921230307576895
0.9983905579399142,0.34902475618904727
0.998389694041868,0.3488372093023256
0.9983879634605051,0.34846211552888223
0.9983870967741936,0.34827456864216055
0.9983862291554599,0.3480870217554389
0.9983844911147012,0.3477119279819955
0.9983836206896551,0.34752438109527384
0.9983827493261456,0.34733683420855216
0.9983818770226537,0.3471492873218305
0.9983810037776578,0.3469617404351088
0.9983801295896328,0.3467741935483871
0.9983792544570502,0.34658664666166544
0.9983783783783784,0.3463990997749437
0.9983775013520823,0.34621155288822203
0.9983766233766234,0.34602400600150035
0.9983757444504602,0.34583645911477867
0.9983748645720477,0.345648912228057
0.9983739837398374,0.3454613653413353
0.9983731019522777,0.34527381845461363
0.9983722192078134,0.34508627156789196
0.998371335504886,0.3448987246811703
0.9983704508419338,0.3447111777944486
0.9983695652173913,0.3445236309077269
0.99836867862969,0.34433608402100524
0.9983677910772579,0.34414853713428356
0.9983669025585193,0.3439609902475619
0.9983660130718954,0.3437734433608402
0.9983651226158038,0.3435858964741185
0.9983642311886587,0.34339834958739685
0.9983633387888707,0.34321080270067517
0.9983624454148472,0.3430232558139535
0.9983615510649918,0.3428357089272318
0.9983606557377049,0.34264816204051013
0.9983597594313832,0.34246061515378845
0.9983588621444202,0.34227306826706677
0.9983579638752053,0.3420855213803451
0.9983570646221248,0.3418979744936234
0.9983561643835617,0.34171042760690173
0.9983552631578947,0.34152288072018006
0.9983543609434997,0.3413353338334584
0.9983534577387486,0.3411477869467367
0.9983525535420099,0.340960240060015
0.9983516483516484,0.34077269317329334
0.9983507421660253,0.34058514628657166
0.9983498349834984,0.34039759939985
0.9983489268024216,0.3402100525131283
0.9983480176211453,0.3400225056264066
0.9983471074380166,0.33983495873968494
0.9983461962513782,0.33964741185296327
0.9983452840595698,0.3394598649662416
0.9983443708609272,0.33927231807951985
0.9983434566537824,0.3390847711927982
0.9983425414364641,0.3388972243060765
0.9983416252072969,0.3387096774193548
0.9983407079646017,0.33852213053263314
0.9983397897066962,0.33833458364591146
0.9983388704318937,0.3381470367591898
0.9983379501385041,0.3379594898724681
0.9983370288248337,0.3377719429857464
0.9983361064891847,0.33758439609902474
0.9983351831298557,0.33739684921230306
0.9983342587451416,0.3372093023255814
0.9983333333333333,0.3370217554388597
0.9983324068927182,0.336834208552138
0.9983314794215795,0.33664666166541635
0.998330550918197,0.33645911477869467
0.9983296213808464,0.336271567891973
0.9983286908077994,0.3360840210052513
0.9983277591973244,0.33589647411852963
0.9983268265476855,0.33570892723180795
0.9983258928571429,0.3355213803450863
0.998324958123953,0.3353338334583646
0.9983240223463687,0.3351462865716429
0.9983230855226384,0.33495873968492124
0.9983221476510067,0.33477119279819956
0.9983212087297146,0.3345836459114779
0.9983202687569989,0.3343960990247562
0.9983193277310924,0.3342085521380345
0.9983183856502242,0.33402100525131284
0.9983174425126192,0.33383345836459116
0.9983164983164983,0.3336459114778695
0.9983155530600786,0.3334583645911478
0.998314606741573,0.3332708177044261
0.9983136593591906,0.33308327081770445
0.9983127109111362,0.33289572393098277
0.9983117613956106,0.3327081770442611
0.9983108108108109,0.3325206301575394
0.9983098591549295,0.33233308327081773
0.9983089064261556,0.33214553638409605
0.9983079526226735,0.3319579894973743
0.9983069977426636,0.33177044261065264
0.9983060417843026,0.33158289572393096
0.9983050847457627,0.3313953488372093
0.998304126625212,0.3312078019504876
0.99830220713073,0.33083270817704424
0.9983012457531144,0.33064516129032256
0.998300283286119,0.3304576144036009
0.9982993197278912,0.3302700675168792
0.998298355076574,0.3300825206301575
0.9982973893303064,0.32989497374343585
0.9982964224872232,0.32970742685671417
0.9982954545454545,0.3295198799699925
0.9982944855031268,0.3293323330832708
0.9982935153583617,0.32914478619654913
0.9982925441092771,0.32895723930982745
0.9982915717539863,0.3287696924231058
0.9982905982905983,0.3285821455363841
0.9982896237172177,0.3283945986496624
0.9982886480319453,0.32820705176294074
0.9982876712328768,0.32801950487621906
0.9982866933181039,0.3278319579894974
0.9982857142857143,0.3276444111027757
0.9982847341337907,0.327456864216054
0.998282770463652,0.32708177044261066
0.9982808022922636,0.3267066766691673
0.9982788296041308,0.32633158289572395
0.9982778415614236,0.32614403600900227
0.9982768523836876,0.3259564891222806
0.9982758620689656,0.3257689422355589
0.9982748706152962,0.32558139534883723
0.9982738780207134,0.32539384846211555
0.998272884283247,0.3252063015753939
0.9982718894009217,0.3250187546886722
0.9982708933717579,0.32483120780195046
0.9982698961937716,0.3246436609152288
0.9982688978649741,0.3244561140285071
0.9982678983833718,0.3242685671417854
0.9982668977469671,0.32408102025506375
0.9982658959537573,0.32389347336834207
0.9982648930017352,0.3237059264816204
0.9982638888888888,0.3235183795948987
0.998262883613202,0.32333083270817703
0.9982618771726536,0.32314328582145535
0.9982598607888631,0.322768192048012
0.9982588508415554,0.3225806451612903
0.9982578397212544,0.32239309827456863
0.9982558139534884,0.3220180045011253
0.9982547993019197,0.3218304576144036
0.9988351776354106,0.3216429107276819
0.9988344988344988,0.32145536384096024
0.9988338192419826,0.32126781695423856
0.9988331388564761,0.3210802700675169
0.9988324576765908,0.3208927231807952
0.9988317757009346,0.3207051762940735
0.9988310929281122,0.32051762940735185
0.9988304093567252,0.32033008252063017
0.9988297249853716,0.3201425356339085
0.9988290398126464,0.3199549887471868
0.9988283538371412,0.31976744186046513
0.9988276670574443,0.31957989497374345
0.9988269794721407,0.31939234808702177
0.9988262910798122,0.3192048012003001
0.9988249118683902,0.31882970742685673
0.9988242210464433,0.31864216054013506
0.9988235294117647,0.3184546136534134
0.9988228369629194,0.3182670667666917
0.9988221436984688,0.31807951987997
0.9988214496169712,0.31789197299324834
0.9988200589970502,0.3175168792198049
0.9988193624557261,0.31732933233308325
0.9988186650915535,0.31714178544636157
0.9988179669030733,0.3169542385596399
0.9988172678888232,0.3167666916729182
0.9988165680473373,0.31657914478619653
0.9988158673771462,0.31639159789947485
0.9988151658767772,0.3162040510127532
0.998814463544754,0.3160165041260315
0.9988137603795967,0.3158289572393098
0.998813056379822,0.31564141035258814
0.998812351543943,0.31545386346586646
0.9988116458704694,0.3152663165791448
0.9988109393579072,0.3150787696924231
0.998810232004759,0.3148912228057014
0.9988095238095238,0.31470367591897974
0.9988088147706968,0.31451612903225806
0.99880810488677,0.3143285821455364
0.9988073941562313,0.3141410352588147
0.9988066825775657,0.313953488372093
0.9988059701492538,0.31376594148537135
0.998805256869773,0.31357839459864967
0.9988045427375971,0.313390847711928
0.9988038277511961,0.3132033008252063
0.9988031119090365,0.31301575393848463
0.9988023952095808,0.31282820705176295
0.9988016776512882,0.3126406601650413
0.9988009592326139,0.3124531132783196
0.9987995198079231,0.31207801950487624
0.9987987987987988,0.31189047261815456
0.9987980769230769,0.3117029257314329
0.9987973541791942,0.3115153788447112
0.9987966305655837,0.3113278319579895
0.9987959060806743,0.31114028507126784
0.9987951807228915,0.31095273818454616
0.9987944544906571,0.3107651912978245
0.9987937273823885,0.31057764441110275
0.9987929993964997,0.31039009752438107
0.998792270531401,0.3102025506376594
0.9987915407854985,0.3100150037509377
0.9987908101571947,0.30982745686421603
0.9987900786448881,0.30963990997749435
0.9987893462469734,0.3094523630907727
0.9987886129618413,0.309264816204051
0.9987878787878788,0.3090772693173293
0.9987871437234688,0.30888972243060764
0.9987864077669902,0.30870217554388596
0.9987856709168185,0.3085146286571643
0.9987849331713244,0.3083270817704426
0.9987841945288753,0.3081395348837209
0.9987834549878345,0.30795198799699924
0.9987827145465612,0.30776444111027756
0.9987819732034104,0.3075768942235559
0.9987812309567337,0.3073893473368342
0.998780487804878,0.3072018004501125
0.9987797437461867,0.30701425356339085
0.9987789987789988,0.30682670667666917
0.9987782529016493,0.3066391597899475
0.9987775061124694,0.3064516129032258
0.998776758409786,0.30626406601650413
0.9987760097919217,0.30607651912978245
0.9987752602571953,0.3058889722430608
0.9987745098039216,0.3057014253563391
0.9987737584304108,0.3055138784696174
0.9987730061349693,0.30532633158289574
0.9987722529158993,0.30513878469617406
0.9987714987714987,0.3049512378094524
0.9987707437000615,0.3047636909227307
0.998769987699877,0.304576144036009
0.9987692307692307,0.30438859714928734
0.9987684729064039,0.30420105026256566
0.9987677141096735,0.304013503375844
0.998766954377312,0.3038259564891223
0.9987661937075879,0.3036384096024006
0.9987654320987654,0.3034508627156789
0.9987646695491044,0.3032633158289572
0.9987639060568603,0.30307576894223553
0.9987631416202845,0.30288822205551386
0.9987623762376238,0.3027006751687922
0.9987616099071207,0.3025131282820705
0.9987608426270136,0.3023255813953488
0.9987600743955363,0.30213803450862714
0.9987593052109182,0.30195048762190546
0.9987585350713842,0.3017629407351838
0.9987577639751553,0.3015753938484621
0.9987569919204475,0.3013878469617404
0.9987562189054726,0.30120030007501875
0.998755444928438,0.30101275318829707
0.9987546699875467,0.3008252063015754
0.9987538940809969,0.3006376594148537
0.9987531172069826,0.30045011252813203
0.9987523393636931,0.30026256564141035
0.9987515605493134,0.30007501875468867
0.9987507807620237,0.299887471867967
0.99875,0.2996999249812453
0.9987492182614134,0.29951237809452363
0.9987484355444305,0.29932483120780196
0.9987476518472135,0.2991372843210803
0.9987468671679198,0.2989497374343586
0.9987460815047022,0.2987621905476369
0.998745294855709,0.29857464366091524
0.9987445072190835,0.29838709677419356
0.9987437185929648,0.2981995498874719
0.9987429289754871,0.2980120030007502
0.9987421383647799,0.2978244561140285
0.9987405541561712,0.29744936234058517
0.9987397605545053,0.2972618154538635
0.9987389659520807,0.2970742685671418
0.9987381703470032,0.29688672168042013
0.9987365761212887,0.29651162790697677
0.9987357774968394,0.29632408102025504
0.9987349778621126,0.29613653413353336
0.9987341772151899,0.2959489872468117
0.9987325728770595,0.2955738934733683
0.9987317691819911,0.29538634658664664
0.998730964467005,0.29519879969992496
0.9987301587301587,0.2950112528132033
0.9987293519695044,0.2948237059264816
0.9987285441830897,0.2946361590397599
0.9987277353689568,0.29444861215303825
0.9987269255251432,0.29426106526631657
0.9987253027405991,0.2938859714928732
0.9987236758136566,0.29351087771942985
0.9987228607918263,0.2933233308327082
0.9987220447284345,0.2931357839459865
0.9987212276214834,0.2929482370592648
0.9987204094689699,0.29276069017254314
0.998719590268886,0.29257314328582146
0.9987187700192185,0.2923855963990998
0.9987179487179487,0.2921980495123781
0.9987171263630532,0.2920105026256564
0.9987163029525032,0.29182295573893474
0.9987154784842646,0.29163540885221306
0.9987146529562982,0.2914478619654914
0.9987138263665595,0.2912603150787697
0.9987129987129987,0.291072768192048
0.9987121699935608,0.29088522130532635
0.9987113402061856,0.29069767441860467
0.9987105093488072,0.290510127531883
0.9987096774193548,0.2903225806451613
0.9987088444157521,0.29013503375843963
0.9987080103359173,0.28994748687171795
0.9987071751777634,0.2897599399849963
0.9987063389391979,0.2895723930982746
0.998705501618123,0.2893848462115529
0.9987046632124352,0.2891972993248312
0.998703823720026,0.2890097524381095
0.9987021414665801,0.28863465866466614
0.9987012987012988,0.28844711177794446
0.9987004548408057,0.2882595648912228
0.9986996098829649,0.2880720180045011
0.9986987638256344,0.28788447111777943
0.9986979166666666,0.28769692423105775
0.9986970684039088,0.28750937734433607
0.9986962190352021,0.2873218304576144
0.9986953685583823,0.2871342835708927
0.9986945169712794,0.28694673668417103
0.9986936642717178,0.28675918979744935
0.9986928104575163,0.2865716429107277
0.9986919555264879,0.286384096024006
0.9986910994764397,0.2861965491372843
0.9986893840104849,0.28582145536384096
0.9986876640419947,0.2854463615903976
0.9986859395532195,0.28507126781695424
0.9986850756081526,0.28488372093023256
0.9986842105263158,0.2846961740435109
0.9986833443054641,0.2845086271567892
0.9986824769433466,0.2843210802700675
0.998681608437706,0.28413353338334585
0.9986798679867986,0.2837584396099025
0.998678122934567,0.28338334583645913
0.9986772486772487,0.28319579894973745
0.99867637326274,0.2830082520630158
0.9986754966887417,0.2828207051762941
0.998674618952949,0.2826331582895724
0.9986737400530504,0.28244561140285074
0.9986728599867286,0.28225806451612906
0.99867197875166,0.2820705176294073
0.998671096345515,0.28188297074268565
0.9986702127659575,0.28169542385596397
0.9986693280106453,0.2815078769692423
0.9986675549633578,0.28113278319579893
0.9986666666666667,0.28094523630907725
0.9986657771847899,0.28075768942235557
0.9986648865153538,0.2805701425356339
0.9986639946559787,0.2803825956489122
0.9986622073578595,0.28000750187546886
0.998661311914324,0.2798199549887472
0.9986604152712659,0.2796324081020255
0.9986595174262735,0.2794448612153038
0.9986586183769283,0.27925731432858214
0.9986577181208054,0.27906976744186046
0.9986568166554735,0.2788822205551388
0.9986559139784946,0.2786946736684171
0.9986550100874243,0.2785071267816954
0.9986541049798116,0.27831957989497375
0.9986531986531987,0.27813203300825207
0.9986522911051213,0.2779444861215304
0.9986513823331086,0.2777569392348087
0.9986504723346828,0.27756939234808703
0.9986495611073599,0.27738184546136535
0.9986477349560514,0.277006751687922
0.9986468200270636,0.2768192048012003
0.998645903859174,0.27663165791447863
0.9986449864498645,0.27644411102775696
0.9986440677966102,0.2762565641410353
0.9986431478968792,0.2760690172543136
0.9986422267481331,0.2758814703675919
0.998641304347826,0.27569392348087024
0.9986403806934059,0.27550637659414856
0.998639455782313,0.2753188297074269
0.998638529611981,0.2751312828207052
0.9986376021798365,0.27494373593398347
0.9986366734832992,0.2747561890472618
0.9986357435197817,0.2745686421605401
0.9986348122866894,0.27438109527381843
0.9986338797814208,0.27419354838709675
0.9986329460013671,0.2740060015003751
0.9986320109439124,0.2738184546136534
0.998631074606434,0.2736309077269317
0.9986301369863013,0.27344336084021004
0.9986291980808774,0.27325581395348836
0.9986282578875172,0.2730682670667667
0.9986273164035689,0.272880720180045
0.9986263736263736,0.2726931732933233
0.9986244841815681,0.27231807951987996
0.9986235375086029,0.2721305326331583
0.9986225895316805,0.2719429857464366
0.9986216402481047,0.2717554388597149
0.9986206896551724,0.27156789197299325
0.9986197377501725,0.27138034508627157
0.9986187845303868,0.2711927981995499
0.9986178299930891,0.2710052513128282
0.9986168741355463,0.27081770442610653
0.9986159169550173,0.27063015753938485
0.9986149584487535,0.2704426106526632
0.9986139986139986,0.2702550637659415
0.9986130374479889,0.2700675168792198
0.9986120749479528,0.26987996999249814
0.9986111111111111,0.26969242310577646
0.9986101459346769,0.2695048762190548
0.9986091794158554,0.2693173293323331
0.9986082115518441,0.2691297824456114
0.9986072423398329,0.26894223555888974
0.9986062717770035,0.26875468867216806
0.9986043265875785,0.2683795948987247
0.9986033519553073,0.268192048012003
0.9986023759608665,0.26800450112528135
0.9986013986013986,0.2678169542385596
0.9986004198740378,0.26762940735183793
0.9985994397759104,0.26744186046511625
0.9985984583041345,0.2672543135783946
0.9985974754558204,0.2670667666916729
0.9985964912280701,0.2668792198049512
0.9985945186226283,0.26650412603150786
0.9985925404644617,0.2661290322580645
0.9985915492957746,0.2659414853713428
0.998589562764457,0.26556639159789946
0.9985885673959068,0.2653788447111778
0.998587570621469,0.2651912978244561
0.9985865724381625,0.26500375093773443
0.9985835694050992,0.2644411102775694
0.9985825655563431,0.2642535633908477
0.9985815602836879,0.26406601650412603
0.9985805535841022,0.26387846961740435
0.9985795454545454,0.2636909227306827
0.9985785358919688,0.263503375843961
0.998576512455516,0.26312828207051764
0.9985754985754985,0.26294073518379596
0.9985744832501782,0.2627531882970743
0.9985734664764622,0.2625656414103526
0.9985724482512491,0.2623780945236309
0.9985714285714286,0.26219054763690924
0.9985704074338814,0.26200300075018756
0.9985683607730852,0.2616279069767442
0.998567335243553,0.2614403600900225
0.9985663082437276,0.26125281320330085
0.9985652797704447,0.26106526631657917
0.9985642498205313,0.2608777194298575
0.9985621854780733,0.2605026256564141
0.9985611510791367,0.2603150787696924
0.9985601151907847,0.2601275318829707
0.9985590778097982,0.25993998499624904
0.9985569985569985,0.2595648912228057
0.9985559566787003,0.259377344336084
0.9985549132947977,0.2591897974493623
0.9985538684020245,0.25900225056264065
0.9985528219971056,0.25881470367591897
0.998551774076756,0.2586271567891973
0.9985496736765772,0.25825206301575393
0.9985486211901307,0.25806451612903225
0.9985475671750181,0.25787696924231057
0.998546511627907,0.2576894223555889
0.9985454545454545,0.2575018754688672
0.9985443959243085,0.25731432858214554
0.9985433357611071,0.25712678169542386
0.9985422740524781,0.2569392348087022
0.9985412107950401,0.2567516879219805
0.9985390796201608,0.25637659414853714
0.9985380116959064,0.25618904726181546
0.9985369422092173,0.2560015003750938
0.9985358711566618,0.2558139534883721
0.9985347985347985,0.2556264066016504
0.998533724340176,0.25543885971492875
0.9985326485693323,0.25525131282820707
0.9985315712187959,0.2550637659414854
0.9985304922850845,0.2548762190547637
0.9985294117647059,0.25468867216804203
0.9985283296541575,0.25450112528132035
0.9985261606484893,0.254126031507877
0.9985250737463127,0.2539384846211553
0.9985239852398524,0.25375093773443363
0.9985228951255539,0.2535633908477119
0.9985218033998522,0.2533758439609902
0.9985196150999259,0.25300075018754686
0.9985185185185185,0.2528132033008252
0.9985174203113417,0.2526256564141035
0.9985163204747775,0.2524381095273818
0.9985152190051967,0.25225056264066015
0.9985141158989599,0.25206301575393847
0.9985130111524163,0.2518754688672168
0.9985107967237528,0.25150037509377343
0.9985096870342772,0.25131282820705175
0.9985085756897838,0.2511252813203301
0.9985074626865672,0.2509377344336084
0.9985063480209111,0.2507501875468867
0.9985052316890882,0.25056264066016504
0.9985029940119761,0.2501875468867217
0.998501872659176,0.25
0.9984996249062266,0.24962490622655664
0.9984984984984985,0.24943735933983496
0.9984973703981969,0.24924981245311328
0.9984962406015038,0.2490622655663916
0.9984951091045899,0.24887471867966993
0.9984939759036144,0.24868717179294825
0.9984928409947249,0.24849962490622657
0.9984917043740573,0.2483120780195049
0.9984905660377359,0.24812453113278318
0.9984894259818731,0.2479369842460615
0.99848828420257,0.24774943735933982
0.9984871406959153,0.24756189047261815
0.9984859954579863,0.24737434358589647
0.9984848484848485,0.2471867966991748
0.9984836997725549,0.2469992498124531
0.9984813971146546,0.24662415603900975
0.9984802431610942,0.24643660915228807
0.9984790874524715,0.2462490622655664
0.9984779299847792,0.24606151537884471
0.9984767707539984,0.24587396849212304
0.9984756097560976,0.24568642160540136
0.9984744469870328,0.24549887471867968
0.9984732824427481,0.245311327831958
0.998472116119175,0.24512378094523632
0.9984709480122325,0.24493623405851464
0.9984697781178271,0.24474868717179296
0.998468606431853,0.24456114028507125
0.9984674329501916,0.24437359339834958
0.9984662576687117,0.2441860465116279
0.9984650805832693,0.24399849962490622
0.9984639016897081,0.24381095273818454
0.9984627209838586,0.24362340585146286
0.9984615384615385,0.24343585896474118
0.9984603541185527,0.2432483120780195
0.9984591679506933,0.24306076519129782
0.9984579799537394,0.24287321830457614
0.9984567901234568,0.24268567141785446
0.9984555984555985,0.24249812453113279
0.9984544049459042,0.2423105776444111
0.9984532095901005,0.24212303075768943
0.9984520123839009,0.24193548387096775
0.9984496124031008,0.2415603900975244
0.9984484096198604,0.2413728432108027
0.9984472049689441,0.24118529632408103
0.9984459984459985,0.24099774943735933
0.9984447900466563,0.24081020255063765
0.998443579766537,0.24062265566391597
0.9984423676012462,0.2404351087771943
0.9984411535463756,0.2402475618904726
0.9984399375975039,0.24006001500375093
0.9984387197501952,0.23987246811702925
0.9984375,0.23968492123030757
0.9984362783424551,0.2394973743435859
0.9984350547730829,0.23930982745686422
0.9984338292873923,0.23912228057014254
0.9984326018808778,0.23893473368342086
0.9984313725490196,0.23874718679669918
0.9984301412872841,0.2385596399099775
0.9984289080911233,0.23837209302325582
0.9984276729559748,0.23818454613653414
0.998426435877262,0.23799699924981246
0.9984251968503937,0.23780945236309078
0.9984239558707644,0.2376219054763691
0.998422712933754,0.2374343585896474
0.9984214680347278,0.23724681170292572
0.9984202211690363,0.23705926481620404
0.9984189723320158,0.23687171792948236
0.9984177215189873,0.23668417104276068
0.9984164687252574,0.236496624156039
0.9984152139461173,0.23630907726931732
0.9984139571768438,0.23612153038259565
0.9984126984126984,0.23593398349587397
0.9984089101034208,0.23537134283570893
0.998406374501992,0.23499624906226557
0.9984051036682615,0.2348087021755439
0.9984038308060654,0.23462115528882221
0.9984025559105432,0.23443360840210054
0.9984012789768185,0.23424606151537886
0.9984,0.23405851462865718
0.9983987189751802,0.23387096774193547
0.9983974358974359,0.2336834208552138
0.9983961507618284,0.2334958739684921
0.9983948635634029,0.23330832708177043
0.9983935742971888,0.23312078019504875
0.9983922829581994,0.23293323330832708
0.998390989541432,0.2327456864216054
0.998389694041868,0.23255813953488372
0.9983883964544722,0.23237059264816204
0.9983870967741936,0.23218304576144036
0.9983844911147012,0.231807951987997
0.9983831851253031,0.23162040510127532
0.9983818770226537,0.23143285821455364
0.9983792544570502,0.23105776444111029
0.9983779399837794,0.2308702175543886
0.9983766233766234,0.23068267066766693
0.9983753046303818,0.23049512378094525
0.9983739837398374,0.23030757689422354
0.9983726606997559,0.23012003000750186
0.9983700081499592,0.2297449362340585
0.99836867862969,0.22955738934733683
0.9983673469387755,0.22936984246061515
0.9983660130718954,0.22918229557389347
0.9983646770237122,0.2289947486871718
0.9983633387888707,0.2288072018004501
0.9983619983619983,0.22861965491372843
0.9983606557377049,0.22843210802700675
0.9983593109105825,0.22824456114028507
0.9983579638752053,0.2280570142535634
0.9983566146261298,0.22786946736684172
0.9983552631578947,0.22768192048012004
0.9983539094650206,0.22749437359339836
0.9983525535420099,0.22730682670667668
0.998351195383347,0.227119279819955
0.9983498349834984,0.22693173293323332
0.9983471074380166,0.22655663915978994
0.9983457402812241,0.22636909227306826
0.9983443708609272,0.22618154538634658
0.9983429991714996,0.2259939984996249
0.9983416252072969,0.22580645161290322
0.9983402489626556,0.22561890472618154
0.9983388704318937,0.22543135783945986
0.99833748960931,0.22524381095273818
0.9983361064891847,0.2250562640660165
0.9983347210657785,0.22486871717929482
0.9983333333333333,0.22468117029257315
0.9983319432860718,0.22449362340585147
0.998330550918197,0.2243060765191298
0.9983291562238931,0.2241185296324081
0.9983277591973244,0.22393098274568643
0.998326359832636,0.22374343585896475
0.998324958123953,0.22355588897224307
0.9983235540653814,0.2233683420855214
0.9983221476510067,0.2231807951987997
0.998320738874895,0.222993248312078
0.9983193277310924,0.22280570142535633
0.9983179142136249,0.22261815453863465
0.9983164983164983,0.22243060765191297
0.9983150800336984,0.2222430607651913
0.9983136593591906,0.2220555138784696
0.9983122362869198,0.22186796699174793
0.9983093829247676,0.22149287321830458
0.9983079526226735,0.2213053263315829
0.9983065198983911,0.22111777944486122
0.9983050847457627,0.22093023255813954
0.998303647158609,0.22074268567141786
0.99830220713073,0.22055513878469618
0.9983007646559049,0.2203675918979745
0.9982993197278912,0.22018004501125282
0.9982978723404256,0.21999249812453114
0.9982964224872232,0.21980495123780946
0.9982949701619779,0.21961740435108776
0.9982935153583617,0.21942985746436608
0.9982920580700256,0.2192423105776444
0.998289136013687,0.21886721680420104
0.9982876712328768,0.21867966991747936
0.998286203941731,0.21849212303075768
0.9982847341337907,0.218304576144036
0.9982832618025751,0.21811702925731433
0.998280309544282,0.21774193548387097
0.9982788296041308,0.2175543885971493
0.9982773471145564,0.2173668417104276
0.9982758620689656,0.21717929482370593
0.998274374460742,0.21699174793698425
0.998272884283247,0.21680420105026257
0.9982713915298185,0.2166166541635409
0.9982698961937716,0.21642910727681922
0.9982683982683983,0.21624156039009754
0.9982668977469671,0.21605401350337583
0.9982653946227233,0.21586646661665415
0.9982638888888888,0.21567891972993247
0.998262380538662,0.2154913728432108
0.9982608695652174,0.21530382595648911
0.9982593559617058,0.21511627906976744
0.998256320836966,0.21474118529632408
0.9982547993019197,0.2145536384096024
0.9982532751091703,0.21436609152288072
0.9982502187226596,0.21399099774943736
0.9982486865148862,0.21380345086271568
0.9982456140350877,0.21342835708927232
0.9982440737489026,0.21324081020255065
0.9982425307557118,0.21305326331582897
0.9982409850483729,0.2128657164291073
0.9982394366197183,0.2126781695423856
0.9982378854625551,0.2124906226556639
0.9982363315696648,0.21230307576894222
0.9982347749338041,0.21211552888222054
0.9982332155477032,0.21192798199549887
0.9982316534040672,0.2117404351087772
0.9982300884955753,0.2115528882220555
0.9982285208148804,0.21136534133533383
0.99822695035461,0.21117779444861215
0.9982253771073647,0.21099024756189047
0.9982222222222222,0.2106151537884471
0.998220640569395,0.21042760690172543
0.9982190560997328,0.21024006001500375
0.9982174688057041,0.21005251312828208
0.9982158786797503,0.2098649662415604
0.998212689901698,0.20948987246811704
0.9982094897045658,0.20911477869467368
0.9982078853046595,0.20892723180795197
0.9982062780269059,0.2087396849212303
0.9982046678635548,0.20855213803450862
0.9982014388489209,0.20817704426106526
0.9981981981981982,0.2078019504876219
0.9981965734896303,0.20761440360090022
0.9981949458483754,0.20742685671417854
0.998193315266486,0.20723930982745686
0.9981916817359855,0.20705176294073518
0.9981900452488688,0.2068642160540135
0.9981884057971014,0.20667666916729183
0.9981867633726201,0.20648912228057015
0.9981851179673321,0.20630157539384847
0.9981834695731153,0.2061140285071268
0.9981818181818182,0.2059264816204051
0.9981801637852593,0.20573893473368343
0.9981785063752276,0.20555138784696175
0.9981751824817519,0.20517629407351837
0.9981735159817352,0.2049887471867967
0.9981718464351006,0.204801200300075
0.9981701738334858,0.20461365341335333
0.9981684981684982,0.20442610652663165
0.998166819431714,0.20423855963990997
0.998165137614679,0.2040510127531883
0.9981634527089073,0.20386346586646661
0.9981617647058824,0.20367591897974494
0.9981600735970562,0.20348837209302326
0.9981566820276497,0.2031132783195799
0.9981549815498155,0.20292573143285822
0.9981532779316713,0.20273818454613654
0.9981515711645101,0.20255063765941486
0.9981498612395929,0.20236309077269318
0.9981464318813716,0.20198799699924982
0.9981447124304267,0.20180045011252815
0.9981412639405205,0.20142535633908476
0.998139534883721,0.20123780945236308
0.9981343283582089,0.20067516879219804
0.9981325863678805,0.20048762190547637
0.9981308411214953,0.2003000750187547
0.9981290926099158,0.200112528132033
0.99812734082397,0.19992498124531133
0.99812382739212,0.19954988747186797
0.9981220657276996,0.1993623405851463
0.9981203007518797,0.1991747936984246
0.9981167608286252,0.19879969992498125
0.9981132075471698,0.1984246061515379
0.9981114258734656,0.19823705926481622
0.998109640831758,0.1980495123780945
0.9981078524124882,0.19786196549137283
0.9981060606060606,0.19767441860465115
0.9981042654028436,0.19748687171792947
0.9981024667931688,0.1972993248312078
0.9981006647673314,0.19711177794448612
0.9980988593155894,0.19692423105776444
0.9980970504281637,0.19673668417104276
0.9980952380952381,0.19654913728432108
0.998093422306959,0.1963615903975994
0.9980916030534351,0.19617404351087772
0.9980897803247374,0.19598649662415604
0.9980861244019139,0.19561140285071268
0.9980842911877394,0.195423855963991
0.9980824544582934,0.19523630907726933
0.9980806142034548,0.19504876219054765
0.9980787704130644,0.19486121530382597
0.9980769230769231,0.1946736684171043
0.9980732177263969,0.1942985746436609
0.9980713596914176,0.19411102775693923
0.9980676328502416,0.19373593398349587
0.9980638915779284,0.1933608402100525
0.998062015503876,0.19317329332333083
0.9980601357904947,0.19298574643660915
0.9980582524271845,0.19279819954988747
0.9980563654033042,0.1926106526631658
0.9980544747081712,0.19242310577644411
0.9980525803310614,0.19223555888972244
0.9980506822612085,0.19204801200300076
0.9980487804878049,0.19186046511627908
0.9980430528375733,0.19129782445611404
0.9980411361410382,0.19111027756939236
0.9980392156862745,0.19092273068267065
0.9980372914622179,0.19073518379594898
0.9980334316617503,0.19036009002250562
0.9980314960629921,0.19017254313578394
0.9980295566502463,0.18998499624906226
0.998025666337611,0.1896099024756189
0.9980217606330366,0.18923480870217554
0.998017839444995,0.1888597149287322
0.998015873015873,0.1886721680420105
0.9980139026812314,0.18848462115528883
0.9980119284294234,0.18829707426856715
0.9980099502487563,0.18810952738184547
0.99800796812749,0.1879219804951238
0.9980059820538385,0.1877344336084021
0.998003992015968,0.18754688672168043
0.998001998001998,0.18735933983495873
0.997997997997998,0.18698424606151537
0.9979959919839679,0.1867966991747937
0.9979939819458375,0.186609152288072
0.9979919678714859,0.18642160540135033
0.9979899497487437,0.18623405851462865
0.9979879275653923,0.18604651162790697
0.9979859013091642,0.1858589647411853
0.9979838709677419,0.18567141785446362
0.9979818365287588,0.18548387096774194
0.9979777553083923,0.18510877719429858
0.9979757085020243,0.1849212303075769
0.9979736575481256,0.18473368342085522
0.9979716024340771,0.18454613653413354
0.9979695431472081,0.18435858964741186
0.9979674796747967,0.18417104276069018
0.9979654120040692,0.1839834958739685
0.9979612640163099,0.18360840210052512
0.9979591836734694,0.18342085521380344
0.9979570990806946,0.18323330832708176
0.9979550102249489,0.18304576144036008
0.9979508196721312,0.18267066766691673
0.997948717948718,0.18248312078019505
0.9979445015416238,0.1821080270067517
0.9979423868312757,0.18192048012003
0.9979402677651905,0.18173293323330833
0.9979381443298969,0.18154538634658665
0.9979338842975206,0.1811702925731433
0.9979296066252588,0.18079519879969994
0.9979274611398964,0.18060765191297826
0.9979253112033195,0.18042010502625658
0.9979231568016614,0.18023255813953487
0.997920997920998,0.1800450112528132
0.9979188345473465,0.1798574643660915
0.9979166666666667,0.17966991747936983
0.9979144942648592,0.17948237059264815
0.9979123173277662,0.17929482370592648
0.9979101358411703,0.1791072768192048
0.9979057591623036,0.17873218304576144
0.9979035639412998,0.17854463615903976
0.9979013641133263,0.17835708927231808
0.9978991596638656,0.1781695423855964
0.9978969505783386,0.17798199549887472
0.9978947368421053,0.17779444861215304
0.9978902953586498,0.1774193548387097
0.9978880675818373,0.177231807951988
0.9978858350951374,0.17704426106526633
0.9978835978835979,0.17685671417854465
0.9978813559322034,0.17666916729182294
0.9978791092258749,0.17648162040510126
0.9978768577494692,0.17629407351837958
0.997874601487779,0.1761065266316579
0.9978700745473909,0.17573143285821455
0.997867803837953,0.17554388597149287
0.9978655282817502,0.1753563390847712
0.9978632478632479,0.1751687921980495
0.9978609625668449,0.17498124531132783
0.9978586723768736,0.17479369842460615
0.9978563772775991,0.17460615153788447
0.9978540772532188,0.1744186046511628
0.9978517722878625,0.17423105776444112
0.9978494623655914,0.17404351087771944
0.9978471474703983,0.17385596399099776
0.9978448275862069,0.17366841710427608
0.9978425026968716,0.1734808702175544
0.9978401727861771,0.17329332333083272
0.9978308026030369,0.17254313578394598
0.997828447339848,0.1723555888972243
0.9978260869565218,0.17216804201050262
0.9978237214363439,0.17198049512378094
0.9978213507625272,0.17179294823705926
0.9978189749182116,0.17160540135033758
0.9978165938864629,0.1714178544636159
0.9978142076502732,0.17123030757689423
0.9978118161925602,0.17104276069017255
0.9978070175438597,0.1706676669167292
0.9978046103183315,0.1704801200300075
0.9978021978021978,0.17029257314328583
0.9977997799779978,0.17010502625656415
0.9977973568281938,0.16991747936984247
0.9977949283351709,0.1697299324831208
0.9977924944812362,0.1695423855963991
0.9977876106194691,0.16916729182295573
0.9977851605758582,0.16897974493623405
0.9977827050997783,0.16879219804951237
0.9977777777777778,0.168417104276069
0.9977728285077951,0.16804201050262565
0.9977703455964325,0.16785446361590398
0.9977678571428571,0.1676669167291823
0.9977653631284916,0.16747936984246062
0.9977628635346756,0.16729182295573894
0.9977603583426652,0.16710427606901726
0.9977578475336323,0.16691672918229558
0.9977553310886644,0.1667291822955739
0.9977528089887641,0.16654163540885222
0.9977502812148481,0.16635408852213054
0.9977477477477478,0.16616654163540887
0.9977452085682075,0.16597899474868716
0.9977426636568849,0.16579144786196548
0.9977401129943503,0.1656039009752438
0.997737556561086,0.16541635408852212
0.9977349943374858,0.16522880720180044
0.9977324263038548,0.16504126031507876
0.9977298524404086,0.16485371342835708
0.9977272727272727,0.1646661665416354
0.9977246871444824,0.16447861965491373
0.9977220956719818,0.16429107276819205
0.9977194982896237,0.16410352588147037
0.9977116704805492,0.16354088522130533
0.997709049255441,0.16335333833458365
0.9977064220183486,0.16316579144786197
0.9977011494252873,0.16279069767441862
0.9976958525345622,0.16241560390097523
0.9976931949250288,0.16222805701425355
0.9976905311778291,0.16204051012753187
0.9976878612716763,0.1618529632408102
0.9976851851851852,0.16166541635408851
0.9976825028968713,0.16147786946736684
0.9976798143851509,0.16129032258064516
0.9976771196283392,0.16110277569392348
0.9976744186046511,0.1609152288072018
0.9976689976689976,0.16054013503375844
0.9976662777129521,0.16035258814703676
0.9976608187134502,0.1599774943735934
0.9976580796252927,0.15978994748687173
0.9976553341148886,0.15960240060015005
0.9976525821596244,0.15941485371342837
0.9976498237367802,0.1592273068267067
0.9976470588235294,0.159039759939985
0.9976415094339622,0.15866466616654162
0.9976359338061466,0.15828957239309827
0.9976331360946745,0.1581020255063766
0.9976303317535545,0.1579144786196549
0.997624703087886,0.15753938484621155
0.9976190476190476,0.1571642910727682
0.9976162097735399,0.1569767441860465
0.9976133651551312,0.15678919729932483
0.9976076555023924,0.15641410352588148
0.9976047904191617,0.1562265566391598
0.9976019184652278,0.15603900975243812
0.9975990396158463,0.15585146286571644
0.9975961538461539,0.15566391597899476
0.9975903614457832,0.15528882220555137
0.9975874547647768,0.1551012753188297
0.9975845410628019,0.15491372843210802
0.9975816203143894,0.15472618154538634
0.9975757575757576,0.15435108777194298
0.9975728155339806,0.1541635408852213
0.9975669099756691,0.15378844711177794
0.9975609756097561,0.15341335333833458
0.9975579975579976,0.1532258064516129
0.9975550122249389,0.15303825956489123
0.9975520195838433,0.15285071267816955
0.9975490196078431,0.15266316579144787
0.9975460122699387,0.1524756189047262
0.9975429975429976,0.1522880720180045
0.997539975399754,0.15210052513128283
0.9975369458128078,0.15191297824456115
0.9975339087546239,0.15172543135783945
0.9975308641975309,0.15153788447111777
0.9975247524752475,0.1511627906976744
0.9975186104218362,0.15078769692423105
0.9975155279503105,0.15060015003750937
0.9975124378109452,0.1504126031507877
0.9975062344139651,0.15003750937734434
0.9975031210986267,0.14984996249062266
0.9975,0.14966241560390098
0.9974968710888611,0.1494748687171793
0.9974937343358395,0.14928732183045762
0.9974905897114178,0.14909977494373594
0.9974874371859297,0.14891222805701426
0.9974842767295597,0.14872468117029258
0.9974811083123426,0.1485371342835709
0.9974779319041615,0.14834958739684923
0.9974747474747475,0.14816204051012752
0.9974715549936789,0.14797449362340584
0.9974683544303797,0.14778694673668416
0.9974619289340102,0.1474118529632408
0.9974587039390089,0.14722430607651912
0.9974522292993631,0.14684921230307577
0.9974489795918368,0.1466616654163541
0.9974424552429667,0.14628657164291073
0.9974391805377721,0.14609902475618905
0.9974326059050064,0.1457239309827457
0.9974293059125964,0.145536384096024
0.9974259974259975,0.14534883720930233
0.9974226804123711,0.14516129032258066
0.9974193548387097,0.14497374343585898
0.9974160206718347,0.1447861965491373
0.9974093264248705,0.1444111027756939
0.9974025974025974,0.14403600900225055
0.9973958333333334,0.1436609152288072
0.9973890339425587,0.14328582145536384
0.9973856209150327,0.14309827456864216
0.9973821989528796,0.14291072768192048
0.9973753280839895,0.14253563390847712
0.9973718791064389,0.14234808702175544
0.9973684210526316,0.14216054013503376
0.997364953886693,0.14197299324831208
0.9973614775725593,0.1417854463615904
0.9973579920739762,0.14159789947486873
0.9973544973544973,0.14141035258814705
0.9973509933774835,0.14122280570142537
0.9973474801061007,0.14103525881470366
0.9973404255319149,0.1406601650412603
0.9973368841544608,0.14047261815453863
0.9973333333333333,0.14028507126781695
0.9973297730307076,0.14009752438109527
0.9973262032085561,0.1399099774943736
0.9973226238286479,0.1397224306076519
0.9973190348525469,0.13953488372093023
0.9973154362416108,0.13934733683420855
0.9973118279569892,0.13915978994748687
0.9973082099596231,0.1389722430607652
0.9973045822102425,0.13878469617404351
0.9973009446693657,0.13859714928732184
0.9972972972972973,0.13840960240060016
0.9972936400541272,0.13822205551387848
0.997289972899729,0.1380345086271568
0.9972862957937585,0.13784696174043512
0.9972826086956522,0.13765941485371344
0.9972789115646259,0.13747186796699173
0.997275204359673,0.13728432108027006
0.9972714870395635,0.13709677419354838
0.9972677595628415,0.1369092273068267
0.9972640218878249,0.13672168042010502
0.9972602739726028,0.13653413353338334
0.9972527472527473,0.13615903975993998
0.9972489683631361,0.1359714928732183
0.9972451790633609,0.13578394598649662
0.9972413793103448,0.13559639909977494
0.9972375690607734,0.13540885221305327
0.9972337482710927,0.1352213053263316
0.997229916897507,0.1350337584396099
0.9972260748959778,0.13484621155288823
0.9972222222222222,0.13465866466616655
0.9972144846796658,0.1342835708927232
0.99721059972106,0.1340960240060015
0.9972067039106145,0.1339084771192798
0.9972027972027973,0.13372093023255813
0.9971988795518207,0.13353338334583645
0.9971949509116409,0.13334583645911477
0.9971910112359551,0.1331582895723931
0.9971870604781997,0.1329707426856714
0.9971830985915493,0.13278319579894973
0.997179125528914,0.13259564891222805
0.9971751412429378,0.13240810202550637
0.9971671388101983,0.13203300825206302
0.9971631205673759,0.13184546136534134
0.9971590909090909,0.13165791447861966
0.9971509971509972,0.1312828207051763
0.9971469329529244,0.13109527381845462
0.9971428571428571,0.13090772693173294
0.9971387696709585,0.13072018004501126
0.997134670487106,0.13053263315828958
0.9971305595408895,0.13034508627156788
0.9971223021582734,0.12996999249812452
0.9971139971139971,0.12959489872468116
0.9971098265895953,0.12940735183795948
0.9971056439942113,0.1292198049512378
0.997093023255814,0.12865716429107277
0.9970887918486172,0.1284696174043511
0.997080291970803,0.12809452363090773
0.9970760233918129,0.12790697674418605
0.9970717423133236,0.12771942985746437
0.9970674486803519,0.1275318829707427
0.9970631424375918,0.12734433608402101
0.9970588235294118,0.12715678919729934
0.9970544918998527,0.12696924231057766
0.9970501474926253,0.12678169542385595
0.9970457902511078,0.12659414853713427
0.997037037037037,0.1262190547636909
0.9970282317979198,0.12584396099024756
0.9970238095238095,0.12565641410352588
0.9970193740685543,0.1254688672168042
0.9970149253731343,0.12528132033008252
0.9970104633781763,0.12509377344336084
0.9970059880239521,0.12490622655663916
0.9970014992503748,0.12471867966991748
0.996996996996997,0.1245311327831958
0.9969924812030075,0.12434358589647412
0.9969879518072289,0.12415603900975244
0.9969834087481146,0.12396849212303075
0.9969788519637462,0.12378094523630907
0.996969696969697,0.12340585146286571
0.9969650986342944,0.12321830457614404
0.9969604863221885,0.12303075768942236
0.9969558599695586,0.12284321080270068
0.9969512195121951,0.122655663915979
0.9969418960244648,0.12228057014253563
0.996937212863706,0.12209302325581395
0.9969278033794163,0.12171792948237059
0.9969230769230769,0.12153038259564891
0.9969135802469136,0.12115528882220555
0.9969088098918083,0.12096774193548387
0.9969040247678018,0.1207801950487622
0.9968992248062015,0.12059264816204052
0.9968944099378882,0.12040510127531882
0.9968895800933126,0.12021755438859714
0.9968847352024922,0.12003000750187547
0.996875,0.11965491372843211
0.9968701095461658,0.11946736684171043
0.9968652037617555,0.11927981995498875
0.9968602825745683,0.11909227306826707
0.9968503937007874,0.1187171792948237
0.9968454258675079,0.11852963240810202
0.9968404423380727,0.11834208552138034
0.9968354430379747,0.11815453863465866
0.9968304278922345,0.11796699174793698
0.9968253968253968,0.1177794448612153
0.9968203497615262,0.11759189797449363
0.9968102073365231,0.11721680420105027
0.9968051118210862,0.11702925731432859
0.9968,0.1168417104276069
0.9967948717948718,0.11665416354088522
0.9967793880837359,0.11609152288072018
0.9967689822294022,0.11571642910727682
0.9967637540453075,0.11552888222055514
0.9967585089141004,0.11534133533383346
0.9967532467532467,0.11515378844711177
0.9967479674796748,0.11496624156039009
0.996742671009772,0.11477869467366841
0.9967373572593801,0.11459114778694673
0.9967320261437909,0.11440360090022506
0.9967213114754099,0.1140285071267817
0.9967159277504105,0.11384096024006002
0.9967105263157895,0.11365341335333834
0.9966996699669967,0.11327831957989497
0.996694214876033,0.11309077269317329
0.9966887417218543,0.11290322580645161
0.9966832504145937,0.11271567891972993
0.9966777408637874,0.11252813203300825
0.9966722129783694,0.11234058514628657
0.9966666666666667,0.1121530382595649
0.9966555183946488,0.11177794448612154
0.9966442953020134,0.11140285071267816
0.9966386554621849,0.11121530382595649
0.9966329966329966,0.1110277569392348
0.9966273187183811,0.11084021005251313
0.9966216216216216,0.11065266316579145
0.9966159052453468,0.11046511627906977
0.9966044142614601,0.11009002250562641
0.9965986394557823,0.10990247561890473
0.9965928449744463,0.10971492873218304
0.9965870307167235,0.10952738184546136
0.9965694682675815,0.10896474118529632
0.9965635738831615,0.10877719429857464
0.9965576592082617,0.10858964741185297
0.996551724137931,0.10840210052513129
0.9965457685664939,0.10821455363840961
0.9965337954939342,0.10783945986496624
0.9965277777777778,0.10765191297824456
0.9965095986038395,0.10708927231807952
0.9964973730297724,0.10671417854463616
0.9964912280701754,0.10652663165791448
0.9964850615114236,0.1063390847711928
0.9964788732394366,0.10615153788447111
0.9964726631393298,0.10596399099774943
0.9964664310954063,0.10577644411102775
0.9964601769911504,0.10558889722430607
0.9964539007092199,0.1054013503375844
0.9964476021314387,0.10521380345086272
0.9964349376114082,0.10483870967741936
0.9964285714285714,0.10465116279069768
0.9964221824686941,0.10446361590397599
0.996415770609319,0.10427606901725431
0.9964093357271095,0.10408852213053263
0.9964028776978417,0.10390097524381095
0.9963898916967509,0.10352588147036759
0.9963833634719711,0.10333833458364591
0.9963768115942029,0.10315078769692423
0.9963702359346642,0.10296324081020256
0.9963636363636363,0.10277569392348088
0.9963570127504554,0.10258814703675918
0.9963436928702011,0.10221305326331583
0.9963369963369964,0.10202550637659415
0.9963302752293578,0.10183795948987247
0.9963235294117647,0.10165041260315079
0.996316758747698,0.10146286571642911
0.9963031423290203,0.10108777194298575
0.9962962962962963,0.10090022505626407
0.9962894248608535,0.10071267816954238
0.9962825278810409,0.1005251312828207
0.996268656716418,0.10015003750937734
0.9962546816479401,0.09977494373593399
0.9962476547842402,0.0995873968492123
0.9962406015037594,0.09939984996249063
0.9962335216572504,0.09921230307576895
0.9962264150943396,0.09902475618904726
0.996219281663516,0.09883720930232558
0.9962049335863378,0.09846211552888222
0.9961977186311787,0.09827456864216054
0.9961832061068703,0.09789947486871718
0.9961759082217974,0.0977119279819955
0.9961685823754789,0.09752438109527382
0.9961538461538462,0.09714928732183045
0.9961464354527938,0.09696174043510877
0.9961389961389961,0.0967741935483871
0.9961240310077519,0.09639909977494374
0.996116504854369,0.09621155288822206
0.9961089494163424,0.09602400600150038
0.9961013645224172,0.0958364591147787
0.99609375,0.09564891222805702
0.9960861056751468,0.09546136534133533
0.996078431372549,0.09527381845461365
0.9960707269155207,0.09508627156789197
0.9960552268244576,0.09471117779444861
0.9960474308300395,0.09452363090772693
0.996039603960396,0.09433608402100525
0.9960238568588469,0.0939609902475619
0.9960159362549801,0.09377344336084022
0.9960079840319361,0.09358589647411852
0.996,0.09339834958739685
0.9959919839679359,0.09321080270067517
0.9959839357429718,0.09302325581395349
0.9959677419354839,0.09264816204051013
0.9959514170040485,0.09227306826706677
0.9959432048681541,0.09208552138034509
0.9959349593495935,0.0918979744936234
0.9959266802443992,0.09171042760690172
0.9979508196721312,0.09133533383345836
0.997946611909651,0.09114778694673668
0.9979338842975206,0.09058514628657165
0.997920997920998,0.0900225056264066
0.9979123173277662,0.08964741185296324
0.9978991596638656,0.0890847711927982
0.9978947368421053,0.08889722430607652
0.9978858350951374,0.08852213053263316
0.9978813559322034,0.08833458364591147
0.9978768577494692,0.08814703675918979
0.997872340425532,0.08795948987246811
0.997867803837953,0.08777194298574643
0.9978586723768736,0.08739684921230308
0.9978448275862069,0.08683420855213804
0.9978401727861771,0.08664666166541636
0.9978354978354979,0.08645911477869467
0.9978308026030369,0.08627156789197299
0.9978260869565218,0.08608402100525131
0.9978165938864629,0.08570892723180795
0.9978070175438597,0.0853338334583646
0.9978021978021978,0.08514628657164292
0.9977924944812362,0.08477119279819954
0.9977876106194691,0.08458364591147786
0.9977827050997783,0.08439609902475619
0.9977728285077951,0.08402100525131283
0.9977628635346756,0.08364591147786947
0.9977528089887641,0.08327081770442611
0.9977426636568849,0.08289572393098274
0.997737556561086,0.08270817704426106
0.9977272727272727,0.0823330832708177
0.9977220956719818,0.08214553638409602
0.997716894977169,0.08195798949737435
0.9977116704805492,0.08177044261065267
0.9977011494252873,0.08139534883720931
0.9976851851851852,0.08083270817704426
0.9976798143851509,0.08064516129032258
0.9976689976689976,0.08027006751687922
0.9976580796252927,0.07989497374343586
0.9976525821596244,0.07970742685671418
0.9976470588235294,0.0795198799699925
0.9976359338061466,0.07914478619654913
0.9976303317535545,0.07895723930982745
0.997624703087886,0.07876969242310577
0.9976133651551312,0.07839459864966242
0.9976019184652278,0.07801950487621906
0.9975961538461539,0.07783195798949738
0.9975903614457832,0.07764441110277569
0.9975845410628019,0.07745686421605401
0.9975786924939467,0.07726931732933233
0.9975728155339806,0.07708177044261065
0.9975669099756691,0.07689422355588897
0.9975550122249389,0.07651912978244561
0.9975490196078431,0.07633158289572393
0.9975429975429976,0.07614403600900226
0.9975369458128078,0.07595648912228058
0.9975308641975309,0.07576894223555888
0.9975247524752475,0.0755813953488372
0.9975124378109452,0.07520630157539385
0.9975062344139651,0.07501875468867217
0.9974937343358395,0.07464366091522881
0.9974874371859297,0.07445611402850713
0.9974811083123426,0.07426856714178545
0.9974683544303797,0.07389347336834208
0.9974619289340102,0.0737059264816204
0.9974554707379135,0.07351837959489872
0.9974489795918368,0.07333083270817704
0.9974424552429667,0.07314328582145536
0.9974358974358974,0.07295573893473369
0.9974293059125964,0.072768192048012
0.9974226804123711,0.07258064516129033
0.9974160206718347,0.07239309827456865
0.9974093264248705,0.07220555138784696
0.9974025974025974,0.07201800450112528
0.9973890339425587,0.07164291072768192
0.9973821989528796,0.07145536384096024
0.9973753280839895,0.07126781695423856
0.9973684210526316,0.07108027006751688
0.9973614775725593,0.0708927231807952
0.9973544973544973,0.07070517629407352
0.9973474801061007,0.07051762940735183
0.9973404255319149,0.07033008252063015
0.9973333333333333,0.07014253563390847
0.9973262032085561,0.0699549887471868
0.9973118279569892,0.06957989497374344
0.9973045822102425,0.06939234808702176
0.9972972972972973,0.06920480120030008
0.9972826086956522,0.06882970742685672
0.997275204359673,0.06864216054013503
0.9972677595628415,0.06845461365341335
0.9972602739726028,0.06826706676669167
0.9972527472527473,0.06807951987996999
0.9972451790633609,0.06789197299324831
0.9972375690607734,0.06770442610652663
0.997229916897507,0.06751687921980495
0.9972222222222222,0.06732933233308327
0.9972144846796658,0.0671417854463616
0.9971988795518207,0.06676669167291822
0.9971910112359551,0.06657914478619655
0.9971751412429378,0.06620405101275319
0.9971671388101983,0.06601650412603151
0.9971509971509972,0.06564141035258815
0.9971428571428571,0.06545386346586647
0.997134670487106,0.06526631657914479
0.9971264367816092,0.0650787696924231
0.9971098265895953,0.06470367591897974
0.9971014492753624,0.06451612903225806
0.997093023255814,0.06432858214553638
0.9970760233918129,0.06395348837209303
0.9970674486803519,0.06376594148537135
0.9970501474926253,0.06339084771192798
0.9970414201183432,0.0632033008252063
0.9970059880239521,0.06245311327831958
0.996996996996997,0.0622655663915979
0.9969604863221885,0.06151537884471118
0.9969512195121951,0.0613278319579895
0.9969418960244648,0.061140285071267814
0.9969230769230769,0.060765191297824456
0.9969135802469136,0.06057764441110278
0.9969040247678018,0.0603900975243811
0.9968847352024922,0.06001500375093773
0.9968553459119497,0.059452363090772696
0.9968454258675079,0.05926481620405101
0.9968354430379747,0.05907726931732933
0.9968152866242038,0.05870217554388597
0.9968051118210862,0.058514628657164294
0.9967948717948718,0.05832708177044261
0.9967845659163987,0.05813953488372093
0.9967637540453075,0.05776444111027757
0.9967532467532467,0.057576894223555886
0.9967320261437909,0.05720180045011253
0.9966996699669967,0.056639159789947484
0.9966887417218543,0.056451612903225805
0.9966555183946488,0.05588897224306077
0.9966442953020134,0.05570142535633908
0.9966329966329966,0.0555138784696174
0.9966216216216216,0.055326331582895724
0.9966101694915255,0.055138784696174045
0.9965986394557823,0.054951237809452366
0.9965753424657534,0.054576144036009
0.9965397923875432,0.05401350337584396
0.9965277777777778,0.05382595648912228
0.9965034965034965,0.05345086271567892
0.9964912280701754,0.05326331582895724
0.9964788732394366,0.053075768942235556
0.9964664310954063,0.05288822205551388
0.9964539007092199,0.0527006751687922
0.9964028776978417,0.051950487621905475
0.9963898916967509,0.051762940735183796
0.9963768115942029,0.05157539384846212
0.9963636363636363,0.05138784696174044
0.9963503649635036,0.05120030007501875
0.9963369963369964,0.05101275318829707
0.996309963099631,0.050637659414853715
0.9962962962962963,0.050450112528132036
0.9962825278810409,0.05026256564141035
0.996268656716418,0.05007501875468867
0.9962546816479401,0.04988747186796699
0.9962406015037594,0.049699924981245314
0.9962264150943396,0.04951237809452363
0.9961832061068703,0.04894973743435859
0.9961685823754789,0.04876219054763691
0.9961538461538462,0.048574643660915226
0.9961389961389961,0.04838709677419355
0.9961240310077519,0.04819954988747187
0.9961089494163424,0.04801200300075019
0.99609375,0.04782445611402851
0.996078431372549,0.047636909227306824
0.9960629921259843,0.047449362340585145
0.996031746031746,0.04707426856714179
1.0,0.04707426856714179
1.0,0.04669917479369842
1.0,0.046511627906976744
1.0,0.046324081020255065
1.0,0.046136534133533386
1.0,0.0459489872468117
1.0,0.04557389347336834
1.0,0.04538634658664666
1.0,0.045198799699924984
1.0,0.0450112528132033
1.0,0.04463615903975994
1.0,0.04444861215303826
1.0,0.04426106526631658
1.0,0.044073518379594896
1.0,0.04388597149287322
1.0,0.04369842460615154
1.0,0.04351087771942986
1.0,0.04332333083270818
1.0,0.043135783945986494
1.0,0.042948237059264815
1.0,0.04276069017254314
1.0,0.04257314328582146
1.0,0.04238559639909977
1.0,0.042010502625656414
1.0,0.041822955738934735
1.0,0.041635408852213056
1.0,0.04144786196549137
1.0,0.04126031507876969
1.0,0.04107276819204801
1.0,0.040697674418604654
1.0,0.04032258064516129
1.0,0.04013503375843961
1.0,0.03994748687171793
1.0,0.03975993998499625
1.0,0.03938484621155289
1.0,0.03919729932483121
1.0,0.03900975243810953
1.0,0.038822205551387844
1.0,0.038634658664666165
1.0,0.038447111777944486
1.0,0.03807201800450113
1.0,0.03769692423105776
1.0,0.037321830457614405
1.0,0.03675918979744936
1.0,0.036384096024006
1.0,0.036196549137284324
1.0,0.03600900225056264
1.0,0.0354463615903976
1.0,0.035258814703675916
1.0,0.03507126781695424
1.0,0.03469617404351088
1.0,0.034321080270067514
1.0,0.033945986496624156
1.0,0.03375843960990248
1.0,0.0335708927231808
1.0,0.03338334583645911
1.0,0.03319579894973743
1.0,0.033008252063015754
1.0,0.032820705176294075
1.0,0.032633158289572396
1.0,0.03244561140285071
1.0,0.03225806451612903
1.0,0.03188297074268567
1.0,0.03169542385596399
1.0,0.03150787696924231
1.0,0.03113278319579895
1.0,0.03075768942235559
1.0,0.030570142535633907
1.0,0.030382595648912228
1.0,0.03019504876219055
1.0,0.030007501875468866
1.0,0.029632408102025505
1.0,0.029444861215303826
1.0,0.029069767441860465
1.0,0.028882220555138786
1.0,0.028694673668417103
1.0,0.028507126781695424
1.0,0.028319579894973742
1.0,0.028132033008252063
1.0,0.027944486121530384
1.0,0.027569392348087023
1.0,0.02738184546136534
1.0,0.02719429857464366
1.0,0.02700675168792198
1.0,0.0268192048012003
1.0,0.02663165791447862
1.0,0.02625656414103526
1.0,0.026069017254313577
1.0,0.02569392348087022
1.0,0.025318829707426858
1.0,0.025131282820705175
1.0,0.024943735933983496
1.0,0.024381095273818456
1.0,0.024193548387096774
1.0,0.024006001500375095
1.0,0.023818454613653412
1.0,0.023630907726931733
1.0,0.023443360840210054
1.0,0.023255813953488372
1.0,0.02288072018004501
1.0,0.02250562640660165
1.0,0.02213053263315829
1.0,0.02194298574643661
1.0,0.02175543885971493
1.0,0.021567891972993247
1.0,0.02138034508627157
1.0,0.021192798199549886
1.0,0.021005251312828207
1.0,0.020817704426106528
1.0,0.020442610652663167
1.0,0.020255063765941484
1.0,0.020067516879219805
1.0,0.019692423105776444
1.0,0.019504876219054765
1.0,0.019129782445611403
1.0,0.01894223555888972
1.0,0.018754688672168042
1.0,0.01837959489872468
1.0,0.018192048012003
1.0,0.01800450112528132
1.0,0.01781695423855964
1.0,0.01744186046511628
1.0,0.0172543135783946
1.0,0.01687921980495124
1.0,0.016691672918229556
1.0,0.016504126031507877
1.0,0.016129032258064516
1.0,0.015941485371342837
1.0,0.015753938484621154
1.0,0.015566391597899475
1.0,0.015378844711177795
1.0,0.015191297824456114
1.0,0.015003750937734433
1.0,0.014816204051012753
1.0,0.014441110277569393
1.0,0.014253563390847712
1.0,0.014066016504126031
1.0,0.01350337584396099
1.0,0.01331582895723931
1.0,0.01312828207051763
1.0,0.012940735183795949
1.0,0.012565641410352588
1.0,0.012378094523630907
1.0,0.012190547636909228
1.0,0.012003000750187547
1.0,0.011815453863465867
1.0,0.011440360090022505
1.0,0.011252813203300824
1.0,0.011065266316579146
1.0,0.010877719429857465
1.0,0.010690172543135784
1.0,0.010502625656414103
1.0,0.010315078769692423
1.0,0.010127531882970742
1.0,0.009939984996249063
1.0,0.009752438109527382
1.0,0.009564891222805702
1.0,0.009377344336084021
1.0,0.00918979744936234
1.0,0.00900225056264066
1.0,0.008814703675918979
1.0,0.00843960990247562
1.0,0.008252063015753939
1.0,0.008064516129032258
1.0,0.007876969242310577
1.0,0.007689422355588897
1.0,0.007501875468867217
1.0,0.007314328582145537
1.0,0.007126781695423856
1.0,0.006939234808702175
1.0,0.006751687921980495
1.0,0.006564141035258815
1.0,0.006376594148537134
1.0,0.005813953488372093
1.0,0.005626406601650412
1.0,0.005438859714928732
1.0,0.005251312828207052
1.0,0.005063765941485371
1.0,0.004876219054763691
1.0,0.0046886721680420105
1.0,0.00450112528132033
1.0,0.00431357839459865
1.0,0.004126031507876969
1.0,0.003938484621155289
1.0,0.0037509377344336083
1.0,0.003563390847711928
1.0,0.0033758439609902473
1.0,0.003188297074268567
1.0,0.003000750187546887
1.0,0.002625656414103526
1.0,0.0024381095273818456
1.0,0.002250562640660165
1.0,0.0020630157539384846
1.0,0.0016879219804951237
1.0,0.0015003750937734434
1.0,0.001312828207051763
1.0,0.0011252813203300824
1.0,0.0009377344336084021
1.0,0.0007501875468867217
1.0,0.0005626406601650412
1.0,0.00037509377344336085
1.0,0.00018754688672168043
1.0,0.0


==> data/detection_in_MFTC_ROC.csv <==
fpr,tpr
0.0,0.0
0.0,0.00018754688672168043
0.0,0.0016879219804951237
0.0,0.0020630157539384846
0.0,0.002625656414103526
0.0,0.003000750187546887
0.0,0.005813953488372093
0.0,0.006376594148537134
0.0,0.00843960990247562
0.0,0.008814703675918979
0.0,0.011440360090022505
0.0,0.011815453863465867
0.0,0.012565641410352588
0.0,0.012940735183795949
0.0,0.01350337584396099
0.0,0.014066016504126031
0.0,0.014441110277569393
0.0,0.014816204051012753
0.0,0.016129032258064516
0.0,0.016504126031507877
0.0,0.01687921980495124
0.0,0.0172543135783946
0.0,0.01744186046511628
0.0,0.01781695423855964
0.0,0.01837959489872468
0.0,0.018754688672168042
0.0,0.019129782445611403
0.0,0.019504876219054765
0.0,0.019692423105776444
0.0,0.020067516879219805
0.0,0.020442610652663167
0.0,0.020817704426106528
0.0,0.02213053263315829
0.0,0.023255813953488372
0.0,0.024381095273818456
0.0,0.024943735933983496
0.0,0.025318829707426858
0.0,0.026069017254313577
0.0,0.02625656414103526
0.0,0.02663165791447862
0.0,0.027569392348087023
0.0,0.027944486121530384
0.0,0.029069767441860465
0.0,0.029444861215303826
0.0,0.029632408102025505
0.0,0.030007501875468866
0.0,0.03075768942235559
0.0,0.03150787696924231
0.0,0.03188297074268567
0.0,0.03225806451612903
0.0,0.033945986496624156
0.0,0.03507126781695424
0.0,0.0354463615903976
0.0,0.03600900225056264
0.0,0.036384096024006
0.0,0.03675918979744936
0.0,0.037321830457614405
0.0,0.038447111777944486
0.0,0.03938484621155289
0.0,0.03975993998499625
0.0,0.04032258064516129
0.0,0.04107276819204801
0.0,0.042010502625656414
0.0,0.04238559639909977
0.0,0.04463615903975994
0.0,0.0450112528132033
0.0,0.04557389347336834
0.0,0.0459489872468117
0.0,0.04669917479369842
0.0,0.04707426856714179
0.0007112375533428165,0.04707426856714179
0.0007112375533428165,0.047449362340585145
0.0007112375533428165,0.04894973743435859
0.0007112375533428165,0.04951237809452363
0.0007112375533428165,0.050637659414853715
0.0007112375533428165,0.05101275318829707
0.0007112375533428165,0.051950487621905475
0.0007112375533428165,0.0527006751687922
0.0007112375533428165,0.05345086271567892
0.0007112375533428165,0.05382595648912228
0.0007112375533428165,0.05401350337584396
0.0007112375533428165,0.054576144036009
0.0007112375533428165,0.054951237809452366
0.0007112375533428165,0.05588897224306077
0.0007112375533428165,0.056451612903225805
0.0007112375533428165,0.056639159789947484
0.0007112375533428165,0.05720180045011253
0.0007112375533428165,0.057576894223555886
0.0007112375533428165,0.05776444111027757
0.0007112375533428165,0.05813953488372093
0.0007112375533428165,0.05870217554388597
0.0007112375533428165,0.05907726931732933
0.0007112375533428165,0.059452363090772696
0.0007112375533428165,0.06001500375093773
0.0007112375533428165,0.0603900975243811
0.0007112375533428165,0.060765191297824456
0.0007112375533428165,0.061140285071267814
0.0007112375533428165,0.06151537884471118
0.0007112375533428165,0.0622655663915979
0.0007112375533428165,0.06245311327831958
0.0007112375533428165,0.0632033008252063
0.0007112375533428165,0.06339084771192798
0.0007112375533428165,0.06376594148537135
0.0007112375533428165,0.06395348837209303
0.0007112375533428165,0.06432858214553638
0.0007112375533428165,0.06470367591897974
0.0007112375533428165,0.0650787696924231
0.0007112375533428165,0.06564141035258815
0.0007112375533428165,0.06601650412603151
0.0007112375533428165,0.06620405101275319
0.0007112375533428165,0.06657914478619655
0.0007112375533428165,0.06676669167291822
0.0007112375533428165,0.0671417854463616
0.0007112375533428165,0.06882970742685672
0.0007112375533428165,0.06920480120030008
0.0007112375533428165,0.06957989497374344
0.0007112375533428165,0.0699549887471868
0.0007112375533428165,0.07164291072768192
0.0007112375533428165,0.07201800450112528
0.0007112375533428165,0.07389347336834208
0.0007112375533428165,0.07426856714178545
0.0007112375533428165,0.07464366091522881
0.0007112375533428165,0.07501875468867217
0.0007112375533428165,0.07520630157539385
0.0007112375533428165,0.0755813953488372
0.0007112375533428165,0.07651912978244561
0.0007112375533428165,0.07689422355588897
0.0007112375533428165,0.07801950487621906
0.0007112375533428165,0.07876969242310577
0.0007112375533428165,0.07914478619654913
0.0007112375533428165,0.0795198799699925
0.0007112375533428165,0.07989497374343586
0.0007112375533428165,0.08064516129032258
0.0007112375533428165,0.08083270817704426
0.0007112375533428165,0.08139534883720931
0.0007112375533428165,0.08177044261065267
0.0007112375533428165,0.0823330832708177
0.0007112375533428165,0.08270817704426106
0.0007112375533428165,0.08289572393098274
0.0007112375533428165,0.08439609902475619
0.0007112375533428165,0.08477119279819954
0.0007112375533428165,0.08514628657164292
0.0007112375533428165,0.0853338334583646
0.0007112375533428165,0.08608402100525131
0.0007112375533428165,0.08683420855213804
0.0007112375533428165,0.08739684921230308
0.0007112375533428165,0.08777194298574643
0.0007112375533428165,0.08852213053263316
0.0007112375533428165,0.08889722430607652
0.0007112375533428165,0.0890847711927982
0.0007112375533428165,0.08964741185296324
0.0007112375533428165,0.0900225056264066
0.0007112375533428165,0.09114778694673668
0.0007112375533428165,0.09133533383345836
0.001422475106685633,0.09171042760690172
0.001422475106685633,0.09227306826706677
0.001422475106685633,0.09302325581395349
0.001422475106685633,0.0939609902475619
0.001422475106685633,0.09433608402100525
0.001422475106685633,0.09471117779444861
0.001422475106685633,0.09508627156789197
0.001422475106685633,0.09639909977494374
0.001422475106685633,0.0967741935483871
0.001422475106685633,0.09714928732183045
0.001422475106685633,0.09752438109527382
0.001422475106685633,0.09789947486871718
0.001422475106685633,0.09827456864216054
0.001422475106685633,0.09846211552888222
0.001422475106685633,0.09883720930232558
0.001422475106685633,0.09977494373593399
0.001422475106685633,0.1005251312828207
0.001422475106685633,0.10108777194298575
0.001422475106685633,0.10146286571642911
0.001422475106685633,0.10221305326331583
0.001422475106685633,0.10258814703675918
0.001422475106685633,0.10352588147036759
0.001422475106685633,0.10390097524381095
0.001422475106685633,0.10483870967741936
0.001422475106685633,0.10521380345086272
0.001422475106685633,0.10671417854463616
0.001422475106685633,0.10708927231807952
0.001422475106685633,0.10765191297824456
0.001422475106685633,0.10783945986496624
0.001422475106685633,0.10821455363840961
0.001422475106685633,0.10896474118529632
0.001422475106685633,0.10952738184546136
0.001422475106685633,0.11009002250562641
0.001422475106685633,0.11046511627906977
0.001422475106685633,0.11140285071267816
0.001422475106685633,0.1121530382595649
0.001422475106685633,0.11327831957989497
0.001422475106685633,0.11365341335333834
0.001422475106685633,0.1140285071267817
0.001422475106685633,0.11440360090022506
0.001422475106685633,0.11571642910727682
0.001422475106685633,0.11609152288072018
0.001422475106685633,0.11665416354088522
0.001422475106685633,0.11721680420105027
0.001422475106685633,0.11759189797449363
0.001422475106685633,0.1187171792948237
0.001422475106685633,0.11909227306826707
0.001422475106685633,0.11965491372843211
0.001422475106685633,0.12003000750187547
0.001422475106685633,0.12115528882220555
0.001422475106685633,0.12153038259564891
0.001422475106685633,0.12171792948237059
0.001422475106685633,0.12209302325581395
0.001422475106685633,0.12228057014253563
0.001422475106685633,0.122655663915979
0.001422475106685633,0.12340585146286571
0.001422475106685633,0.12378094523630907
0.001422475106685633,0.12584396099024756
0.001422475106685633,0.12659414853713427
0.001422475106685633,0.12809452363090773
0.001422475106685633,0.1284696174043511
0.001422475106685633,0.12865716429107277
0.001422475106685633,0.1292198049512378
0.001422475106685633,0.12959489872468116
0.001422475106685633,0.13034508627156788
0.001422475106685633,0.1312828207051763
0.001422475106685633,0.13165791447861966
0.001422475106685633,0.13203300825206302
0.001422475106685633,0.13240810202550637
0.001422475106685633,0.1342835708927232
0.001422475106685633,0.13465866466616655
0.001422475106685633,0.13615903975993998
0.001422475106685633,0.13653413353338334
0.001422475106685633,0.1406601650412603
0.001422475106685633,0.14103525881470366
0.001422475106685633,0.14253563390847712
0.001422475106685633,0.14291072768192048
0.001422475106685633,0.14328582145536384
0.001422475106685633,0.1447861965491373
0.001422475106685633,0.1457239309827457
0.001422475106685633,0.14609902475618905
0.001422475106685633,0.14628657164291073
0.001422475106685633,0.1466616654163541
0.001422475106685633,0.14684921230307577
0.001422475106685633,0.14722430607651912
0.001422475106685633,0.1474118529632408
0.001422475106685633,0.14778694673668416
0.001422475106685633,0.15003750937734434
0.001422475106685633,0.1504126031507877
0.001422475106685633,0.15078769692423105
0.001422475106685633,0.15153788447111777
0.001422475106685633,0.15341335333833458
0.001422475106685633,0.1541635408852213
0.001422475106685633,0.15435108777194298
0.001422475106685633,0.15472618154538634
0.001422475106685633,0.15528882220555137
0.001422475106685633,0.15566391597899476
0.001422475106685633,0.15641410352588148
0.001422475106685633,0.15678919729932483
0.001422475106685633,0.1571642910727682
0.001422475106685633,0.1579144786196549
0.001422475106685633,0.15828957239309827
0.001422475106685633,0.159039759939985
0.001422475106685633,0.1599774943735934
0.001422475106685633,0.16035258814703676
0.001422475106685633,0.16054013503375844
0.001422475106685633,0.1609152288072018
0.001422475106685633,0.16241560390097523
0.001422475106685633,0.16316579144786197
0.001422475106685633,0.16354088522130533
0.001422475106685633,0.16410352588147037
0.001422475106685633,0.16804201050262565
0.001422475106685633,0.16879219804951237
0.001422475106685633,0.16916729182295573
0.001422475106685633,0.1695423855963991
0.001422475106685633,0.1706676669167292
0.001422475106685633,0.17104276069017255
0.001422475106685633,0.17254313578394598
0.001422475106685633,0.17329332333083272
0.001422475106685633,0.17573143285821455
0.001422475106685633,0.1761065266316579
0.001422475106685633,0.1774193548387097
0.001422475106685633,0.17779444861215304
0.001422475106685633,0.17873218304576144
0.001422475106685633,0.1791072768192048
0.001422475106685633,0.18079519879969994
0.001422475106685633,0.18154538634658665
0.001422475106685633,0.1821080270067517
0.001422475106685633,0.18248312078019505
0.001422475106685633,0.18267066766691673
0.001422475106685633,0.18304576144036008
0.001422475106685633,0.18360840210052512
0.001422475106685633,0.1839834958739685
0.001422475106685633,0.18510877719429858
0.001422475106685633,0.18548387096774194
0.001422475106685633,0.18698424606151537
0.001422475106685633,0.18735933983495873
0.001422475106685633,0.1888597149287322
0.001422475106685633,0.18998499624906226
0.001422475106685633,0.19036009002250562
0.001422475106685633,0.19073518379594898
0.001422475106685633,0.19129782445611404
0.001422475106685633,0.19186046511627908
0.001422475106685633,0.1933608402100525
0.001422475106685633,0.19411102775693923
0.001422475106685633,0.1942985746436609
0.001422475106685633,0.1946736684171043
0.001422475106685633,0.19561140285071268
0.001422475106685633,0.19598649662415604
0.001422475106685633,0.1984246061515379
0.001422475106685633,0.1991747936984246
0.001422475106685633,0.19954988747186797
0.001422475106685633,0.19992498124531133
0.001422475106685633,0.20067516879219804
0.001422475106685633,0.20123780945236308
0.001422475106685633,0.20142535633908476
0.001422475106685633,0.20180045011252815
0.001422475106685633,0.20198799699924982
0.001422475106685633,0.20236309077269318
0.001422475106685633,0.2031132783195799
0.001422475106685633,0.20348837209302326
0.001422475106685633,0.20517629407351837
0.001422475106685633,0.20555138784696175
0.001422475106685633,0.2078019504876219
0.001422475106685633,0.20855213803450862
0.001422475106685633,0.20911477869467368
0.001422475106685633,0.2098649662415604
0.001422475106685633,0.2106151537884471
0.001422475106685633,0.21099024756189047
0.001422475106685633,0.21342835708927232
0.001422475106685633,0.21380345086271568
0.001422475106685633,0.21399099774943736
0.001422475106685633,0.21436609152288072
0.001422475106685633,0.21474118529632408
0.001422475106685633,0.21511627906976744
0.001422475106685633,0.21774193548387097
0.001422475106685633,0.21811702925731433
0.001422475106685633,0.21886721680420104
0.001422475106685633,0.2192423105776444
0.001422475106685633,0.22149287321830458
0.001422475106685633,0.22186796699174793
0.001422475106685633,0.22655663915978994
0.001422475106685633,0.22693173293323332
0.001422475106685633,0.2297449362340585
0.001422475106685633,0.23012003000750186
0.001422475106685633,0.23105776444111029
0.001422475106685633,0.23143285821455364
0.001422475106685633,0.231807951987997
0.001422475106685633,0.23218304576144036
0.001422475106685633,0.23499624906226557
0.001422475106685633,0.23537134283570893
0.001422475106685633,0.23593398349587397
0.001422475106685633,0.2415603900975244
0.001422475106685633,0.24193548387096775
0.001422475106685633,0.24662415603900975
0.001422475106685633,0.2469992498124531
0.001422475106685633,0.24962490622655664
0.001422475106685633,0.25
0.001422475106685633,0.2501875468867217
0.001422475106685633,0.25056264066016504
0.001422475106685633,0.25150037509377343
0.001422475106685633,0.2518754688672168
0.001422475106685633,0.25300075018754686
0.001422475106685633,0.2533758439609902
0.001422475106685633,0.254126031507877
0.001422475106685633,0.25450112528132035
0.001422475106685633,0.25637659414853714
0.001422475106685633,0.2567516879219805
0.001422475106685633,0.25825206301575393
0.001422475106685633,0.2586271567891973
0.001422475106685633,0.2595648912228057
0.001422475106685633,0.25993998499624904
0.001422475106685633,0.2605026256564141
0.001422475106685633,0.2608777194298575
0.001422475106685633,0.2616279069767442
0.001422475106685633,0.26200300075018756
0.001422475106685633,0.26312828207051764
0.001422475106685633,0.263503375843961
0.001422475106685633,0.2644411102775694
0.001422475106685633,0.26500375093773443
0.001422475106685633,0.26556639159789946
0.001422475106685633,0.2659414853713428
0.001422475106685633,0.2661290322580645
0.001422475106685633,0.2668792198049512
0.001422475106685633,0.2683795948987247
0.001422475106685633,0.26875468867216806
0.001422475106685633,0.27231807951987996
0.001422475106685633,0.2726931732933233
0.001422475106685633,0.277006751687922
0.001422475106685633,0.27738184546136535
0.001422475106685633,0.28000750187546886
0.001422475106685633,0.2803825956489122
0.001422475106685633,0.28113278319579893
0.001422475106685633,0.2815078769692423
0.001422475106685633,0.28338334583645913
0.001422475106685633,0.28413353338334585
0.001422475106685633,0.28507126781695424
0.001422475106685633,0.2861965491372843
0.001422475106685633,0.28863465866466614
0.001422475106685633,0.2890097524381095
0.001422475106685633,0.29351087771942985
0.001422475106685633,0.29426106526631657
0.001422475106685633,0.2955738934733683
0.001422475106685633,0.2959489872468117
0.001422475106685633,0.29651162790697677
0.001422475106685633,0.29688672168042013
0.001422475106685633,0.29744936234058517
0.001422475106685633,0.2978244561140285
0.001422475106685633,0.31207801950487624
0.001422475106685633,0.3124531132783196
0.001422475106685633,0.3175168792198049
0.001422475106685633,0.31789197299324834
0.001422475106685633,0.31882970742685673
0.001422475106685633,0.3192048012003001
0.001422475106685633,0.3216429107276819
0.0021337126600284497,0.3218304576144036
0.0021337126600284497,0.3220180045011253
0.0021337126600284497,0.32239309827456863
0.0021337126600284497,0.322768192048012
0.0021337126600284497,0.32314328582145535
0.0021337126600284497,0.32633158289572395
0.0021337126600284497,0.327456864216054
0.0021337126600284497,0.33083270817704424
0.0021337126600284497,0.3312078019504876
0.0021337126600284497,0.3477119279819955
0.0021337126600284497,0.3480870217554389
0.0021337126600284497,0.34846211552888223
0.0021337126600284497,0.3488372093023256
0.0021337126600284497,0.35502625656414105
0.0021337126600284497,0.3554013503375844
0.0021337126600284497,0.35690172543135784
0.0021337126600284497,0.3572768192048012
0.0021337126600284497,0.37134283570892723
0.0021337126600284497,0.3717179294823706
0.0021337126600284497,0.3810952738184546
0.002844950213371266,0.3810952738184546
0.002844950213371266,0.382033008252063
0.002844950213371266,0.3824081020255064
0.002844950213371266,0.3917854463615904
0.002844950213371266,0.39216054013503376
0.002844950213371266,0.39309827456864216
0.002844950213371266,0.3934733683420855
0.002844950213371266,0.39647411852963244
0.0035561877667140826,0.39647411852963244
0.0035561877667140826,0.40772693173293323
0.0035561877667140826,0.4081020255063766
0.0035561877667140826,0.41166541635408854
0.0035561877667140826,0.4120405101275319
0.0035561877667140826,0.4156039009752438
0.0035561877667140826,0.41597899474868716
0.0035561877667140826,0.41766691672918227
0.0035561877667140826,0.4180420105026257
0.0035561877667140826,0.4199174793698425
0.0035561877667140826,0.42029257314328583
0.0035561877667140826,0.423105776444111
0.004267425320056899,0.423105776444111
0.004267425320056899,0.4315453863465866
0.004267425320056899,0.43192048012003
0.004267425320056899,0.43435858964741186
0.004267425320056899,0.4347336834208552
0.004267425320056899,0.4405476369092273
0.004267425320056899,0.4409227306826707
0.004267425320056899,0.4503000750187547
0.004267425320056899,0.45067516879219804
0.004267425320056899,0.4521755438859715
0.004267425320056899,0.45255063765941483
0.004267425320056899,0.48780945236309076
0.004978662873399715,0.48780945236309076
0.004978662873399715,0.4885596399099775
0.005689900426742532,0.4885596399099775
0.005689900426742532,0.5211927981995499
0.006401137980085348,0.5211927981995499
0.006401137980085348,0.5230682670667667
0.007112375533428165,0.5230682670667667
0.007112375533428165,0.5255063765941486
0.007823613086770981,0.5255063765941486
0.007823613086770981,0.5264441110277569
0.008534850640113799,0.5264441110277569
0.008534850640113799,0.5268192048012003
0.008534850640113799,0.5345086271567892
0.008534850640113799,0.5348837209302325
0.008534850640113799,0.536384096024006
0.009246088193456615,0.536384096024006
0.009246088193456615,0.5420105026256564
0.00995732574679943,0.5420105026256564
0.00995732574679943,0.542198049512378
0.010668563300142247,0.542198049512378
0.010668563300142247,0.5431357839459865
0.010668563300142247,0.5435108777194299
0.010668563300142247,0.5515753938484621
0.011379800853485065,0.5515753938484621
0.011379800853485065,0.5611402850712678
0.01209103840682788,0.5611402850712678
0.01209103840682788,0.5701425356339085
0.01209103840682788,0.5705176294073518
0.01209103840682788,0.5849587396849212
0.012802275960170697,0.5849587396849212
0.012802275960170697,0.5864591147786947
0.013513513513513514,0.5864591147786947
0.013513513513513514,0.6003375843960991
0.01422475106685633,0.6003375843960991
0.01422475106685633,0.6168417104276069
0.01422475106685633,0.6172168042010503
0.01422475106685633,0.623218304576144
0.014935988620199146,0.623218304576144
0.014935988620199146,0.6288447111777945
0.015647226173541962,0.6288447111777945
0.015647226173541962,0.6312828207051763
0.015647226173541962,0.6316579144786196
0.015647226173541962,0.6318454613653414
0.016358463726884778,0.6318454613653414
0.016358463726884778,0.6397224306076519
0.017069701280227598,0.6397224306076519
0.017069701280227598,0.6509752438109527
0.017780938833570414,0.6509752438109527
0.017780938833570414,0.6524756189047262
0.01849217638691323,0.6524756189047262
0.01849217638691323,0.6528507126781695
0.019203413940256046,0.6528507126781695
0.019203413940256046,0.6596024006001501
0.019203413940256046,0.6599774943735934
0.019203413940256046,0.6614778694673669
0.01991465149359886,0.6614778694673669
0.01991465149359886,0.6742310577644411
0.020625889046941678,0.6742310577644411
0.020625889046941678,0.6774193548387096
0.021337126600284494,0.6774193548387096
0.021337126600284494,0.6836084021005251
0.022048364153627313,0.6836084021005251
0.022048364153627313,0.6841710427606902
0.02275960170697013,0.6841710427606902
0.02275960170697013,0.6918604651162791
0.023470839260312945,0.6918604651162791
0.023470839260312945,0.6920480120030007
0.02418207681365576,0.6920480120030007
0.02418207681365576,0.695423855963991
0.024893314366998577,0.695423855963991
0.024893314366998577,0.7051762940735183
0.025604551920341393,0.7051762940735183
0.025604551920341393,0.7111777944486122
0.02631578947368421,0.7111777944486122
0.02631578947368421,0.7126781695423856
0.02702702702702703,0.7126781695423856
0.02702702702702703,0.7145536384096024
0.027738264580369845,0.7145536384096024
0.027738264580369845,0.718304576144036
0.02844950213371266,0.718304576144036
0.02844950213371266,0.7235558889722431
0.029160739687055477,0.7235558889722431
0.029160739687055477,0.7237434358589647
0.029871977240398292,0.7237434358589647
0.029871977240398292,0.7263690922730682
0.03058321479374111,0.7263690922730682
0.03058321479374111,0.7338709677419355
0.031294452347083924,0.7338709677419355
0.031294452347083924,0.7355588897224306
0.032005689900426744,0.7355588897224306
0.032005689900426744,0.736496624156039
0.032716927453769556,0.736496624156039
0.032716927453769556,0.7393098274568642
0.033428165007112376,0.7393098274568642
0.033428165007112376,0.7404351087771943
0.034139402560455195,0.7404351087771943
0.034139402560455195,0.7406226556639159
0.03485064011379801,0.7406226556639159
0.03485064011379801,0.7415603900975244
0.03556187766714083,0.7415603900975244
0.03556187766714083,0.7528132033008252
0.03627311522048364,0.7528132033008252
0.03627311522048364,0.7560015003750937
0.03698435277382646,0.7560015003750937
0.03698435277382646,0.7576894223555889
0.03769559032716927,0.7576894223555889
0.03769559032716927,0.758814703675919
0.03840682788051209,0.758814703675919
0.03840682788051209,0.7591897974493623
0.03911806543385491,0.7591897974493623
0.03911806543385491,0.7595648912228057
0.03982930298719772,0.7595648912228057
0.03982930298719772,0.7625656414103525
0.04054054054054054,0.7625656414103525
0.04054054054054054,0.7629407351837959
0.041251778093883355,0.7629407351837959
0.041251778093883355,0.764066016504126
0.041963015647226175,0.764066016504126
0.041963015647226175,0.7674418604651163
0.04267425320056899,0.7674418604651163
0.04267425320056899,0.7676294073518379
0.04338549075391181,0.7676294073518379
0.04338549075391181,0.768754688672168
0.044096728307254626,0.768754688672168
0.044096728307254626,0.7708177044261065
0.04480796586059744,0.7708177044261065
0.04480796586059744,0.7736309077269318
0.04551920341394026,0.7736309077269318
0.04551920341394026,0.7760690172543135
0.04623044096728307,0.7760690172543135
0.04623044096728307,0.7800075018754689
0.04694167852062589,0.7800075018754689
0.04694167852062589,0.782258064516129
0.0476529160739687,0.782258064516129
0.0476529160739687,0.7831957989497375
0.050497866287339974,0.7831957989497375
0.050497866287339974,0.7852588147036759
0.051209103840682786,0.7852588147036759
0.051209103840682786,0.786946736684171
0.051920341394025606,0.786946736684171
0.051920341394025606,0.7890097524381096
0.05263157894736842,0.7890097524381096
0.05263157894736842,0.7916354088522131
0.05334281650071124,0.7916354088522131
0.05334281650071124,0.7923855963990998
0.05476529160739687,0.7923855963990998
0.05476529160739687,0.7950112528132033
0.05547652916073969,0.7950112528132033
0.05547652916073969,0.795198799699925
0.05689900426742532,0.795198799699925
0.05689900426742532,0.7966991747936985
0.057610241820768134,0.7966991747936985
0.057610241820768134,0.7968867216804201
0.05832147937411095,0.7968867216804201
0.05832147937411095,0.7985746436609152
0.05903271692745377,0.7985746436609152
0.05903271692745377,0.7998874718679669
0.059743954480796585,0.7998874718679669
0.059743954480796585,0.8017629407351838
0.06116642958748222,0.8017629407351838
0.06116642958748222,0.8032633158289573
0.061877667140825036,0.8032633158289573
0.061877667140825036,0.8042010502625656
0.06330014224751067,0.8042010502625656
0.06330014224751067,0.8043885971492873
0.06401137980085349,0.8043885971492873
0.06401137980085349,0.8051387846961741
0.06472261735419631,0.8051387846961741
0.06472261735419631,0.8072018004501126
0.06543385490753911,0.8072018004501126
0.06543385490753911,0.8088897224306076
0.06614509246088193,0.8088897224306076
0.06614509246088193,0.8111402850712678
0.06685633001422475,0.8111402850712678
0.06685633001422475,0.8113278319579895
0.06756756756756757,0.8113278319579895
0.06756756756756757,0.8120780195048762
0.06827880512091039,0.8120780195048762
0.06827880512091039,0.8133908477119279
0.06970128022759602,0.8133908477119279
0.06970128022759602,0.8147036759189797
0.07041251778093884,0.8147036759189797
0.07041251778093884,0.8162040510127532
0.07112375533428165,0.8162040510127532
0.07112375533428165,0.817516879219805
0.0732574679943101,0.817516879219805
0.0732574679943101,0.8188297074268567
0.07396870554765292,0.8188297074268567
0.07396870554765292,0.8199549887471868
0.07467994310099574,0.8199549887471868
0.07467994310099574,0.8214553638409603
0.07539118065433854,0.8214553638409603
0.07539118065433854,0.8238934733683421
0.07610241820768136,0.8238934733683421
0.07610241820768136,0.8242685671417854
0.07681365576102418,0.8242685671417854
0.07681365576102418,0.8244561140285072
0.077524893314367,0.8244561140285072
0.077524893314367,0.8250187546886721
0.07894736842105263,0.8250187546886721
0.07894736842105263,0.8257689422355589
0.07965860597439545,0.8257689422355589
0.07965860597439545,0.8259564891222806
0.08108108108108109,0.8259564891222806
0.08108108108108109,0.8291447861965492
0.08179231863442389,0.8291447861965492
0.08179231863442389,0.8295198799699925
0.08250355618776671,0.8295198799699925
0.08250355618776671,0.8302700675168793
0.08321479374110953,0.8302700675168793
0.08321479374110953,0.8304576144036009
0.08392603129445235,0.8304576144036009
0.08392603129445235,0.831020255063766
0.08463726884779517,0.831020255063766
0.08463726884779517,0.8312078019504876
0.08534850640113797,0.8312078019504876
0.08534850640113797,0.831582895723931
0.0860597439544808,0.831582895723931
0.0860597439544808,0.8319579894973743
0.08748221906116643,0.8319579894973743
0.08748221906116643,0.832145536384096
0.08890469416785206,0.832145536384096
0.08890469416785206,0.8342085521380345
0.08961593172119488,0.8342085521380345
0.08961593172119488,0.8349587396849212
0.0903271692745377,0.8349587396849212
0.0903271692745377,0.8351462865716429
0.09174964438122332,0.8351462865716429
0.09174964438122332,0.8357089272318079
0.09246088193456614,0.8357089272318079
0.09246088193456614,0.8366466616654163
0.09317211948790896,0.8366466616654163
0.09317211948790896,0.8383345836459115
0.0945945945945946,0.8383345836459115
0.0945945945945946,0.8392723180795199
0.0953058321479374,0.8392723180795199
0.0953058321479374,0.8394598649662416
0.09672830725462304,0.8394598649662416
0.09672830725462304,0.8396474118529632
0.09743954480796586,0.8396474118529632
0.09743954480796586,0.8402100525131283
0.09815078236130868,0.8402100525131283
0.09815078236130868,0.84152288072018
0.10028449502133713,0.84152288072018
0.10028449502133713,0.8447111777944486
0.10099573257467995,0.8447111777944486
0.10099573257467995,0.846211552888222
0.10170697012802275,0.846211552888222
0.10170697012802275,0.8471492873218305
0.10455192034139403,0.8471492873218305
0.10455192034139403,0.8478994748687172
0.10526315789473684,0.8478994748687172
0.10526315789473684,0.8480870217554388
0.10597439544807966,0.8480870217554388
0.10597439544807966,0.8486496624156039
0.1073968705547653,0.8486496624156039
0.1073968705547653,0.8488372093023255
0.10881934566145092,0.8488372093023255
0.10881934566145092,0.8493998499624906
0.10953058321479374,0.8493998499624906
0.10953058321479374,0.8495873968492123
0.11095305832147938,0.8495873968492123
0.11095305832147938,0.8499624906226556
0.112375533428165,0.8499624906226556
0.112375533428165,0.8505251312828207
0.11308677098150782,0.8505251312828207
0.11308677098150782,0.8507126781695424
0.11379800853485064,0.8507126781695424
0.11379800853485064,0.8527756939234808
0.11522048364153627,0.8527756939234808
0.11522048364153627,0.8529632408102026
0.11593172119487909,0.8529632408102026
0.11593172119487909,0.8535258814703676
0.1166429587482219,0.8535258814703676
0.1166429587482219,0.8542760690172543
0.11735419630156473,0.8542760690172543
0.11735419630156473,0.854463615903976
0.11806543385490754,0.854463615903976
0.11806543385490754,0.8548387096774194
0.11877667140825035,0.8548387096774194
0.11877667140825035,0.8552138034508627
0.12019914651493599,0.8552138034508627
0.12019914651493599,0.8559639909977494
0.12091038406827881,0.8559639909977494
0.12091038406827881,0.8565266316579144
0.12162162162162163,0.8565266316579144
0.12162162162162163,0.8567141785446362
0.12233285917496443,0.8567141785446362
0.12233285917496443,0.8572768192048013
0.12304409672830725,0.8572768192048013
0.12304409672830725,0.858589647411853
0.12446657183499289,0.858589647411853
0.12446657183499289,0.8589647411852963
0.1251778093883357,0.8589647411852963
0.1251778093883357,0.8595273818454614
0.12588904694167852,0.8595273818454614
0.12588904694167852,0.8599024756189048
0.12660028449502134,0.8599024756189048
0.12660028449502134,0.8604651162790697
0.12731152204836416,0.8604651162790697
0.12731152204836416,0.8612153038259565
0.12802275960170698,0.8612153038259565
0.12802275960170698,0.8614028507126782
0.1287339971550498,0.8614028507126782
0.1287339971550498,0.8621530382595649
0.12944523470839261,0.8621530382595649
0.12944523470839261,0.8634658664666166
0.1301564722617354,0.8634658664666166
0.1301564722617354,0.86384096024006
0.13086770981507823,0.86384096024006
0.13086770981507823,0.8642160540135033
0.13157894736842105,0.8642160540135033
0.13157894736842105,0.8657164291072769
0.13229018492176386,0.8657164291072769
0.13229018492176386,0.8659039759939985
0.13300142247510668,0.8659039759939985
0.13300142247510668,0.8674043510877719
0.1337126600284495,0.8674043510877719
0.1337126600284495,0.867966991747937
0.13584637268847796,0.867966991747937
0.13584637268847796,0.868529632408102
0.13655761024182078,0.868529632408102
0.13655761024182078,0.8694673668417104
0.13726884779516357,0.8694673668417104
0.13726884779516357,0.8700300075018754
0.1379800853485064,0.8700300075018754
0.1379800853485064,0.8702175543885972
0.1386913229018492,0.8702175543885972
0.1386913229018492,0.8705926481620405
0.13940256045519203,0.8705926481620405
0.13940256045519203,0.8707801950487621
0.14011379800853485,0.8707801950487621
0.14011379800853485,0.8709677419354839
0.14082503556187767,0.8709677419354839
0.14082503556187767,0.8711552888222055
0.1422475106685633,0.8711552888222055
0.1422475106685633,0.8719054763690923
0.14295874822190613,0.8719054763690923
0.14295874822190613,0.8722805701425357
0.14366998577524892,0.8722805701425357
0.14366998577524892,0.8724681170292573
0.14509246088193456,0.8724681170292573
0.14509246088193456,0.872655663915979
0.14580369843527738,0.872655663915979
0.14580369843527738,0.8735933983495874
0.14793741109530584,0.8735933983495874
0.14793741109530584,0.8745311327831958
0.14864864864864866,0.8745311327831958
0.14864864864864866,0.8749062265566392
0.14935988620199148,0.8749062265566392
0.14935988620199148,0.8756564141035259
0.15007112375533427,0.8756564141035259
0.15007112375533427,0.8758439609902475
0.1507823613086771,0.8758439609902475
0.1507823613086771,0.8760315078769693
0.1514935988620199,0.8760315078769693
0.1514935988620199,0.8762190547636909
0.15220483641536273,0.8762190547636909
0.15220483641536273,0.876781695423856
0.15362731152204837,0.876781695423856
0.15362731152204837,0.877906976744186
0.15433854907539118,0.877906976744186
0.15433854907539118,0.8780945236309077
0.155049786628734,0.8780945236309077
0.155049786628734,0.878469617404351
0.15718349928876243,0.878469617404351
0.15718349928876243,0.8801575393848462
0.15789473684210525,0.8801575393848462
0.15789473684210525,0.8803450862715679
0.15860597439544807,0.8803450862715679
0.15860597439544807,0.8805326331582896
0.1593172119487909,0.8805326331582896
0.1593172119487909,0.8810952738184546
0.16073968705547653,0.8810952738184546
0.16073968705547653,0.882033008252063
0.1642958748221906,0.882033008252063
0.1642958748221906,0.8831582895723931
0.16571834992887624,0.8831582895723931
0.16571834992887624,0.8833458364591148
0.16714082503556188,0.8833458364591148
0.16714082503556188,0.8840960240060015
0.1678520625889047,0.8840960240060015
0.1678520625889047,0.8842835708927231
0.16856330014224752,0.8842835708927231
0.16856330014224752,0.8846586646661665
0.16927453769559034,0.8846586646661665
0.16927453769559034,0.8848462115528882
0.17069701280227595,0.8848462115528882
0.17069701280227595,0.8865341335333834
0.17425320056899005,0.8865341335333834
0.17425320056899005,0.8869092273068268
0.17567567567567569,0.8869092273068268
0.17567567567567569,0.8872843210802701
0.1763869132290185,0.8872843210802701
0.1763869132290185,0.8874718679669917
0.1770981507823613,0.8874718679669917
0.1770981507823613,0.8876594148537135
0.17923186344238975,0.8876594148537135
0.17923186344238975,0.8878469617404351
0.17994310099573257,0.8878469617404351
0.17994310099573257,0.8885971492873218
0.1813655761024182,0.8885971492873218
0.1813655761024182,0.8887846961740435
0.18207681365576103,0.8887846961740435
0.18207681365576103,0.8889722430607652
0.18278805120910385,0.8889722430607652
0.18278805120910385,0.8891597899474869
0.18421052631578946,0.8891597899474869
0.18421052631578946,0.8899099774943736
0.1856330014224751,0.8899099774943736
0.1856330014224751,0.8900975243810952
0.18634423897581792,0.8900975243810952
0.18634423897581792,0.8904726181545386
0.18705547652916074,0.8904726181545386
0.18705547652916074,0.8906601650412603
0.18776671408250356,0.8906601650412603
0.18776671408250356,0.890847711927982
0.18847795163584638,0.890847711927982
0.18847795163584638,0.8910352588147037
0.19203413940256045,0.8910352588147037
0.19203413940256045,0.891410352588147
0.1941678520625889,0.891410352588147
0.1941678520625889,0.8927231807951987
0.19487908961593173,0.8927231807951987
0.19487908961593173,0.8929107276819205
0.19559032716927455,0.8929107276819205
0.19559032716927455,0.8938484621155289
0.19630156472261737,0.8938484621155289
0.19630156472261737,0.8944111027756939
0.19701280227596016,0.8944111027756939
0.19701280227596016,0.894973743435859
0.19772403982930298,0.894973743435859
0.19772403982930298,0.8979744936234059
0.19914651493598862,0.8979744936234059
0.19914651493598862,0.8981620405101275
0.19985775248933144,0.8981620405101275
0.19985775248933144,0.8983495873968492
0.20056899004267426,0.8983495873968492
0.20056899004267426,0.8987246811702926
0.2034139402560455,0.8987246811702926
0.2034139402560455,0.8989122280570142
0.2069701280227596,0.8989122280570142
0.2069701280227596,0.8994748687171793
0.20768136557610242,0.8994748687171793
0.20768136557610242,0.8996624156039009
0.20839260312944524,0.8996624156039009
0.20839260312944524,0.8998499624906227
0.20910384068278806,0.8998499624906227
0.20910384068278806,0.9000375093773444
0.20981507823613088,0.9000375093773444
0.20981507823613088,0.9004126031507877
0.21052631578947367,0.9004126031507877
0.21052631578947367,0.9013503375843961
0.2112375533428165,0.9013503375843961
0.2112375533428165,0.9015378844711178
0.2119487908961593,0.9015378844711178
0.2119487908961593,0.9019129782445612
0.21266002844950213,0.9019129782445612
0.21266002844950213,0.9021005251312828
0.21337126600284495,0.9021005251312828
0.21337126600284495,0.9032258064516129
0.2155049786628734,0.9032258064516129
0.2155049786628734,0.903788447111778
0.21834992887624466,0.903788447111778
0.21834992887624466,0.9039759939984996
0.21906116642958748,0.9039759939984996
0.21906116642958748,0.9041635408852213
0.22048364153627312,0.9041635408852213
0.22048364153627312,0.904913728432108
0.2240398293029872,0.904913728432108
0.2240398293029872,0.9051012753188297
0.22475106685633,0.9051012753188297
0.22475106685633,0.905476369092273
0.22546230440967283,0.905476369092273
0.22546230440967283,0.9060390097524381
0.22688477951635846,0.9060390097524381
0.22688477951635846,0.9064141035258815
0.22972972972972974,0.9064141035258815
0.22972972972972974,0.9066016504126031
0.23044096728307253,0.9066016504126031
0.23044096728307253,0.9067891972993248
0.23186344238975817,0.9067891972993248
0.23186344238975817,0.9081020255063766
0.232574679943101,0.9081020255063766
0.232574679943101,0.9086646661665416
0.2332859174964438,0.9086646661665416
0.2332859174964438,0.9088522130532634
0.23399715504978663,0.9088522130532634
0.23399715504978663,0.9092273068267067
0.23470839260312945,0.9092273068267067
0.23470839260312945,0.9096024006001501
0.23541963015647227,0.9096024006001501
0.23541963015647227,0.9099774943735934
0.2361308677098151,0.9099774943735934
0.2361308677098151,0.9105401350337584
0.23684210526315788,0.9105401350337584
0.23684210526315788,0.9107276819204801
0.23826458036984352,0.9107276819204801
0.23826458036984352,0.9112903225806451
0.23897581792318634,0.9112903225806451
0.23897581792318634,0.9114778694673669
0.24039829302987198,0.9114778694673669
0.24039829302987198,0.9126031507876969
0.2411095305832148,0.9126031507876969
0.2411095305832148,0.9139159789947486
0.24182076813655762,0.9139159789947486
0.24182076813655762,0.9142910727681921
0.24253200568990044,0.9142910727681921
0.24253200568990044,0.9154163540885222
0.24395448079658605,0.9154163540885222
0.24395448079658605,0.9156039009752438
0.2460881934566145,0.9156039009752438
0.2460881934566145,0.9163540885221305
0.24679943100995733,0.9163540885221305
0.24679943100995733,0.9169167291822956
0.24751066856330015,0.9169167291822956
0.24751066856330015,0.917854463615904
0.24822190611664297,0.917854463615904
0.24822190611664297,0.9180420105026257
0.24893314366998578,0.9180420105026257
0.24893314366998578,0.9182295573893473
0.2496443812233286,0.9182295573893473
0.2496443812233286,0.918417104276069
0.25106685633001424,0.918417104276069
0.25106685633001424,0.9186046511627907
0.25177809388335703,0.9186046511627907
0.25177809388335703,0.918979744936234
0.2524893314366999,0.918979744936234
0.2524893314366999,0.9193548387096774
0.2532005689900427,0.9193548387096774
0.2532005689900427,0.9199174793698425
0.2581792318634424,0.9199174793698425
0.2581792318634424,0.9201050262565641
0.259601706970128,0.9201050262565641
0.259601706970128,0.9206676669167292
0.26102418207681366,0.9206676669167292
0.26102418207681366,0.9216054013503376
0.2631578947368421,0.9216054013503376
0.2631578947368421,0.9221680420105026
0.26458036984352773,0.9221680420105026
0.26458036984352773,0.9223555888972244
0.2652916073968706,0.9223555888972244
0.2652916073968706,0.9232933233308327
0.267425320056899,0.9232933233308327
0.267425320056899,0.923668417104276
0.26884779516358465,0.923668417104276
0.26884779516358465,0.9242310577644411
0.2709815078236131,0.9242310577644411
0.2709815078236131,0.9247936984246061
0.2716927453769559,0.9247936984246061
0.2716927453769559,0.9253563390847712
0.2724039829302987,0.9253563390847712
0.2724039829302987,0.9255438859714928
0.27311522048364156,0.9255438859714928
0.27311522048364156,0.9257314328582146
0.27382645803698435,0.9257314328582146
0.27382645803698435,0.9261065266316579
0.27524893314367,0.9261065266316579
0.27524893314367,0.9262940735183796
0.2759601706970128,0.9262940735183796
0.2759601706970128,0.9264816204051013
0.27667140825035563,0.9264816204051013
0.27667140825035563,0.9270442610652663
0.27809388335704127,0.9270442610652663
0.27809388335704127,0.9274193548387096
0.2795163584637269,0.9274193548387096
0.2795163584637269,0.9281695423855963
0.2802275960170697,0.9281695423855963
0.2802275960170697,0.9283570892723181
0.28165007112375534,0.9283570892723181
0.28165007112375534,0.9285446361590397
0.283072546230441,0.9285446361590397
0.283072546230441,0.9289197299324832
0.28378378378378377,0.9289197299324832
0.28378378378378377,0.9291072768192048
0.2844950213371266,0.9291072768192048
0.2844950213371266,0.9300450112528132
0.2852062588904694,0.9300450112528132
0.2852062588904694,0.9302325581395349
0.28733997155049784,0.9302325581395349
0.28733997155049784,0.9304201050262566
0.2880512091038407,0.9304201050262566
0.2880512091038407,0.9309827456864216
0.2894736842105263,0.9309827456864216
0.2894736842105263,0.931357839459865
0.29160739687055476,0.931357839459865
0.29160739687055476,0.932483120780195
0.2923186344238976,0.932483120780195
0.2923186344238976,0.9328582145536384
0.2930298719772404,0.9328582145536384
0.2930298719772404,0.9330457614403601
0.2937411095305832,0.9330457614403601
0.2937411095305832,0.9332333083270817
0.2958748221906117,0.9332333083270817
0.2958748221906117,0.9337959489872468
0.29658605974395447,0.9337959489872468
0.29658605974395447,0.9339834958739685
0.29871977240398295,0.9339834958739685
0.29871977240398295,0.9341710427606902
0.29943100995732574,0.9341710427606902
0.29943100995732574,0.9345461365341335
0.30014224751066854,0.9345461365341335
0.30014224751066854,0.9349212303075769
0.3008534850640114,0.9349212303075769
0.3008534850640114,0.9351087771942985
0.3015647226173542,0.9351087771942985
0.3015647226173542,0.936046511627907
0.3029871977240398,0.936046511627907
0.3029871977240398,0.9367966991747937
0.30369843527738266,0.9367966991747937
0.30369843527738266,0.9369842460615154
0.3051209103840683,0.9369842460615154
0.3051209103840683,0.9379219804951238
0.3058321479374111,0.9379219804951238
0.3058321479374111,0.9382970742685671
0.30654338549075394,0.9382970742685671
0.30654338549075394,0.9386721680420105
0.30725462304409673,0.9386721680420105
0.30725462304409673,0.9388597149287322
0.3079658605974395,0.9388597149287322
0.3079658605974395,0.9390472618154538
0.310099573257468,0.9390472618154538
0.310099573257468,0.9392348087021756
0.3129445234708393,0.9392348087021756
0.3129445234708393,0.9399849962490623
0.3136557610241821,0.9399849962490623
0.3136557610241821,0.9403600900225056
0.31436699857752487,0.9403600900225056
0.31436699857752487,0.940735183795949
0.3150782361308677,0.940735183795949
0.3150782361308677,0.9409227306826706
0.3157894736842105,0.9409227306826706
0.3157894736842105,0.9411102775693924
0.317923186344239,0.9411102775693924
0.317923186344239,0.9414853713428357
0.3186344238975818,0.9414853713428357
0.3186344238975818,0.9416729182295573
0.3200568990042674,0.9416729182295573
0.3200568990042674,0.9418604651162791
0.32147937411095306,0.9418604651162791
0.32147937411095306,0.9420480120030007
0.32219061166429586,0.9420480120030007
0.32219061166429586,0.9424231057764441
0.32432432432432434,0.9424231057764441
0.32432432432432434,0.9426106526631658
0.3264580369843528,0.9426106526631658
0.3264580369843528,0.9431732933233309
0.3285917496443812,0.9431732933233309
0.3285917496443812,0.9433608402100525
0.33001422475106684,0.9433608402100525
0.33001422475106684,0.9437359339834959
0.3357041251778094,0.9437359339834959
0.3357041251778094,0.9439234808702176
0.3385490753911807,0.9439234808702176
0.3385490753911807,0.9441110277569392
0.33926031294452347,0.9441110277569392
0.33926031294452347,0.9444861215303826
0.3406827880512091,0.9444861215303826
0.3406827880512091,0.9450487621905477
0.3413940256045519,0.9450487621905477
0.3413940256045519,0.945423855963991
0.34210526315789475,0.945423855963991
0.34210526315789475,0.9463615903975994
0.34281650071123754,0.9463615903975994
0.34281650071123754,0.9465491372843211
0.344950213371266,0.9465491372843211
0.344950213371266,0.9467366841710427
0.3492176386913229,0.9467366841710427
0.3492176386913229,0.9472993248312078
0.3506401137980085,0.9472993248312078
0.3506401137980085,0.9476744186046512
0.35135135135135137,0.9476744186046512
0.35135135135135137,0.9478619654913728
0.3563300142247511,0.9478619654913728
0.3563300142247511,0.9482370592648162
0.3577524893314367,0.9482370592648162
0.3577524893314367,0.9484246061515379
0.36059743954480794,0.9484246061515379
0.36059743954480794,0.9486121530382595
0.3620199146514936,0.9486121530382595
0.3620199146514936,0.9489872468117029
0.36415362731152207,0.9489872468117029
0.36415362731152207,0.949549887471868
0.3655761024182077,0.949549887471868
0.3655761024182077,0.9499249812453113
0.3662873399715505,0.9499249812453113
0.3662873399715505,0.9503000750187547
0.3669985775248933,0.9503000750187547
0.3669985775248933,0.950675168792198
0.36770981507823614,0.950675168792198
0.36770981507823614,0.9512378094523631
0.3691322901849218,0.9512378094523631
0.3691322901849218,0.9516129032258065
0.36984352773826457,0.9516129032258065
0.36984352773826457,0.9519879969992499
0.3705547652916074,0.9519879969992499
0.3705547652916074,0.9521755438859715
0.3712660028449502,0.9521755438859715
0.3712660028449502,0.9523630907726932
0.37268847795163584,0.9523630907726932
0.37268847795163584,0.9538634658664666
0.3755334281650071,0.9538634658664666
0.3755334281650071,0.9540510127531883
0.3762446657183499,0.9540510127531883
0.3762446657183499,0.9546136534133534
0.37980085348506404,0.9546136534133534
0.37980085348506404,0.9553638409602401
0.3862019914651494,0.9553638409602401
0.3862019914651494,0.9557389347336834
0.3869132290184922,0.9557389347336834
0.3869132290184922,0.9561140285071268
0.3883357041251778,0.9561140285071268
0.3883357041251778,0.9563015753938484
0.3890469416785206,0.9563015753938484
0.3890469416785206,0.9566766691672918
0.3911806543385491,0.9566766691672918
0.3911806543385491,0.9576144036009002
0.3918918918918919,0.9576144036009002
0.3918918918918919,0.958927231807952
0.39260312944523473,0.958927231807952
0.39260312944523473,0.9591147786946737
0.3933143669985775,0.9591147786946737
0.3933143669985775,0.9593023255813954
0.39758179231863444,0.9593023255813954
0.39758179231863444,0.959489872468117
0.4046941678520626,0.959489872468117
0.4046941678520626,0.9598649662415604
0.406827880512091,0.9598649662415604
0.406827880512091,0.9600525131282821
0.4089615931721195,0.9600525131282821
0.4089615931721195,0.9609902475618904
0.4096728307254623,0.9609902475618904
0.4096728307254623,0.9611777944486122
0.4118065433854908,0.9611777944486122
0.4118065433854908,0.9613653413353338
0.414651493598862,0.9613653413353338
0.414651493598862,0.9615528882220555
0.41536273115220484,0.9615528882220555
0.41536273115220484,0.9617404351087772
0.4174964438122333,0.9617404351087772
0.4174964438122333,0.9619279819954989
0.42105263157894735,0.9619279819954989
0.42105263157894735,0.9621155288822205
0.42318634423897583,0.9621155288822205
0.42318634423897583,0.9624906226556639
0.4238975817923186,0.9624906226556639
0.4238975817923186,0.9626781695423856
0.42460881934566147,0.9626781695423856
0.42460881934566147,0.963053263315829
0.4260312944523471,0.963053263315829
0.4260312944523471,0.963615903975994
0.4267425320056899,0.963615903975994
0.4267425320056899,0.9638034508627157
0.42887624466571833,0.9638034508627157
0.42887624466571833,0.9643660915228808
0.4295874822190612,0.9643660915228808
0.4295874822190612,0.9647411852963241
0.4366998577524893,0.9647411852963241
0.4366998577524893,0.9649287321830458
0.43741109530583216,0.9649287321830458
0.43741109530583216,0.9651162790697675
0.43812233285917496,0.9651162790697675
0.43812233285917496,0.9653038259564891
0.4395448079658606,0.9653038259564891
0.4395448079658606,0.9654913728432108
0.4402560455192034,0.9654913728432108
0.4402560455192034,0.9656789197299325
0.4438122332859175,0.9656789197299325
0.4438122332859175,0.9658664666166542
0.4445234708392603,0.9658664666166542
0.4445234708392603,0.9660540135033758
0.4473684210526316,0.9660540135033758
0.4473684210526316,0.9664291072768192
0.44950213371266,0.9664291072768192
0.44950213371266,0.9669917479369843
0.45021337126600286,0.9669917479369843
0.45021337126600286,0.9671792948237059
0.4516358463726885,0.9671792948237059
0.4516358463726885,0.9673668417104276
0.45305832147937414,0.9673668417104276
0.45305832147937414,0.9679294823705926
0.4544807965860597,0.9679294823705926
0.4544807965860597,0.9681170292573144
0.45874822190611664,0.9681170292573144
0.45874822190611664,0.9684921230307577
0.4601706970128023,0.9684921230307577
0.4601706970128023,0.9686796699174793
0.4615931721194879,0.9686796699174793
0.4615931721194879,0.9688672168042011
0.46301564722617355,0.9688672168042011
0.46301564722617355,0.9692423105776444
0.46372688477951635,0.9692423105776444
0.46372688477951635,0.969429857464366
0.465149359886202,0.969429857464366
0.465149359886202,0.9696174043510878
0.4665718349928876,0.9696174043510878
0.4665718349928876,0.9699924981245311
0.4672830725462304,0.9699924981245311
0.4672830725462304,0.9701800450112528
0.4694167852062589,0.9701800450112528
0.4694167852062589,0.9703675918979745
0.47083926031294454,0.9703675918979745
0.47083926031294454,0.9709302325581395
0.47155049786628733,0.9709302325581395
0.47155049786628733,0.9713053263315828
0.47368421052631576,0.9713053263315828
0.47368421052631576,0.9714928732183046
0.4743954480796586,0.9714928732183046
0.4743954480796586,0.9716804201050263
0.47652916073968704,0.9716804201050263
0.47652916073968704,0.9718679669917479
0.4772403982930299,0.9718679669917479
0.4772403982930299,0.9726181545386346
0.4779516358463727,0.9726181545386346
0.4779516358463727,0.972993248312078
0.4786628733997155,0.972993248312078
0.4786628733997155,0.9735558889722431
0.4793741109530583,0.9735558889722431
0.4793741109530583,0.9737434358589647
0.48150782361308675,0.9737434358589647
0.48150782361308675,0.9739309827456865
0.4822190611664296,0.9739309827456865
0.4822190611664296,0.9741185296324081
0.48933143669985774,0.9741185296324081
0.48933143669985774,0.9743060765191298
0.4900426742532006,0.9743060765191298
0.4900426742532006,0.9744936234058514
0.4907539118065434,0.9744936234058514
0.4907539118065434,0.9746811702925732
0.492176386913229,0.9746811702925732
0.492176386913229,0.9748687171792948
0.4957325746799431,0.9748687171792948
0.4957325746799431,0.9750562640660165
0.49644381223328593,0.9750562640660165
0.49644381223328593,0.9754313578394599
0.49786628733997157,0.9754313578394599
0.49786628733997157,0.9758064516129032
0.4992887624466572,0.9758064516129032
0.4992887624466572,0.9759939984996249
0.5007112375533428,0.9759939984996249
0.5007112375533428,0.9763690922730682
0.5014224751066856,0.9763690922730682
0.5014224751066856,0.9773068267066767
0.5021337126600285,0.9773068267066767
0.5021337126600285,0.9774943735933983
0.5049786628733998,0.9774943735933983
0.5049786628733998,0.97768192048012
0.5078236130867709,0.97768192048012
0.5078236130867709,0.9778694673668417
0.5092460881934566,0.9778694673668417
0.5092460881934566,0.9780570142535634
0.5106685633001422,0.9780570142535634
0.5106685633001422,0.9786196549137285
0.5135135135135135,0.9786196549137285
0.5135135135135135,0.9788072018004501
0.515647226173542,0.9788072018004501
0.515647226173542,0.9789947486871718
0.5177809388335705,0.9789947486871718
0.5177809388335705,0.9801200300075019
0.5199146514935988,0.9801200300075019
0.5199146514935988,0.9803075768942235
0.5220483641536273,0.9803075768942235
0.5220483641536273,0.9806826706676669
0.5234708392603129,0.9806826706676669
0.5234708392603129,0.9808702175543886
0.5241820768136558,0.9808702175543886
0.5241820768136558,0.9810577644411103
0.5334281650071123,0.9810577644411103
0.5334281650071123,0.981245311327832
0.5362731152204836,0.981245311327832
0.5362731152204836,0.9814328582145536
0.5369843527738265,0.9814328582145536
0.5369843527738265,0.9816204051012754
0.5384068278805121,0.9816204051012754
0.5384068278805121,0.981807951987997
0.5412517780938834,0.981807951987997
0.5412517780938834,0.9819954988747187
0.542674253200569,0.9819954988747187
0.542674253200569,0.9821830457614403
0.5440967283072546,0.9821830457614403
0.5440967283072546,0.9823705926481621
0.5448079658605974,0.9823705926481621
0.5448079658605974,0.9825581395348837
0.5490753911806543,0.9825581395348837
0.5490753911806543,0.982933233308327
0.5526315789473685,0.982933233308327
0.5526315789473685,0.9831207801950488
0.5540540540540541,0.9831207801950488
0.5540540540540541,0.9833083270817704
0.5554765291607396,0.9833083270817704
0.5554765291607396,0.9834958739684921
0.5561877667140825,0.9834958739684921
0.5561877667140825,0.9838709677419355
0.5583214793741109,0.9838709677419355
0.5583214793741109,0.9840585146286571
0.5597439544807966,0.9840585146286571
0.5597439544807966,0.9844336084021005
0.5604551920341394,0.9844336084021005
0.5604551920341394,0.9846211552888222
0.561877667140825,0.9846211552888222
0.561877667140825,0.9848087021755438
0.5668563300142248,0.9848087021755438
0.5668563300142248,0.9849962490622656
0.5761024182076814,0.9849962490622656
0.5761024182076814,0.9853713428357089
0.5768136557610242,0.9853713428357089
0.5768136557610242,0.9855588897224306
0.577524893314367,0.9855588897224306
0.577524893314367,0.9857464366091523
0.5874822190611664,0.9857464366091523
0.5874822190611664,0.9861215303825956
0.5896159317211949,0.9861215303825956
0.5896159317211949,0.9863090772693174
0.5917496443812233,0.9863090772693174
0.5917496443812233,0.986496624156039
0.596728307254623,0.986496624156039
0.596728307254623,0.9866841710427607
0.6024182076813656,0.9866841710427607
0.6024182076813656,0.9870592648162041
0.6116642958748222,0.9870592648162041
0.6116642958748222,0.9872468117029257
0.616642958748222,0.9872468117029257
0.616642958748222,0.9874343585896475
0.6187766714082503,0.9874343585896475
0.6187766714082503,0.9876219054763691
0.6209103840682788,0.9876219054763691
0.6209103840682788,0.9878094523630908
0.6237553342816501,0.9878094523630908
0.6237553342816501,0.9881845461365342
0.6266002844950214,0.9881845461365342
0.6266002844950214,0.9883720930232558
0.6273115220483642,0.9883720930232558
0.6273115220483642,0.9885596399099775
0.6337126600284495,0.9885596399099775
0.6337126600284495,0.9887471867966992
0.6386913229018493,0.9887471867966992
0.6386913229018493,0.9891222805701425
0.6394025604551921,0.9891222805701425
0.6394025604551921,0.9893098274568642
0.6401137980085349,0.9893098274568642
0.6401137980085349,0.9894973743435859
0.6450924608819346,0.9894973743435859
0.6450924608819346,0.9896849212303076
0.65149359886202,0.9896849212303076
0.65149359886202,0.9898724681170292
0.6685633001422475,0.9898724681170292
0.6685633001422475,0.990060015003751
0.6714082503556188,0.990060015003751
0.6714082503556188,0.9902475618904726
0.686344238975818,0.9902475618904726
0.686344238975818,0.9906226556639159
0.6884779516358464,0.9906226556639159
0.6884779516358464,0.9908102025506377
0.6927453769559033,0.9908102025506377
0.6927453769559033,0.9909977494373593
0.6948790896159317,0.9909977494373593
0.6948790896159317,0.991185296324081
0.697724039829303,0.991185296324081
0.697724039829303,0.9913728432108027
0.6998577524893315,0.9913728432108027
0.6998577524893315,0.9915603900975244
0.7019914651493598,0.9915603900975244
0.7019914651493598,0.991747936984246
0.7105263157894737,0.991747936984246
0.7105263157894737,0.9919354838709677
0.7140825035561877,0.9919354838709677
0.7140825035561877,0.9923105776444111
0.7147937411095305,0.9923105776444111
0.7147937411095305,0.9924981245311327
0.7197724039829303,0.9924981245311327
0.7197724039829303,0.9928732183045762
0.7268847795163584,0.9928732183045762
0.7268847795163584,0.9930607651912978
0.7283072546230441,0.9930607651912978
0.7283072546230441,0.9934358589647412
0.7318634423897582,0.9934358589647412
0.7318634423897582,0.9936234058514629
0.7389758179231863,0.9936234058514629
0.7389758179231863,0.9939984996249063
0.7396870554765291,0.9939984996249063
0.7396870554765291,0.9941860465116279
0.7432432432432432,0.9941860465116279
0.7432432432432432,0.9943735933983496
0.7439544807965861,0.9943735933983496
0.7439544807965861,0.9945611402850713
0.7475106685633002,0.9945611402850713
0.7475106685633002,0.994748687171793
0.7489331436699858,0.994748687171793
0.7489331436699858,0.9949362340585146
0.7496443812233285,0.9949362340585146
0.7496443812233285,0.9951237809452363
0.7539118065433855,0.9951237809452363
0.7539118065433855,0.995311327831958
0.7681365576102418,0.995311327831958
0.7681365576102418,0.9954988747186797
0.7745376955903271,0.9954988747186797
0.7745376955903271,0.9956864216054013
0.7752489331436699,0.9956864216054013
0.7752489331436699,0.9958739684921231
0.7788051209103841,0.9958739684921231
0.7788051209103841,0.9960615153788447
0.7908961593172119,0.9960615153788447
0.7908961593172119,0.9962490622655664
0.8008534850640113,0.9962490622655664
0.8008534850640113,0.996436609152288
0.8058321479374111,0.996436609152288
0.8058321479374111,0.9966241560390098
0.8065433854907539,0.9966241560390098
0.8065433854907539,0.9968117029257314
0.8093883357041252,0.9968117029257314
0.8093883357041252,0.9969992498124531
0.8157894736842105,0.9969992498124531
0.8157894736842105,0.9971867966991748
0.8165007112375533,0.9971867966991748
0.8165007112375533,0.9973743435858965
0.8200568990042674,0.9973743435858965
0.8200568990042674,0.9975618904726181
0.8250355618776671,0.9975618904726181
0.8250355618776671,0.9977494373593399
0.829302987197724,0.9977494373593399
0.829302987197724,0.9979369842460615
0.8300142247510669,0.9979369842460615
0.8300142247510669,0.9981245311327832
0.8314366998577525,0.9981245311327832
0.8314366998577525,0.9983120780195048
0.8428165007112376,0.9983120780195048
0.8428165007112376,0.9984996249062266
0.8463726884779517,0.9984996249062266
0.8463726884779517,0.9986871717929482
0.8477951635846372,0.9986871717929482
0.8477951635846372,0.9988747186796699
0.8534850640113798,0.9988747186796699
0.8534850640113798,0.9990622655663915
0.8541963015647226,0.9990622655663915
0.8541963015647226,0.9992498124531133
0.8556187766714083,0.9992498124531133
0.8556187766714083,0.9994373593398349
0.903271692745377,0.9994373593398349
0.903271692745377,0.9996249062265566
0.9559032716927454,0.9996249062265566
0.9559032716927454,0.9998124531132783
0.9615931721194879,0.9998124531132783
0.9615931721194879,1.0
1.0,1.0

